AsEP: Benchmarking Deep Learning Methods for Antibody-specific Epitope Prediction

Epitope identification is vital for antibody design yet challenging due to the inherent variability in antibodies. While many deep learning methods have been developed for general protein binding site prediction tasks, whether they work for epitope prediction remains an understudied research question. The challenge is also heightened by the lack of a consistent evaluation pipeline with sufficient dataset size and epitope diversity. We introduce a filtered antibody-antigen complex structure dataset, AsEP (Antibody-specific Epitope Prediction). AsEP is the largest of its kind and provides clustered epitope groups, allowing the community to develop and test novel epitope prediction methods and evaluate their generalisability. AsEP comes with an easy-to-use interface in Python and pre-built graph representations of each antibody-antigen complex while also supporting customizable embedding methods. Using this new dataset, we benchmark several representative general protein-binding site prediction methods and find that their performances fall short of expectations for epitope prediction. To address this, we propose a novel method, WALLE, which leverages both unstructured modeling from protein language models and structural modeling from graph neural networks. WALLE demonstrate up to 3-10X performance improvement over the baseline methods. Our empirical findings suggest that epitope prediction benefits from combining sequential features provided by language models with geometrical information from graph representations. This provides a guideline for future epitope prediction method design. In addition, we reformulate the task as bipartite link prediction, allowing convenient model performance attribution and interpretability. We open source our data and code at https://github.com/biochunan/AsEP-dataset.

==> SI/SI-AsEP-entries.csv <==
abdbid,repr,size,epitope,H1,H2,H3,L1,L2,L3,resolution,title,repr_title
7zf4_1P,7ws6_0P,63,0,GFTFRTYAVH,VISYDGSNKY,RGDTVTTGDAFDI,SGDALPKQYTY,KDSERPS,QSTDSSATYPGNVV,4.18,SARS-CoV-2 Omicron RBD in complex with Omi-9 Fab and nanobody F2,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zbu_0P,7s0e_0P,3,2,GFIFSSYGMH,VISYDGSYKY,ADYYDFWSGYQKTYYYYMDV,RASQSVSSSYLA,GTSSRAT,QQYGSSPQIT,4.31,CryoEM structure of SARS-CoV-2 spike monomer in complex with neutralising antibody P008_60,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7xxl_0P,7sn2_0P,183,5,GDSVSSNSAAWN,RTYYRSKWYND,EEQQLVHDYYYYGMDV,TGTSSDIGAYNYIS,EVSNRPS,SSYAGSIS,7.3,RBD in complex with Fab14,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wpd_0P,7upw_0PH,130,0,GGTFSSYAIS,RIIPIFGTAN,LASYSSGWEDVFDI,RASQGISSWLA,DASNLET,QQYDNLPLT,3.18,SARS-CoV-2 Omicron Variant S Trimer complexed with one JMB2002 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wog_0P,7ws6_0P,63,5,GFTFSSYAMN,TISGSGGSTY,DSSSWYNYYGMDV,TRSSGSIASNYVQ,EDNQRPS,QSYDSSNHVV,4.06,SARS-CoV-2 Omicron S monomer complexed with 553-49,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wlc_0P,7ws6_0P,63,0,GDTFSSYTFS,RSIPIVGKAI,DQSGFDFFYYDH,SGSGSNIGSNTIN,RNNERPS,AAWDDSLNGPV,4.0,SARS-CoV-2 Omicron variant spike RBD in complex with Fab XGv282,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wk9_0P,7upw_0PH,130,20,GYSFTRFWMN,MIHPSDSETR,KDYDYDAWFAY,RASKSVSASVYSYMH,LASSLES,HHSRELPPA,3.48,SARS-CoV-2 Omicron open state spike protein in complex with S3H3 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wk8_0P,7wk8_0P,1,0,GYSFTRFWMN,MIHPSDSETR,KDYDYDAWFAY,RASKSVSASVYSYMH,LASSLES,HHSRELPPA,3.61,SARS-CoV-2 Omicron spike protein SD1 in complex with S3H3 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7we9_0P,7upw_0PH,130,0,GYTFTSHFIH,IINPSGGAS,AEGSSWLGWFDP,SGSSSNIGNNYVY,GNNQRPS,AAWDDGLSGSGWV,3.6,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv289,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7we7_0P,7upw_0PH,130,0,GDTFSSYTFS,RSIPIVGKAI,DQSGFDFFYYDH,SGSGSNIGSNTIN,RNNERPS,AAWDDSLNGPV,3.8,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv282,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7v2a_0P,7upw_0PH,130,0,GYSFSNYWIG,IIYPGDSDTR,HQYGYNYGYFYYYIDV,SGSSSNIGNNPVS,DNNKRPS,GTWHTSLSSGV,3.4,SARS-CoV-2 Spike trimer in complex with XG014 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7upl_1P,7upw_0PH,130,0,GYNFAYYWIG,IIYPGDSDTR,GEMTAVFGDY,QASQDISNYLN,DASNLET,QQYKILLTWT,4.1,SARS-Cov2 Omicron varient S protein structure in complex with neutralizing monoclonal antibody 002-S21F2,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7uar_0P,7upw_0PH,130,21,GGTFNSFAIN,RVIPVLEIAN,HHIAVAQPYFDY,SGSSSNIGSNTVN,SDDQRPS,ASWDDRLNGVV,3.5,"Structure of the SARS-CoV-2 S 6P trimer in complex with the neutralizing antibody Fab fragment, C1717",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7uap_0P,7upw_0PH,130,23,GFTFSIYEMN,YITTSGHARY,PQYHYYDTSTYHSYGFDI,TLSSGHNSYAIA,LNSDGSHTKGD,QTWDTGIRV,2.8,"Structure of the SARS-CoV-2 S 6P trimer in complex with the neutralizing antibody Fab fragment, C1520",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7uaq_0P,7uaq_0P,11,0,GFTFSIYEMN,YITTSGHARY,PQYHYYDTSTYHSYGFDI,TLSSGHNSYAIA,LNSDGSHTKGD,QTWDTGIRV,3.1,"Structure of the SARS-CoV-2 NTD in complex with C1520, local refinement",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7sg4_0P,7upw_0PH,130,2,ANTFTNHYIH,IIYPTGGNTI,DVRVDDSWSGYDLLSGGTYFDY,RSSQSVLYSSNNENYLA,WASTRES,QQYYSLPRT,3.43,Structure of SARS-CoV S protein in complex with Receptor Binding Domain antibody DH1047,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7s0e_0P,7s0e_0P,3,0,GFTFSSYYMH,AISGSGGYTY,DRDHAYDWGFDV,QASQDISNYLN,DASNLET,QQWADWPLT,4.9,Structure of the SARS-CoV-2 S1 subunit in complex with antibody N-612-004,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7s0d_0P,7upw_0PH,130,22,GFTFSSYAMT,YISGSGGGTY,DRWASGWLAFDV,QASQDISNYLN,DASNLET,QQAYAYPLT,3.5,Structure of the SARS-CoV-2 S 6P trimer in complex with neutralizing antibody N-612-014,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7s0c_1P,7upw_0PH,130,0,GFTFSSYAMH,AIWGSGSNTY,GRDLAAFTKTAFDV,QASQDISNYLN,DASNLET,QQHDALPWT,3.25,Structure of the SARS-CoV-2 S 6P trimer in complex with neutralizing antibody N-612-017,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7rw2_0P,7upw_0PH,130,18,GYTFTSYYMH,VINPSGGSTS,DREPHSDSSGYWDSLKYYYYYALDV,RASQGISSYLA,AASTLQS,QQLNTYPFT,3.5,Cryo-EM structure of NTD-directed neutralizing antibody 5-7 in complex with prefusion SARS-CoV-2 spike glycoprotein,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7rq6_0P,7upw_0PH,130,19,GGSISSGTYYWS,RIYTSGSAN,EYSSSYYYFYYMDV,QASQDISNYLN,VASNLET,QQFDNLPYT,4.18,Cryo-EM structure of SARS-CoV-2 spike in complex with non-neutralizing NTD-directed CV3-13 Fab isolated from convalescent individual,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7rbu_0P,7uaq_0P,11,3,GGSISSSSYYWG,SIYYSGSTY,CRPEYYFGSGSYLDFDY,RASQGISSWLA,AASSLQS,QQANSFPLT,3.7,SARS-CoV-2 Spike in complex with PVI.V6-14 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7rbv_0P,7upw_0PH,130,18,GGSISSSSYYWG,SIYYSGSTY,CRPEYYFGSGSYLDFDY,RASQGISSWLA,AASSLQS,QQANSFPLT,3.6,SARS-CoV-2 Spike in complex with PVI.V6-14 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7r6w_0P,7sn2_0P,183,1,GYPFTSYGIS,WISTYNGNTN,DYTRGAWFGESLIGGFDN,RASQTVSSTSLA,GASSRAT,QQHDTSLT,1.83,SARS-CoV-2 spike receptor-binding domain (RBD) in complex with S2X35 Fab and S309 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7q9k_1P,7upw_0PH,130,2,GYTFTGYYMH,WINPNSGGTN,VGAHDYYDSSDNWFDP,RASQGISSWLA,AASSLQS,QQANSFPWT,4.5,Beta-32 fab in complex with SARS-CoV-2 beta-Spike glycoprotein,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7q9i_0P,7upw_0PH,130,4,GFTFSSYGMH,VIWYDGSNNF,SYCSGGFCFGYYYGLDV,GGNNIGTKSVH,YNSDRPS,QVWDSGSDHYV,4.9,Beta-43 fab in complex with SARS-CoV-2 beta-Spike glycoprotein,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7pry_1P,7ws6_0P,63,0,GGSISSSSHYWG,SIYYSESAY,VTEPRWTSCYFDY,RTSQSVTSYLA,DASDRAT,QLRSNWPPIT,3.1,Crystal structure of the receptor binding domain of SARS-CoV-2 beta variant spike glycoprotein in complex with COVOX-45 and beta-6 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ps7_1P,7ws6_0P,63,0,GGSISSSSYYWG,SIYYSGSAY,HAAPSPGDNWFDP,SGDALSTQNGN,KDSERPS,QSADNRAHVV,3.9,Crystal structure of the receptor binding domain of SARS-CoV-2 beta variant spike glycoprotein in complex with Beta-40 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7q9p_0P,7upw_0PH,130,0,GGSISSSSHYWG,SIYYSESAY,VTEPRWTSCYFDY,RTSQSVTSYLA,DASDRAT,QLRSNWPPIT,4.5,Beta-06 fab in complex with SARS-CoV-2 beta-Spike glycoprotein,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zf5_0P,7ws6_0P,63,0,GGSITSSNHYWV,SMYYSGSTA,QIGPKRPSQVADWFDP,RASQGISSYLA,AASTLQS,QQLNSYPLT,5.32,SARS-CoV-2 Omicron RBD in complex with Omi-12 and Beta-54 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ntc_0P,7upw_0PH,130,17,GFSFSSYSMN,SISSNSNYIY,NRSPYDSSNYYFDY,QASQDISNYLN,DASNLET,QHHDSLPLT,3.6,Trimeric SARS-CoV-2 spike ectodomain bound to P008_056 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ndc_0P,7upw_0PH,130,16,GFTFSSYGMH,LISYDGGNRY,DRDDGWDWYYFMDV,RASQSISGNYLA,GASTRAT,QQYGSSYT,4.1,EM structure of SARS-CoV-2 Spike glycoprotein (all RBD down) in complex with COVOX-159,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7n8i_0P,7uaq_0P,11,2,GFTFNSYGMH,FIRYDGGNKY,LKDSRYSGSYYDY,QASQDIRFYLN,DASNMET,QQYDNLPFT,3.0,SARS-CoV-2 S (B.1.429 / epsilon variant) + S2M11 + S2L20 (Local Refinement of the NTD/S2L20),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7n8h_0P,7upw_0PH,130,0,GYTFTGYYMH,WINPISSGTS,AAPFYDFWSGYSYFDY,RASQSVSSSYLA,GASSRAT,QQYGSSAWT,2.3,SARS-CoV-2 S (B.1.429 / epsilon variant) + S2M11 + S2L20 Global Refinement,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m6f_1P,7upw_0PH,130,0,GFTVSSNYMN,VIYPGGSTF,SRPPIGQLVPGLDLDWFDP,TGSSSNIGAGYYVH,GNSNRPS,QSYDSRLSGWV,3.9,"Structure of the SARS-CoV-2 S 6P trimer in complex with the human neutralizing antibody Fab fragment, BG1-22",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7lxx_0P,7uaq_0P,11,1,GFTFSDYTIH,SISSSSNYIY,DGNAYKWLLAENVRFDY,TGTSSDVGGYNYVS,DVSDRPS,SSYTSSSTPNWV,3.0,SARS-CoV-2 S/S2M11/S2L28 Local Refinement,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7lxz_1P,7upw_0PH,130,4,GFTFSDYTIH,SISSSSNYIY,DGNAYKWLLAENVRFDY,TGTSSDVGGYNYVS,DVSDRPS,SSYTSSSTPNWV,2.6,SARS-CoV-2 S/S2M11/S2L28 Global Refinement,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7lqw_0P,7upw_0PH,130,14,GGTFSSYAIS,GNIPIFGTAN,GVGYRGVIPLNWFDP,RASQSVSSDLA,GASTRAT,QQYNNWPPFT,4.47,Cryo-EM structure of NTD-directed neutralizing antibody 2-17 Fab in complex with SARS-CoV-2 S2P spike,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7lcn_0P,7upw_0PH,130,13,GYTLPELSMH,GFHPEDGETI,GSPFGVVTDWFDP,TGTSSDVGGYNYVS,EVSKRPS,SSYAGSNNPYV,3.35,Structure of SARS-CoV-2 S protein in complex with N-terminal domain antibody DH1050.1,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7lab_1P,7upw_0PH,130,12,GYTFTDYYMH,LVDPEDGETI,SSGPSRLCGGGSCYHSFDY,RASQSVSSSYLA,GASSRAT,QQYGSSPTWT,2.97,Structure of SARS-CoV-2 S protein in complex with N-terminal domain antibody DH1052,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7l58_0P,7upw_0PH,130,11,GYTFTGYYMH,RINPNSGGTN,VPYCSSTSCHRDWYFDL,RSSQSLLDSDDGNTYLD,TLSYRAS,MQRIEFPLT,5.07,Cryo-EM structure of the SARS-CoV-2 spike glycoprotein bound to Fab H4,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kn4_1P,7sn2_0P,183,0,GGSLSSVNYYWS,YIYYSGSTN,PGAIMGALHI,SGSSSNIGSNTVS,FDYRRPS,AAWDDSLSAWV,2.7,Crystal structure of SARS-CoV-2 spike protein receptor-binding domain complexed with a pre-pandemic antibody S-E6 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k9z_0P,7sn2_0P,183,0,GYTFTSYGIS,GIIPMFGTTN,DRGDTIDY,RASQGISNNLN,AASSLES,QQGNGFPLT,2.95,Crystal structure of SARS-CoV-2 receptor binding domain in complex with the Fab fragments of neutralizing antibodies 298 and 52,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k8z_1P,7upw_0PH,130,0,GFTFSSYAMH,VIPFDGRNKY,SSGYLFHSDY,RASQSISNWLA,EASSLES,QQYNSYPWT,3.5,"Structure of the SARS-CoV-2 S 2P trimer in complex with the human neutralizing antibody Fab fragment, C135",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k8w_1P,7upw_0PH,130,0,GYTFTSYYMH,IINPSGGSTS,ANHETTMDTYYYYYYMDV,TGTSSDVGGYKYVS,DVSNRPS,SSYTSSSTSVV,3.6,"Structure of the SARS-CoV-2 S 2P trimer in complex with the human neutralizing antibody Fab fragment, C119",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k8v_1P,7upw_0PH,130,0,GYSFTSYWIG,IIYPGDSDTR,SFRDDPRIAVAGPADAFDI,RASQSISYWLA,QASSLES,QQYNSYPYT,3.8,"Structure of the SARS-CoV-2 S 2P trimer in complex with the human neutralizing antibody Fab fragment, C110",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k8u_0P,7upw_0PH,130,0,GGSLSGYYWS,EINHFGSTG,KPLLYSNLSPGAFDI,WASQSVSASYLA,GASSRAT,QQYGTTPRT,3.8,"Structure of the SARS-CoV-2 S 6P trimer in complex with the human neutralizing antibody Fab fragment, C104",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k4n_0P,7upw_0PH,130,0,GFTFTSSAVQ,WIVVGSGNTN,PYCSGGSCSDGFDI,RASQSVSSSYLA,GASSRAT,QQYVGLTGWT,3.3,SARS-CoV-2 spike in complex with the S2E12 neutralizing antibody Fab fragment,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7jw0_0P,7upw_0PH,130,10,GFTFSSYDMH,TIGTAGDTY,GDSSGYYYYFDY,RASQSIGSYLN,AASSLQS,QQSYVSPTYT,4.3,SARS-CoV-2 spike in complex with the S304 neutralizing antibody Fab fragment,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7jv4_0P,7upw_0PH,130,0,GFTFSSYWMN,NIKQDGSEKY,SSGYSGYAGNY,GSSTGAVTSGHYPY,DTSNKHS,LLSYSGARGV,3.4,SARS-CoV-2 spike in complex with the S2H13 neutralizing antibody (one RBD open),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7jv2_0P,7jv2_0P,1,0,GFTFSSYWMN,NIKQDGSEKY,SSGYSGYAGNY,GSSTGAVTSGHYPY,DTSNKHS,LLSYSGARGV,3.5,SARS-CoV-2 spike in complex with the S2H13 neutralizing antibody Fab fragment (local refinement of the receptor-binding motif and Fab variable domains),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7fjc_0P,7ws6_0P,63,0,GYTFTTYAMH,WINAGNGNTK,GGGRRLQFDYFDY,RASQSISSWLA,DASSLES,QQYNGYPWT,2.96,Crystal structure of SARS-CoV-2 Beta RBD complexed with P36-5D2 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7f3q_0P,7sn2_0P,183,2,GFTFDESAMH,GISWNSGRIA,TTSGWFSFDY,GGNNIGSKSVH,YDSDRPS,QVWDSSSDRAV,3.3,SARS-CoV-2 RBD in complex with A5-10 Fab and A34-2 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ey5_1P,7ws6_0P,63,0,GFKFSDAWMN,RIKSKADGQTTD,GALVESRYFDWFTGYYFDY,RTSQGIYNYLA,GASTLQS,QKYKSAPLT,3.4,Local CryoEM structure of the SARS-CoV-2 S6PV2 in complex with BD-771 Fab and BD-821 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ej4_0P,7upw_0PH,130,0,GFTFSSYTMS,EISSGGTYTN,FGNYEEIAY,TASSSVSSSYLH,STSNLAS,HQYHRSPYT,3.6,Cryo-EM structure of SARS-CoV-2 spike in complex with a neutralizing antibody RBD-chAb-25,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7f62_0P,7sn2_0P,183,0,GFTFSSYTMS,EISSGGTYTN,FGNYEEIAY,TASSSVSSSYLH,STSNLAS,HQYHRSPYT,3.6,Cryo-EM structure of SARS-CoV-2 spike in complex with a neutralizing antibody chAb-25 (Focused refinement of S-RBD and chAb-25 region),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7jx3_1P,7sn2_0P,183,0,GFTFSNAWMS,RIKSKTDGGTTD,GSETYYYDSSGPFDY,TRSSGSIASNYVQ,EDNQRPS,QSYDSSNQV,2.65,Mapping neutralizing and immunodominant sites on the SARS-CoV-2 spike receptor-binding domain by structure-guided high-resolution serology,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ps0_1P,7ws6_0P,63,0,DGSISSSDYYWS,YIYYTGSTY,LVVPSPKGSWFDP,TGTSIDVGNYNLAS,EGSRRPS,CSYVGSSTYV,2.92,Crystal structure of the receptor binding domain of SARS-CoV-2 beta variant spike glycoprotein in complex with beta-24 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ean_0P,7sn2_0P,183,0,GFNIIDTYMH,GIDPVNGNSE,AHYYGSSSSFPY,KASQNVGTHVA,SASYRYS,QQYNSYFT,1.91,immune complex of SARS-CoV-2 RBD and cross-neutralizing antibody 6D6,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7eam_1P,7sn2_0P,183,0,GFNIKDTYIH,RIDPGDGDTE,FYDYVDYGMDY,RASGNIHNYLA,NAKTLAD,QHFWSTPPWT,1.4,immune complex of SARS-CoV-2 RBD and cross-neutralizing antibody 7D6,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7s0b_0P,7sn2_0P,183,0,GFTFSSYAMS,LISGSGGSTY,DLWGSGFFAFDV,QASQDISNYLN,DASNLET,QQDAGTPLT,2.9,Structure of the SARS-CoV-2 RBD in complex with neutralizing antibody N-612-056,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7dzy_0P,7upw_0PH,130,7,GFTFSSYWMN,NINQDGGEKY,DPYDLYGDYGGTFDY,RASQSVSSNLA,GASTRAT,QQYNNWWRT,3.6,Spike protein from SARS-CoV2 with Fab fragment of enhancing antibody 2490,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7dzx_0P,7upw_0PH,130,6,GFTFSSYWMS,NINQDGSEKY,DWDYDILTGSWFGAFDI,RASQGIRNDLG,AASSLQS,LQHNSYPLT,3.53,Spike protein from SARS-CoV2 with Fab fragment of enhancing antibody 8D2,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7dx4_0P,7sn2_0P,183,0,GGTFSSYAIS,GIIPIIGIAN,ERGYSGYGAAYYFDY,TGSSSNIGAGYDVH,GNSNRPS,QSYDSSLSGSV,3.6,The structure of FC08 Fab-hA.CE2-RBD complex,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ydi_0P,7sn2_0P,183,0,GGTFSSYAIS,GIIPILGIAN,ENGYSGYGAAANFDL,TGSSSNIGAGYDVH,GNSNRPS,QSYDSSLSGSV,3.98,"SARS-CoV-2 Spike (6P) in complex with 3 R1-32 Fabs and 3 ACE2, focused refinement of RBD region",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ydy_0P,7upw_0PH,130,0,GGTFSSYAIS,GIIPILGIAN,ENGYSGYGAAANFDL,TGSSSNIGAGYDVH,GNSNRPS,QSYDSSLSGSV,4.75,SARS-CoV-2 Spike (6P) in complex with 1 R1-32 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7dcc_0P,7upw_0PH,130,2,GDSITNGYWN,YISYSGSTY,DYHGSKYYFDY,KASQDVGNDVA,WASTRHT,QQYNRYPYT,4.3,"S-3C1-F3b structure, all the three RBDs are in the up conformation and each of them associates with a 3C1 Fab",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7d0b_0P,7upw_0PH,130,0,GFSLSTSGVGVG,LIYWDDDKR,SLFLTVGYSSSWSPFDY,KSSQSVLYSSNNKNYLA,WASTRES,QQYYSTPHT,3.9,S protein of SARS-CoV-2 in complex bound with P5A-3C12_1B,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cyv_0P,7sn2_0P,183,0,GGTFSSYAFS,RIIPILGIAN,VEVNIGMDDYYYYYGMDV,SGDALPKQYAY,KDSERPS,QSADSSGTYVV,3.13,"Crystal structure of FD20, a neutralizing single-chain variable fragment (scFv) in complex with SARS-CoV-2 Spike receptor-binding domain (RBD)",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7c2l_0P,7upw_0PH,130,4,GYTLTELSMH,GFDPEDGETM,STAVAGTPDLFDYYYGMDV,RSSQSLVHSDGNTYLS,KISNRFS,TQATQFPYT,3.1,S protein of SARS-CoV-2 in complex bound with 4A8,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cws_0P,7upw_0PH,130,4,GYTLPEVAMH,GFDPEDGETM,TTPFSSSYWFDP,SGSSSNIGNNYVS,DNNKRPS,GTWDSSLSAVV,3.4,SARS-CoV-2 Spike Proteins Trimer in Complex with FC05 and H014 Fabs Cocktail,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7d4g_0P,7uaq_0P,11,1,GYTLPEVAMH,GFDPEDGETM,TTPFSSSYWFDP,SGSSSNIGNNYVS,DNNKRPS,GTWDSSLSAVV,3.9,A proof of concept for neutralizing antibody-guided vaccine design against SARS-CoV-2,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e5r_6P,7upw_0PH,130,4,GYTLPEVAMH,GFDPEDGETM,TTPFSSSYWFDP,SGSSSNIGNNYVS,DNNKRPS,GTWDSSLSAVV,3.6,SARS-CoV-2 S trimer with three-antibody cocktail complex,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7l2c_1P,7uaq_0P,11,1,GYTLIELSMH,GFDPEDVETI,GWAYKSTWYFGY,TGTSSDVGGYNYVS,EVSKRPS,SSYAGSRMG,3.65,Crystallographic structure of neutralizing antibody 2-51 in complex with SARS-CoV-2 spike N-terminal domain (NTD),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7l2d_0P,7upw_0PH,130,4,GYTLIELSMH,GFDPEDAETI,GIAVIGPPPSTYYYYGMDV,TGTSSDVGGYNYVS,DVSKRPS,SSYTSSSTYV,3.55,Cryo-EM structure of NTD-directed neutralizing antibody 1-87 in complex with prefusion SARS-CoV-2 spike glycoprotein,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7l2f_0P,7upw_0PH,130,4,GLTFSSYVMH,VIWYDGSKKY,DPRDYYDFWSGYDYYYGLDV,RASQSVSSSYLA,GASSRAT,QQYGSSGALT,3.9,Cryo-EM structure of NTD-directed neutralizing antibody 5-24 in complex with prefusion SARS-CoV-2 spike glycoprotein,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7lqv_1P,7upw_0PH,130,4,GGTFSSHTIT,RIIPILGIAN,LQTVDTAIEKYYGMDV,SGDKLGDKYAC,QDNKRPS,QAWDSSTAV,3.25,Cryo-EM structure of NTD-directed neutralizing antibody 4-8 Fab in complex with SARS-CoV-2 S2P spike,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m8j_0P,7uaq_0P,11,1,GYTLTELSMH,GFDPEDGETI,GPAVRRGSWFDP,SGSSSNIGNNYVS,DNNKRPS,GTWDSSLSAHWV,3.48,SARS-CoV-2 S-NTD + Fab CM25,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7n62_0P,7uaq_0P,11,1,GFTFSSFGMH,VISFDGSNKY,DQDDGYYYYYYMDV,RASQSVSSSYLA,GASSRAT,QQYGSSPL,4.0,SARS-CoV-2 Spike (2P) in complex with C12C9 Fab (NTD local reconstruction),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7v23_0P,7upw_0PH,130,4,EFTFSSYSMN,SISSSGSQIY,NGGAHSSTWSFYGMDV,SGDKLGDKYAC,QDSKRPS,QAWDSNTGV,2.96,CryoEM structure of del68-76/del679-688 prefusion-stabilized spike in complex with the Fab of N12-9,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7v24_0P,7uaq_0P,11,1,EFTFSSYSMN,SISSSGSQIY,NGGAHSSTWSFYGMDV,SGDKLGDKYAC,QDSKRPS,QAWDSNTGV,3.29,Local CryoEM structure of del68-76/del679-688 prefusion-stabilized spike in complex with the Fab of N12-9,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
8dlr_0P,7uaq_0P,11,1,GGTFSSHTIT,RIIPILGIAN,LQTVDTAIEKYYGMDV,SGDKLGDKYAC,QDNKRPS,QAWDSSTAV,2.51,Cryo-EM structure of SARS-CoV-2 Gamma (P.1) spike protein in complex with Fab 4-8 (focused refinement of NTD and 4-8),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
8dls_0P,7uaq_0P,11,1,GYTLTELSMH,GFDPEDGETM,STAVAGTPDLFDYYYGMDV,RSSQSLVHSDGNTYLS,KISNRFS,TQATQFPYT,2.66,Cryo-EM structure of SARS-CoV-2 Gamma (P.1) spike protein in complex with Fab 4A8 (focused refinement of NTD and 4A8),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7bep_0P,7sn2_0P,183,0,GFTFSDYYMT,YIRSSGHTIY,GGVLRFLEWPLNAFDI,RASQGISNYLA,AASTLQS,QKYNNALGT,2.61,Crystal structure of the receptor binding domain of SARS-CoV-2 Spike glycoprotein in a ternary complex with COVOX-384 and S309 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7nd8_0P,7upw_0PH,130,0,GFTFSDYYMT,YIRSSGHTIY,GGVLRFLEWPLNAFDI,RASQGISNYLA,AASTLQS,QKYNNALGT,3.5,EM structure of SARS-CoV-2 Spike glycoprotein in complex with COVOX-384 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7bel_0P,7sn2_0P,183,0,GFTFSTYAMH,VLSYDGSNKY,GGSYAYYYYMDV,QASQDISNYLN,DASNLET,QQYDNLPLT,2.53,Crystal structure of the receptor binding domain of SARS-CoV-2 Spike glycoprotein in a ternary complex with COVOX-88 and COVOX-45 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7bnv_0P,7sn2_0P,183,0,GYSFTSYWIG,IIYPGDSDTR,HPSPYYYGSGSYSGGFDY,RASQSVSSSYLA,GASTRAT,QQYDNWPLMHT,2.35,Crystal Structure of the SARS-CoV-2 Receptor Binding Domain in Complex with Antibody ION-300,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m7w_1P,7sn2_0P,183,0,GYSFTSYWIG,IIYPGDSDTR,QWSHYTYDYYY,TGISSDVGGYNSVS,DVTNRPS,SSYTSSSTPPYV,2.65,Antibodies to the SARS-CoV-2 receptor-binding domain that maximize breadth and resistance to viral escape,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7pry_0P,7ws6_0P,63,2,GFTFSTYAMH,VLSYDGSNKY,GGSYAYYYYMDV,QASQDISNYLN,DASNLET,QQYDNLPLT,3.1,Crystal structure of the receptor binding domain of SARS-CoV-2 beta variant spike glycoprotein in complex with COVOX-45 and beta-6 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7whz_2P,7sn2_0P,183,0,GGTFSSFAIS,GIIPIYGTAN,DGSSTYYPHNWFDP,TGSSSNIGSGYDVH,GNSNRPS,QSYDSSLSGV,3.42,SARS-CoV-2 spike protein in complex with three human neutralizing antibodies,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wi0_2P,7ws6_0P,63,2,GGTFSSFAIS,GIIPIYGTAN,DGSSTYYPHNWFDP,TGSSSNIGSGYDVH,GNSNRPS,QSYDSSLSGV,3.82,SARS-CoV-2 Omicron variant spike in complex with three human neutralizing antibodies,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7x7t_1P,7sn2_0P,183,0,GYTFTFYWMQ,AIYPGDGDTR,GEYDNYGFDY,RASQDISNYLN,YTSRLHS,QQGTTLPYT,3.48,"Cryo-EM structure of SARS-CoV-2 spike protein in complex with three nAbs X01, X10 and X17",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7x7v_1P,7lm9_0PH,9,5,GYTFTFYWMQ,AIYPGDGDTR,GEYDNYGFDY,RASQDISNYLN,YTSRLHS,QQGTTLPYT,3.83,"Cryo-EM structure of SARS-CoV spike protein in complex with three nAbs X01, X10 and X17",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7a5r_0P,7a5r_1P,1,0,GYGFITYWIG,IIYPGDSETR,GSGISTPMDV,KSSQSVLYSSINKNYLA,WASTRES,QQYYSTPYT,3.7,Complex of SARS-CoV-2 spike and CR3022 Fab (Non-Uniform Refinement),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7a5s_0P,7s0e_0P,3,1,GYGFITYWIG,IIYPGDSETR,GSGISTPMDV,KSSQSVLYSSINKNYLA,WASTRES,QQYYSTPYT,3.9,Complex of SARS-CoV-2 spike and CR3022 Fab (Homogeneous Refinement),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
6yor_0P,7sn2_0P,183,0,GYGFITYWIG,IIYPGDSETR,GSGISTPMDV,KSSQSVLYSSINKNYLA,WASTRES,QQYYSTPYT,3.9,Structure of the SARS-CoV-2 spike S1 protein in complex with CR3022 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
6zdh_0P,7upw_0PH,130,2,AFTFSSYDMH,VISYDGSNKY,DGGKLWVYYFDY,RASQSISSYLN,AASSLQS,QQSYSTLALT,3.7,SARS-CoV-2 Spike glycoprotein in complex with a neutralizing antibody EY6A Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cac_0P,7upw_0PH,130,2,GYSFSNYYIH,YIDPFNGGTS,SEYDPYYVMDY,RASQSISSNLH,YASQSIS,QQTNFWPYI,3.55,SARS-CoV-2 S trimer with one RBD in the open state and complexed with one H014 Fab.,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cah_0P,7sn2_0P,183,0,GYSFSNYYIH,YIDPFNGGTS,SEYDPYYVMDY,RASQSISSNLH,YASQSIS,QQTNFWPYI,3.9,The interface of H014 Fab binds to SARS-CoV-2 S,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7d6i_0P,7sn2_0P,183,0,GFTFSSYWMS,NIKQDGSEKY,AGWVRGAFDI,TGSSGSIASNYVQ,EDNQRPS,QSYDSSNLWV,3.41,A neutralizing MAb targeting receptor-binding-domain of SARS-CoV-2,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7dpm_1P,7sn2_0P,183,0,GFTFSSYAMN,VISGSGGSTY,GYYYDSSGYYFREDAFDI,RASQGISNYLA,AASSLQS,LQHNSYPYT,3.304,Crystal structure of SARS-CoV-2 Spike RBD in complex with MW06 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7eh5_1P,7upw_0PH,130,2,DFSLTTYGVH,VIWSGGSTD,MGDGYYVGAMDY,RASQSIGTSIH,YASESIS,QQGHNWPLT,4.0,"Cryo-EM structure of SARS-CoV-2 S-D614G variant in complex with neutralizing antibodies, RBD-chAb15 and RBD-chAb45",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7epx_1P,7upw_0PH,130,2,GFRFDDHAMH,VISGDGGSTY,DRSYGPPDVFNYEYGMDV,SGSSSNIGSNTVN,SNNQRPS,AAWDDSLNWV,3.0,S protein of SARS-CoV-2 in complex with GW01,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7fcp_0P,7sn2_0P,183,0,GYIFTSYSMH,TIKPSDDSTN,EARGYYDRSGYYHPGYFDY,TGTSSDVGGYNFVS,EVSDRPS,FSYTTSTTWV,2.4,Crystallographic structure of two neutralizing antibodies in complex with SARS-CoV-2 spike receptor-binding Domain (RBD),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7jmw_0P,7sn2_0P,183,0,GYTFTSYYMH,IINSSGGSTS,PPRNYYDRSGYYQRAEYFQH,QASQDISNYLN,DASNLET,QQYDNPPLT,2.89,Crystal structure of SARS-CoV-2 spike protein receptor-binding domain in complex with cross-neutralizing antibody COVA1-16 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7jn5_0P,7lm9_0PH,9,3,GYGFITYWIG,IIYPGDSETR,GSGISTPMDV,KSSQSVLYSSINKNYLA,WASTRES,QQYYSTPYT,2.705,Crystal structure of SARS-CoV receptor binding domain in complex with human antibody CR3022,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7jx3_2P,7sn2_0P,183,0,GFTFSSYDMH,TIGTAGDTY,GDSSGYYYYFDY,RASQSIGSYLN,AASSLQS,QQSYVSPTYT,2.65,Mapping neutralizing and immunodominant sites on the SARS-CoV-2 spike receptor-binding domain by structure-guided high-resolution serology,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kqe_0P,7upw_0PH,130,2,GGSFSGYYWS,EINHSGSTN,RWWLRGAFDI,TGSSGNIASNYVQ,EDNQRPS,QSYDNNIQV,2.88,SARS-CoV-2 spike glycoprotein:Fab 3D11 complex,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kzb_0P,7sn2_0P,183,0,GFTFSDHYMD,RTRNKANSYTTE,GISPFYFDY,RASQYIYDSLN,DSSYLQS,QQSWDTPVT,2.83,Potent SARS-CoV-2 binding and neutralization through maturation of iconic SARS-CoV-1antibodies,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7lop_0P,7sn2_0P,183,0,GYGFITYWIG,IIYPGDSETR,GSGISTPMDV,KSSQSVLYSSINKNYLA,WASTRES,QQYYSTPYT,2.246,Crystal structure of SARS-CoV-2 receptor binding domain in complex with antibodies CV05-163 and CR3022,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m3i_1P,7sn2_0P,183,0,GGSISSYYWS,YVYYSGSTN,SQRPDGNLYYFDY,GGNNIGSKTVH,DDSDRPS,QVWDSSSDHYV,2.8,"Structure of SARS-CoV-2 spike protein receptor binding domain in complex with a neutralizing antibody, CV2-75 Fab",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m42_1P,7sn2_0P,183,0,GFTFDDYAMH,GISWNRGSIG,DGERWDSVVVPSARNGMDV,TGSSSNIGAGYDVH,GNSNRPS,QSYDSSLSGSYV,3.3,Complex of SARS-CoV-2 receptor binding domain with the Fab fragments of neutralizing antibodies REGN10985 and REGN10989,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m7b_0P,7sn2_0P,183,0,GGSFSGYYWS,EINHSGSTN,RWWLRGAFDI,TGSSGNIASNYVQ,EDNQRPS,QSYDNNIQV,2.95,SARS-CoV-2 Spike:Fab 3D11 complex focused refinement,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m7w_0P,7sn2_0P,183,0,GGIFNTYTIS,RIILMSGMAN,GFNGNYYGWGDDDAFDI,TGSNSNIGAGYDVH,GNSNRPS,QSYDSSLSGPNWV,2.65,Antibodies to the SARS-CoV-2 receptor-binding domain that maximize breadth and resistance to viral escape,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7msq_1P,7sn2_0P,183,0,GGSISSYHWN,YIYYSGNTN,EMRRGYSGYDYWDLYAFDI,RASQGISSYLA,AASTLQS,QQLNSYPHT,2.29,Complex between the Fab arm of AB-3467 and the SARS-CoV-2 receptor binding domain (RBD),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7n4m_0P,7sn2_0P,183,0,GGSISGSNYFWG,TIYYGGSTY,LAWLRGYFDY,TRSSGSIASNYVQ,EDNQRPS,QSYDSSNWV,3.79,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing human antibody WRAIR-2151.,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7n5h_0P,7upw_0PH,130,2,GGSVSSSNYYWS,YMYYSGSTK,EVYYYDRSGYYASDGFDI,RASQSVSSSYLA,GASSRAT,QQYGSSPQT,3.24,Cryo-EM structure of broadly neutralizing antibody 2-36 in complex with prefusion SARS-CoV-2 spike glycoprotein,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7nxa_0P,7ws6_0P,63,1,AFTFSSYDMH,VISYDGSNKY,DGGKLWVYYFDY,RASQSISSYLN,AASSLQS,QQSYSTLALT,2.5,Crystal structure of the receptor binding domain of SARS-CoV-2 B.1.351 variant Spike glycoprotein in complex with COVOX-222 and EY6A Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7qnx_0P,7sn2_0P,183,0,AFTFSSYDMH,VISYDGSNKY,DGGKLWVYYFDY,RASQSISSYLN,AASSLQS,QQSYSTLALT,2.92,The receptor binding domain of SARS-CoV-2 spike glycoprotein in complex with Beta-55 and EY6A Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7r6w_1P,7sn2_0P,183,0,GYTFTNYGIS,WISAYKGNTN,PDYQVLGYDFWIGYYGMDV,TGSSSNIGAGYDVH,GNTNRPS,QSYDSSLSGSEVV,1.83,SARS-CoV-2 spike receptor-binding domain (RBD) in complex with S2X35 Fab and S309 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7r6x_0P,7sn2_0P,183,0,GFTFSSYDMH,TIGTAGDTY,GDSSGYYYYFDY,RASQSIGSYLN,AASSLQS,QQSYVSPTYT,2.95,"SARS-CoV-2 spike receptor-binding domain (RBD) in complex with S2E12 Fab, S309 Fab, and S304 Fab",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7rks_0P,7lm9_0PH,9,3,GFTFSNYAMH,VISYDGSNKY,GYTGYDYFVRGDYYGLDV,TLSSGHSSYAIA,LNTDGSHSKGD,QTWGTGILV,2.7,"Structure of the SARS-CoV receptor binding domain in complex with the human neutralizing antibody Fab fragment, C118",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7rkv_0P,7upw_0PH,130,2,GFTFSNYAMH,VISYDGSNKY,GYTGYDYFVRGDYYGLDV,TLSSGHSSYAIA,LNTDGSHSKGD,QTWGTGILV,3.45,Structure of the SARS-CoV-2 S 6P trimer in complex with neutralizing antibody C118 (State 1),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7s5q_1P,7ws6_0P,63,1,GYTFTSYYMH,IINSSGGSTS,PPRNYYDRSGYYQRAEYFQH,QASQDISNYLN,DASNLET,QQYDNPPLT,2.88,Crystal structure of SARS-CoV-2 B.1.351 variant receptor binding domain in complex with neutralizing antibodies CS44 and COVA1-16,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7sd5_0P,7sn2_0P,183,0,GGSISSSNFYWG,SITYSGRTF,TFPSYYDRSGYHYLNYGMDV,TRSSGSIASNYVQ,EDNQRPS,QSYDSSSWV,1.53,Crystallographic structure of neutralizing antibody 10-40 in complex with SARS-CoV-2 spike receptor binding domain,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7si2_0P,7sn2_0P,183,0,GFTFSSYDMH,VISYDGSSKF,DGEQLVPLFDY,RASQSISSYLN,AASSLQS,QQSYSTPGVT,3.2,Crystal structure of neutralizing antibody 10-28 in complex with SARS-CoV-2 spike receptor binding domain (RBD),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7swp_0P,7sn2_0P,183,0,GFTFSRYAMQ,VISYDGNNRY,GPPGYYDSSGYYQTPEYFQH,TGSSSNIGVGYDVH,GNSNRPS,QSYDSSLSGVV,3.8,G32Q4 Fab in complex with SARS-CoV-2 Spike 6P (RBD local reconstruction),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7t3m_0P,7upw_0PH,130,2,GFSLSTTGVGVG,LIYWNDDKR,ISGSGYFYPFDI,TRSSGSIASNYVQ,EDNQRPS,QSYDSSSLWV,3.0,"SARS-CoV-2 S (Spike Glycoprotein) D614G with Three (3) RBDs Up, Bound to Antibody 2-7 scFv, composite map",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7t7b_0P,7sn2_0P,183,0,GYTFSVFPIH,WHNAGDGDTK,AARPYYDRRGYFFRADYFQH,QASQDIKNSLN,DASNLET,QQYDNLIT,2.59,Crystal structure of SARS-CoV-2 spike protein receptor-binding domain in complex with a cross-neutralizing antibody ADI-62113 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7te1_1P,7sn2_0P,183,0,GYSFTDYYMN,EINPNTGGTT,YYGNLYAMDY,HASQGISSNIG,HGTNLED,VQYVQFPYT,3.5,SARS-CoV-2 Receptor Binding Domain in Complex with Ab17,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ttm_0P,7lm9_0PH,9,3,GGSISSSNFYWG,SITYSGRTF,TFPSYYDRSGYHYLNYGMDV,TRSSGSIASNYVQ,EDNQRPS,QSYDSSSWV,2.24,Crystal structure of potent neutralizing antibody 10-40 in complex with Sarbecovirus bat SHC014 receptor-binding domain,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ttx_0P,7ws6_0P,63,1,GGSISSSNFYWG,SITYSGRTF,TFPSYYDRSGYHYLNYGMDV,TRSSGSIASNYVQ,EDNQRPS,QSYDSSSWV,2.8,Crystal structure of potent neutralizing antibody 10-40 in complex with Sarbecovirus bat RaTG13 receptor-binding domain,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wo4_0P,7upw_0PH,130,2,GFTFSSYWMS,NINQDGGEKY,VWYYYGPRDY,TRSSGSIASNYVQ,EDNQRPS,QSYDGSNHNVV,4.47,SARS-CoV-2 Spike in complex with IgG 553-15 (S-553-15 dimer trimer ),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wo7_0P,7sn2_0P,183,0,GFTFSSYWMS,NINQDGGEKY,VWYYYGPRDY,TRSSGSIASNYVQ,EDNQRPS,QSYDGSNHNVV,3.8,Locally refined region of SARS-CoV-2 Spike in complex with IgG 553-15,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7won_0P,7sn2_0P,183,0,GFTFSSIAMH,VMSFDGSIKY,GVQGYYDRSGYYNLDYNYGMDV,TGSSSNIGAGYDVH,GNSNRPS,QSYDSSLSGWV,3.9,Cryo-EM structure of SARS-CoV-2 S2P trimer in complex with neutralizing antibody VacW-209 (local refinement),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wp2_0P,7ws6_0P,63,1,GFTFSSIAMH,VMSFDGSIKY,GVQGYYDRSGYYNLDYNYGMDV,TGSSSNIGAGYDVH,GNSNRPS,QSYDSSLSGWV,3.52,Cryo-EM structure of SARS-CoV-2 C.1.2 S6P trimer in complex with neutralizing antibody VacW-209 (local refinement),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wrl_0P,7ws6_0P,63,1,GDIYSTYASS,RIIPVSGTVN,DVARGGYSGTDFFDYYYGMDV,TGTSSDVGGYNYVS,DVNNRPS,SSYTSSNTWV,3.51,Local structure of BD55-1239 Fab and SARS-COV2 Omicron RBD complex,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7x1m_2P,7ws6_0P,63,1,GFTFSSYDMH,TIGTAGDTY,GDSSGYYYYFDY,RASQSIGSYLN,AASSLQS,QQSYVSPTYT,2.74,"The complex structure of Omicron BA.1 RBD with BD604, S309,and S304",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7x7u_2P,7sn2_0P,183,0,GYAFTSYNMY,YIVPYNGGTT,EGTYYGYDGVLAD,KASDHINNWLA,GVTNLET,QQYWSFPWT,3.77,"Cryo-EM structure of SARS-CoV-2 Delta variant spike protein in complex with three nAbs X01, X10 and X17",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7xic_0P,7upw_0PH,130,2,GFTFDDYGMS,GINWNGGSTG,VGYCGGDCYSLSLAGFPDY,RASQSVSYNLA,DASTRAT,QQYNNWPPYT,3.3,S-ECD (Omicron) in complex with STS165,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
8df5_3P,7ws6_0P,63,1,GFTFSSYDMH,TIGTAGDTY,GDSSGYYYYFDY,RASQSIGSYLN,AASSLQS,QQSYVSPTYT,2.7,SARS-CoV-2 Beta RBD in complex with human ACE2 and S304 Fab and S309 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
6nb6_0P,7upw_0PH,130,0,GFTFRNYAMH,VITSDGRNKF,QRDNSRDYFPHYFHDMDV,RSSQSLVYSDGDTYLN,QVSNRDS,MQGSHWPPT,4.2,SARS-CoV complex with human neutralizing S230 antibody Fab fragment (state 1),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
2dd8_0P,7lm9_0PH,9,1,GGTFSSYTIS,GITPILGIAN,DTVMGGMDV,GGNNIGSKSVH,DDSDRPS,QVWDSSSDYV,2.3,Crystal Structure of SARS-CoV Spike Receptor-Binding Domain Complexed with Neutralizing Antibody,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
2ghw_0P,7lm9_0PH,9,2,GFAFSSYAMH,VISYDGSNKY,DRSYYLDY,RASQSVRSNLA,DASTRAT,QQRSNWPPT,2.3,"Crystal structure of SARS spike protein receptor binding domain in complex with a neutralizing antibody, 80R",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
2ghw_1P,7lm9_0PH,9,2,GFAFSSYAMH,VISYDGSNKY,DRSYYLDY,RASQSVRSNLA,DASTRAT,QQRSNWPPT,2.3,"Crystal structure of SARS spike protein receptor binding domain in complex with a neutralizing antibody, 80R",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
3bgf_0P,7lm9_0PH,9,1,GYTFTTYRMH,AIYPGNSDTT,EGIPQLLRTLDY,RASQEISGYLS,AASTLDS,LQYVSYPWT,3.0,X-ray crystal structure of the SARS coronavirus spike receptor binding domain in complex with F26G19 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
6xc2_0P,7sn2_0P,183,0,GLTVSSNYMS,VIYSGGSTF,DLDVYGLDV,RASQGISSYLA,AASTLQS,QQLNSYPPKFT,3.112,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing antibody CC12.1,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
6xcm_0P,7upw_0PH,130,0,GFTVSSNYMS,VIYSGGSTY,GEGWELPYDY,TGTSSDVGGYKYVS,EVSKRPS,SSYEGSNNFVV,3.42,Structure of the SARS-CoV-2 spike glycoprotein in complex with the C105 neutralizing antibody Fab fragment (state 1),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
6xdg_0P,7sn2_0P,183,0,GFTFSDYYMS,YITYSGSTIY,DRGTTMVPFDY,QASQDITNYLN,AASNLET,QQYDNLPLT,3.9,Complex of SARS-CoV-2 receptor binding domain with the Fab fragments of two neutralizing antibodies,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
6xdg_1P,7sn2_0P,183,0,GFTFSNYAMY,VISYDGSNKY,GSDYGDYLLVY,TGTSSDVGGYNYVS,DVSKRPS,NSLTSISTWV,3.9,Complex of SARS-CoV-2 receptor binding domain with the Fab fragments of two neutralizing antibodies,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
6xe1_0P,7sn2_0P,183,0,GVIVSSNYMS,VIYSGGSTY,DLDVSGGMDV,RASQSVSSSYLA,GASSRAT,QQYGSSPQT,2.75,"Structure of SARS-CoV-2 spike protein receptor binding domain in complex with a potent neutralizing antibody, CV30 Fab",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
6xkp_1P,7sn2_0P,183,0,GFTFSDYYMT,YISSSGSTIY,ARGSSGWYRIGTRWGNWFDP,TGTSSDVGGYNYVS,EVSNRPS,SSYTSSSNVV,2.72,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing antibody CV07-270,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7b0b_0P,7sn2_0P,183,0,GFTFTSSAVQ,WIVVGSGNTN,PHCSSTICYDGFDI,RASQSVSSSYLA,GASSRAT,QQYGSSPWT,2.98,Fab HbnC3t1p1_C6 bound to SARS-CoV-2 RBD,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7b3o_0P,7sn2_0P,183,0,GLTVSSNYMS,VIYSGGSTY,DVADAFDI,RASQGISSYLA,AASTLQS,QQLNSYPPFT,2.0,Crystal structure of the SARS-CoV-2 RBD in complex with STE90-C11 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7bei_0P,7sn2_0P,183,0,GVTVSSNYMS,IIYSGGTTY,DLMVYGIDV,RASQGISSYLA,AASTLQS,QQLDSYPPGYT,2.3,Crystal structure of the receptor binding domain of SARS-CoV-2 Spike glycoprotein in complex with COVOX-150 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ben_1P,7sn2_0P,183,0,GFTFNNYPLH,VISQDGGNKY,DVVVVVAARNHYYNGMDV,RASQGISSWLA,AVSSLQS,QQAKSFPFT,2.5,Crystal structure of the receptor binding domain of SARS-CoV-2 Spike glycoprotein in a ternary complex with COVOX-253 and COVOX-75 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7bz5_0P,7sn2_0P,183,0,GFIVSSNYMS,VIYSGGSTY,EAYGMDV,RASQGISSYLA,AASTLQS,QQLNSYPPYT,1.84,Structure of COVID-19 virus spike receptor-binding domain complexed with a neutralizing antibody,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7c01_1P,7sn2_0P,183,0,GFTVSSNYMS,VIYSGGSTF,VLPMYGDYLDY,RASQSISRYLN,AASSLQS,QQSYSTPPEYT,2.88,Molecular basis for a potent human neutralizing antibody targeting SARS-CoV-2 RBD,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cdi_0P,7sn2_0P,183,0,GITVSSNYMN,LIYSGGSTY,DLVVYGMDV,RASQSVSSSYLA,GASSRAT,QQYGSSPT,2.96,Crystal structure of SARS-CoV-2 antibody P2C-1F11 with RBD,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cdj_0P,7sn2_0P,183,0,GFTFSDYYMS,YISSSGSTIY,DFSHQQLVPS,RASQGISSYLA,AASTLQS,QQLNSYPLT,3.396,Crystal structure of SARS-CoV-2 antibody P2C-1A3 with RBD,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ch4_0P,7sn2_0P,183,0,GIIVSSNYMT,VIYSGGSTF,DLGPYGMDV,RASQGISSDLA,AASTLQS,QQLNSDLYT,3.15,Crystal structure of the SARS-CoV-2 S RBD in complex with BD-604 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7chc_0P,7sn2_0P,183,0,EFIVSRNYMS,VIYSGGSTY,DYGDYYFDY,RASQGVSSFLA,GASSRAT,QQYGSSPRT,2.71,Crystal structure of the SARS-CoV-2 S RBD in complex with BD-629 Fab and BD-368-2 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7chc_1P,7sn2_0P,183,0,GFAFTTYAMN,AISDGGGSAY,TRGRGLYDYVWGSKDY,RSSQSLLHSNGYNYLD,LGSNRAS,MQALQTPGT,2.71,Crystal structure of the SARS-CoV-2 S RBD in complex with BD-629 Fab and BD-368-2 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7che_0P,7sn2_0P,183,0,GITVSSNYMS,VIYSGGSTD,DLGEAGGMDV,RASQGISSYLA,AASTLQS,QQLNSYPPA,3.416,Crystal structure of the SARS-CoV-2 RBD in complex with BD-236 Fab and BD-368-2 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7chh_0P,7upw_0PH,130,0,GFAFTTYAMN,AISDGGGSAY,TRGRGLYDYVWGSKDY,RSSQSLLHSNGYNYLD,LGSNRAS,MQALQTPGT,3.49,Cryo-EM structure of the SARS-CoV-2 S-6P in complex with BD-368-2 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cho_1P,7sn2_0P,183,0,GFIVSSNYMS,IIYSGGSTY,ALQVGATSDYFDY,TGSSSNIGAGYDVH,GNSNRPS,QSCDSSLSVVV,2.561,Crystal structure of SARS-CoV-2 antibody P5A-1D2 with RBD,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7chp_0P,7sn2_0P,183,0,GFTVSSNYMS,FIYSGGSTY,DLQEHGMDV,RASQGISSYLA,AASTLQS,QHLNSYPPGYT,2.357,Crystal structure of SARS-CoV-2 antibody P5A-3C8 with RBD,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7chs_0P,7sn2_0P,183,0,GFTVSSNYMS,VIYSGGSTY,DRDYYGMDV,RASQGISSYLA,AASTLQS,LHLNSYRT,2.401,Crystal structure of SARS-CoV-2 antibody P22A-1D1 with RBD,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cjf_0P,7sn2_0P,183,0,GFIVSSNYMS,IIYSGGSTF,DLQELGSLDY,RASQGISSWLA,AASSLQS,QEANSFPYT,2.108,Crystal structure of SARS-CoV-2 RBD in complex with a neutralizing antibody Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cm4_0P,7sn2_0P,183,0,GFSLSTSGVGVG,LIDWDDNKY,IPGFLRYRNRYYYYGMDV,SGSSSNIGNNYVS,DNNKRPS,GTWDSSLSAGV,2.71,Crystal Structure of COVID-19 virus spike receptor-binding domain complexed with a neutralizing antibody CT-P59,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cwl_0P,7upw_0PH,130,0,GFTFSSYAMH,VISYDGSNKY,HATLMNNKDI,RASQSISSYLN,AASSLQS,QQSYSTPRT,3.8,SARS-CoV-2 spike protein and P17 fab complex with one RBD in close state,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cwo_0P,7sn2_0P,183,0,GFTFSSYAMH,VISYDGSNKY,HATLMNNKDI,RASQSISSYLN,AASSLQS,QQSYSTPRT,3.9,SARS-CoV-2 spike protein RBD and P17 fab complex,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cyh_0P,7sn2_0P,183,0,GFTFTNYGMS,EISSGGSYTY,FRYGGGGTVDY,RASESVDNYGISFMN,AASNQGS,QQSKEVPRI,3.9,Binding interface of SARS-CoV-2 RBD and its neutralizing antibody HB27,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7cyp_0P,7upw_0PH,130,0,GFTFTNYGMS,EISSGGSYTY,FRYGGGGTVDY,RASESVDNYGISFMN,AASNQGS,QQSKEVPRI,3.5,Complex of SARS-CoV-2 spike trimer with its neutralizing antibody HB27,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7czq_1P,7upw_0PH,130,0,GFTVSSNYMS,VIYSGGSTY,EGPKSITGTAFDI,QASQDISNYFN,DASNLET,QQYDNLPMYT,2.8,S protein of SARS-CoV-2 in complex bound with P2B-1A10,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7czr_0P,7upw_0PH,130,0,GFTVSSNYMS,VIYPGGSTF,ETLAFDY,RASQGISSYLA,AASTLQS,QQLNSYPPA,3.5,S protein of SARS-CoV-2 in complex bound with P5A-1B8_2B,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7czt_1P,7upw_0PH,130,0,GFTFSSYGMH,VIWYDGSNKY,WFHTGGYFDY,TLPSDINVSSYNIY,YYSDSDKGQGS,MIWPSNALYV,2.7,S protein of SARS-CoV-2 in complex bound with P5A-2G9,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7czu_0P,7upw_0PH,130,0,GFTFSSYAMH,VISYDGSNKY,DGQAITMVQGVIGPPFDY,QASQDISNYLN,DASNLET,QQYDNLPYT,3.4,S protein of SARS-CoV-2 in complex bound with P5A-1B6_2B,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7czw_0P,7upw_0PH,130,0,GDSVSSGSYYWS,YIYYSGSTN,ERCYYGSGRAPRCVWFDP,TGTSSDVGGYNYVS,DVSNRPS,SSYTSSSTLVV,2.8,S protein of SARS-CoV-2 in complex bound with P5A-2G7,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7czx_1P,7upw_0PH,130,0,GGSISSYYWS,YISYSGSTN,NGQYYDILTGQPPDYWYFDL,KSSQSVLYSSNNKNYLA,WASTRES,QQYYSTPLT,2.8,S protein of SARS-CoV-2 in complex bound with P5A-1B9,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7czy_0P,7upw_0PH,130,0,GYTFTSYDIN,WMNPNSGNTG,YIVVVPAAKGFDP,KSSQSVLYSSNNKNYLA,WASTRES,QQYYSTPLT,3.3,S protein of SARS-CoV-2 in complex bound with P5A-2F11_2B,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7d0c_1P,7upw_0PH,130,0,GFTVSSNYMS,VIYSGGSTY,DYGDFYFDY,RASQSVSSSYLA,GASSRAT,QQYGSSPRT,3.4,S protein of SARS-CoV-2 in complex bound with P5A-3A1,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7deo_1P,7sn2_0P,183,0,GFTFSYYGMH,VIWYDGSNRF,DPPGLRFRFDY,RSSQSLLHSNGYNYLD,LGSNRAS,MQGLQTPLT,2.5,Crystal structure of SARS-CoV-2 RBD in complex with a neutralizing antibody scFv,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7det_0P,7sn2_0P,183,0,GYSFTSYWVN,MIHPSDSETR,ADGYEWYFDV,RASESVDSYGNSFMH,RASNLES,QQSNEDPWT,2.2,Crystal structure of SARS-CoV-2 RBD in complex with a neutralizing antibody scFv,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7deu_0P,7sn2_0P,183,0,GYTFTEYTMH,GINPNNGDNT,DGYPYYYALDY,KASQNVGTNVA,SASSRYS,QQYNNYPWT,2.1,Crystal structure of SARS-CoV-2 RBD in complex with a neutralizing antibody scFv,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7djz_0P,7sn2_0P,183,0,GGTFSSFSIS,RIIPVLGIAN,DRFVEPATGPFFDY,RASQSVSSNLA,GASTRAT,QQYSNWLT,2.397,Crystal structure of SARS-CoV-2 Spike RBD in complex with MW01 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7dk0_0P,7sn2_0P,183,0,GGTFSSYAIS,RIIPIFGSSN,SPLGGGSGYSVSWFDP,RASQSVSSNLA,GASTRAT,QQYSNWPPWT,3.199,Crystal structure of SARS-CoV-2 Spike RBD in complex with MW05 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7dk2_2P,7sn2_0P,183,0,GFTFSSYWMS,NIKQDASEKY,DLGILWFGDYP,RASQGISNSLA,AASTLES,QQFYSTPRT,3.0,Crystal structure of SARS-CoV-2 Spike RBD in complex with MW07 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7dk4_0P,7upw_0PH,130,0,GFSLTSYGVH,VMWRGGNTD,NGGAHAMDF,RASESVDSYGNSFLH,LASNLES,QQNNEDPFT,3.8,"S-2H2-F3a structure, two RBDs are up and one RBD is down, each RBD binds with a 2H2 Fab.",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e39_0P,7sn2_0P,183,0,GFIFSSYGMH,VIWFDGSNKY,ETVSYGMDV,RARQGISNYLA,AASSLLS,LQHNSYPYT,3.7,SARS-CoV-2 spike in complex with the Ab4 neutralizing antibody (State 3),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e3b_0P,7sn2_0P,183,0,GGSISSYYWS,YIYYSGSTN,DRGYSSGWTDGFDI,QASQDITNYLN,DASNLET,QQYDNIPFT,4.2,SARS-Cov-2 spike in complex with the Ab5 neutralizing antibody (focused refinement on Fab-RBD),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e3c_0P,7sn2_0P,183,0,GLTVSSNYMT,VIYSGGSTF,DLDYYGMDV,RASQGISNYLA,AASTLQT,QQLNSYPPLT,4.2,SARS-CoV-2 spike in complex with the Ab1 neutralizing antibody (focused refinement on Fab-RBD),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e3k_0P,7upw_0PH,130,0,GFTFSGSAVQ,WIVVGSGNTN,PYCSSTSCRDGFDI,RASQSVRSSYLA,GASSRAT,QQYGRSPWT,3.9,Ultrapotent SARS-CoV-2 neutralizing antibodies with protective efficacy against newly emerged mutational variants,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e3l_0P,7upw_0PH,130,0,GFTFSSSAVQ,WIVVGSGNTN,PNCNSTTCHDGFDI,RASQSVRSSYLG,GASSRAT,QQYDNSPWT,3.6,Ultrapotent SARS-CoV-2 neutralizing antibodies with protective efficacy against newly emerged mutational variants,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e3o_0P,7sn2_0P,183,0,GFTFSSYAMH,LISYDGSNK,GLGLRFLEWPISSY,SGSSSNIGSNTVN,SNNQRPS,AAWDDSLKGV,2.51,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing antibody nCoV617,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e5o_0P,7sn2_0P,183,0,GGSFSGYYWS,EINHSGSTN,GWDLDYYYGMDV,RASQGIGNYLA,AASSLQS,LQHGFLPWT,2.8,Crystal structure of SARS-CoV-2 RBD in complex with antibody NT-193,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e5y_1P,7sn2_0P,183,0,EITVSSNYMN,VIYSGGTTY,DLMEVGGMDV,SGSSSNVENDNVN,NDRLRPS,VAWDASLQSYV,3.59,Molecular basis for neutralizing antibody 2B11 targeting SARS-CoV-2 RBD,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e7y_1P,7sn2_0P,183,0,GVTVSSNYMS,AVYSGGSTY,LINHYYDSSGDGGAFDI,TGTSSDVGSYNLVS,EVTKRPS,CSYAGSSTWV,2.41,Crystal structure of the SARS-CoV-2 S RBD in complex with BD-623 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e86_0P,7sn2_0P,183,0,GFIVSSNYMT,VIYSGGSTF,DAQNYGMDV,RASQSISSYLN,AASSLQT,QQSYSTPPYT,2.9,Crystal structure of the SARS-CoV-2 S RBD in complex with BD-508 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e88_1P,7sn2_0P,183,0,EFIVSRNYMS,VIYSGGSTF,DRGLVSDY,QASQDINKYLN,DASHLET,HQYDNLPRT,3.14,Crystal structure of the SARS-CoV-2 S RBD in complex with BD-515 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e8c_0P,7upw_0PH,130,0,GIIVSSNYMT,VIYSGGSTF,DLGPYGMDV,RASQGISSDLA,AASTLQS,QQLNSDLYT,3.16,SARS-CoV-2 S-6P in complex with 9 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e8c_2P,7upw_0PH,130,0,GFAFTTYAMN,AISDGGGSAY,TRGRGLYDYVWGSKDY,RSSQSLLHSNGYLYLD,LGSNRAS,MQALQTPGT,3.16,SARS-CoV-2 S-6P in complex with 9 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e8f_1P,7sn2_0P,183,0,GFAFTTYAMN,AISDGGGSAY,TRGRGLYDYVWGSKDY,RSSQSLLHSNGYLYLD,LGSNRAS,MQALQTPGT,3.18,SARS-CoV-2 NTD in complex with N9 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e8f_2P,7sn2_0P,183,0,GIIVSSNYMT,VIYSGGSTF,DLGPYGMDV,RASQGISSDLA,AASTLQS,QQLNSDLYT,3.18,SARS-CoV-2 NTD in complex with N9 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e8m_0P,7ws6_0P,63,0,GITVSSNYMN,LIYSGGSTY,DLVVYGMDV,RASQSVSSSYLA,GASSRAT,QQYGSSPT,2.09,Crystal structure of SARS-CoV-2 antibody P2C-1F11 with mutated RBD,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7e9p_0P,7sn2_0P,183,0,GFTFDDYAMH,GVSWNSGTIG,AVEMVRGLMGLGADPEYGMDV,RSSQSLLHSNGYNYLD,LGSNRAS,MQALQTPFT,3.69,"Cryo-EM structure of the SARS-CoV-2 S-6P in complex with 35B5 Fab(state2, local refinement of the RBD and 35B5 Fab)",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7eh5_0P,7upw_0PH,130,0,GYTFTEYTIY,GNNPNNDDTT,DGYPYYYALDF,KSSQNVGTNVA,SASYRYS,QQYNNYPWT,4.0,"Cryo-EM structure of SARS-CoV-2 S-D614G variant in complex with neutralizing antibodies, RBD-chAb15 and RBD-chAb45",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ejy_0P,7sn2_0P,183,0,GLIVSSNYMS,VLYAGGSTD,DAAVYGIDV,RASQSISSYLN,AASSLQS,QQSYTTPLFT,3.04,Complex Structure of antibody BD-503 and RBD of COVID-19,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ek0_0P,7ws6_0P,63,0,GLIVSSNYMS,VLYAGGSTD,DAAVYGIDV,RASQSISSYLN,AASSLQS,QQSYTTPLFT,2.7,Complex Structure of antibody BD-503 and RBD-N501Y of COVID-19,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7eng_0P,7sn2_0P,183,0,GFTFSSYPMH,VISYDGSNKY,DTEDCSSTTCYVDY,KSSQSVLYRSNNKNYLA,WASTRES,HQYYSTPFT,3.59,Cryo-EM structure of the SARS-CoV-2 S-6P in complex with Fab30 (local refinement of the RBD and Fab30),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ey5_0P,7ws6_0P,63,0,GNISPNFWIG,IIYPDDSDSR,GSGSPSNWFHP,RASQSVRYNLA,DASTRAT,QQYDNWPPWT,3.4,Local CryoEM structure of the SARS-CoV-2 S6PV2 in complex with BD-771 Fab and BD-821 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7eya_0P,7ws6_0P,63,0,GFTFSNYDMN,SISSSSTYTH,DRAYRLGELSSLWGDDAFDI,RMSQDISSYLA,AAFTLQS,QQYYSFPHT,3.77,Local CryoEM structure of the SARS-CoV-2 S6PV2 in complex with BD-804 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ezv_0P,7ws6_0P,63,0,EYKLISFWIA,IIYPDDSDTK,GSYYGTLDF,RASQDIRTYVA,AASTLQS,QQYNSAPLT,3.3,local CryoEM structure of the SARS-CoV-2 S6PV2 in complex with BD-812 Fab and BD-836 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ezv_1P,7ws6_0P,63,0,GFTFSTSAVQ,WIAVGSGKTD,PHCSGGTCYDGFDI,RASQSVRSGYFA,GASSRAT,QQYGTSPWT,3.3,local CryoEM structure of the SARS-CoV-2 S6PV2 in complex with BD-812 Fab and BD-836 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7f0x_0P,7sn2_0P,183,0,GYTFTEYTMY,GINPNNGDTS,DGYPYYFAMDY,KASQNVDTNVA,SASHRYS,QQYNTYPWT,2.8,A SARS-CoV-2 neutralizing antibody,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7f12_0P,7ws6_0P,63,0,GYTFTEYTMY,GINPNNGDTS,DGYPYYFAMDY,KASQNVDTNVA,SASHRYS,QQYNTYPWT,3.15,A SARS-CoV-2 neutralizing antibody,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7f15_0P,7sn2_0P,183,0,GYTFTEYTMY,GINPNQGDTS,DGYPYYFAMDY,KASQNVDTNVA,SASSRYS,QQYNTYPWT,2.65,A SARS-CoV-2 neutralizing antibody,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7f63_0P,7sn2_0P,183,0,GYTFTEYTIY,GNNPNNDDTT,DGYPYYYALDF,KSSQNVGTNVA,SASYRYS,QQYNNYPWT,3.9,Cryo-EM structure of SARS-CoV-2 spike in complex with a neutralizing antibody chAb-45 (Focused refinement of S-RBD and chAb-45 region),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7f7h_1P,7sn2_0P,183,0,GLTVSSNYMT,VIYSGGSTF,DLVVYGMDV,RASQGISSDLA,AASTLQS,QQLNSHPLA,3.19,SARS-CoV-2 S protein RBD in complex with A8-1 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7fae_0P,7upw_0PH,130,0,GYTFTTYAMH,WINAGNGNTK,GGGRRLQFDYFDY,RASQSISSWLA,DASSLES,QQYNGYPWT,3.65,S protein of SARS-CoV-2 in complex bound with P36-5D2(state2),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7fcp_1P,7sn2_0P,183,0,GFTFRDYDII,YISRSGSTIY,DFGFEGPRMDV,QASQDIKNYLN,DASNLET,QQFDNLPIT,2.4,Crystallographic structure of two neutralizing antibodies in complex with SARS-CoV-2 spike receptor-binding Domain (RBD),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7fjn_1P,7upw_0PH,130,0,GYRFTSYIIH,AIFPENDDTS,DGENVLDY,KSSQSLLYSNNQKNYLA,WTSTRES,QQYYTYPWT,3.25,Cryo-EM structure of South African (B.1.351) SARS-CoV-2 spike glycoprotein in complex with two T6 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7fjs_0P,7ws6_0P,63,0,GYRFTSYIIH,AIFPENDDTS,DGENVLDY,KSSQSLLYSNNQKNYLA,WTSTRES,QQYYTYPWT,2.9,Crystal structure of T6 Fab bound to theSARS-CoV-2 RBD of B.1.351,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7jmo_0P,7sn2_0P,183,0,GFTVSSNYMS,VIYSGGSTF,DLERAGGMDV,RASQSVSSSYLA,GASSRAT,QQYGSLYT,2.359,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing antibody COVA2-04,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7jmp_0P,7sn2_0P,183,0,GFTVSSNYMS,VIYTGGTTY,AHVDTAMVESGAFDI,TGTSSDVGSYNLVS,EVTKRPS,CSYAGSSTWV,1.712,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing antibody COVA2-39,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k45_0P,7sn2_0P,183,0,GFTFTSSAVQ,WIVVGSGNTN,PYCSGGSCSDGFDI,RASQSVSSSYLA,GASSRAT,QQYVGLTGWT,3.7,SARS-CoV-2 spike in complex with the S2E12 neutralizing antibody Fab fragment (local refinement of the RBD and Fab variable domains),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k8m_0P,7sn2_0P,183,0,GFIVSSNYMS,VIYSGGSTF,DYGDYYFDY,RASQSVSSSYLA,GASSRAT,QQYGSSPRT,3.2,"Structure of the SARS-CoV-2 receptor binding domain in complex with the human neutralizing antibody Fab fragment, C102",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k8s_0P,7upw_0PH,130,0,GFTFSIYGMH,VISYDGSNKY,EGRPSDIVVVVAFDY,RASQSISSYLN,AASSLQS,QQSYSTPRT,3.4,"Structure of the SARS-CoV-2 S 2P trimer in complex with the human neutralizing antibody Fab fragment, C002 (state 1)",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k8x_0P,7upw_0PH,130,0,GYTFTGYYMH,WISPVSGGTN,APLFPTGVLAGDYYYYGMDV,TGTSSDVGSYNLVS,EGSKRPS,CSYAGSSTLV,3.9,"Structure of the SARS-CoV-2 S 2P trimer in complex with the human neutralizing antibody Fab fragment, C121 (State 1)",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k9h_0P,7upw_0PH,130,0,GFSLINYAIS,VIWTGGGTN,KDYYGRYYGMDY,RSSTGAVTTSNYAN,GTNNRAP,ALWYNNHWV,3.2,"SARS-CoV-2 Spike in complex with neutralizing Fab 2B04 (one up, two down conformation)",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k9i_0P,7sn2_0P,183,0,GFSLINYAIS,VIWTGGGTN,KDYYGRYYGMDY,RSSTGAVTTSNYAN,GTNNRAP,ALWYNNHWV,3.3,SARS-CoV-2 Spike RBD in complex with neutralizing Fab 2B04 (local refinement),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k9j_0P,7upw_0PH,130,0,GYTFTSYWIT,DIYPGSGSTK,WDFYGSRTFDY,RASQNIGTIIH,YASESVS,QQSSSWPLT,3.0,SARS-CoV-2 Spike in complex with neutralizing Fab 2H04 (three down conformation),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k9k_0P,7sn2_0P,183,0,GYTFTSYWIT,DIYPGSGSTK,WDFYGSRTFDY,RASQNIGTIIH,YASESVS,QQSSSWPLT,3.14,SARS-CoV-2 Spike RBD in complex with neutralizing Fab 2H04 (local refinement),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7k9z_1P,7sn2_0P,183,0,GGTFSTYGIS,WISPNSGGTD,DPRDDIAGGY,KSSQSVLYSSNNKNYLA,WASTRES,QQYYSTPPT,2.95,Crystal structure of SARS-CoV-2 receptor binding domain in complex with the Fab fragments of neutralizing antibodies 298 and 52,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kfv_0P,7sn2_0P,183,0,GFTVSSNYMS,VIYSGGATY,GDVSGYRYGLDY,RASQGISSYLA,AASTLQS,QQLISYPGT,2.102,Structural basis for a germline-biased antibody response to SARS-CoV-2 (RBD:C1A-B12 Fab),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kfw_0P,7sn2_0P,183,0,GFTVSSNYMS,VIYSGGTTY,GDVSGYRYGLDY,RASQGISSYLA,AASTLQS,QQLNSYPGT,2.792,Structural basis for a germline-biased antibody response to SARS-CoV-2 (RBD:C1A-B3 Fab),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kfx_0P,7sn2_0P,183,0,GFTVSNNYMS,VIYSGGTTY,GDVSGYRYGLDY,RASEGISSYLA,AASTLES,QQLNSYPGT,2.226,Structural basis for a germline-biased antibody response to SARS-CoV-2 (RBD:C1A-C2 Fab),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kfy_0P,7sn2_0P,183,0,GFTVSSNYMS,VIYSGGTTY,GDVSGYRYGLDY,RASQGISSYLA,AASTLEN,QQLNSYPGT,2.157,Structural basis for a germline-biased antibody response to SARS-CoV-2 (RBD:C1A-F10 Fab),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7klg_1P,7sn2_0P,183,0,GFDLGGYSMH,GIYASGGATA,SYYYGGFGMDY,RASQSVSSAVA,SASDLYS,QQSYRYPIT,3.2,SARS-CoV-2 RBD in complex with Fab 15033,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7klh_1P,7sn2_0P,183,0,GFDLGGYSMH,GIYASGGATA,SYYYGGFGMDY,RASQSVSSAVA,SASDLYS,QQSHTYPIT,3.0,SARS-CoV-2 RBD in complex with Fab 15033-7,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kmg_1P,7sn2_0P,183,0,GGTFSNYAIS,RIIPILGIAN,GYYEARHYYYYYAMDV,RASQSISSYLS,AASSLQS,QQSYSTPRT,2.16,LY-CoV555 neutralizing antibody against SARS-CoV-2,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kmh_0P,7sn2_0P,183,0,GLTVSSNYMS,VIYSGGSTY,SPYGGNS,QASQDISNYLN,DASNLET,QQYDNLPIT,1.72,LY-CoV488 neutralizing antibody against SARS-CoV-2,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kmi_0P,7sn2_0P,183,0,GFTVSSNYMS,VIYPGGSTF,EVAGTYDY,RASQGISSWLA,AASSLQS,QQANSFPGGT,1.73,LY-CoV481 neutralizing antibody against SARS-CoV-2,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kn3_0P,7sn2_0P,183,0,GFTVSLSHMN,ITYGDGNSD,EYYYGMDV,KSSQSVLYSSNNKNYLA,WASTRES,QQYYSLPLT,2.251,Crystal structure of SARS-CoV-2 spike protein receptor-binding domain complexed with a pre-pandemic antibody S-B8 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kn6_1P,7sn2_0P,183,0,GFTVSSNYMS,VIYSGGSTF,DFGDFYFDY,RASQSVSSYLA,GASSRAT,QQYGSSPRT,2.55,Crystal structure of SARS-CoV-2 receptor binding domain complexed with nanobody VHH V and antibody Fab CC12.3,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kqb_0P,7upw_0PH,130,0,GFTFSSYEMN,VISYDGSNKY,LITMVRGEDY,RASQSISSYLN,AASSLQS,QQSYNLPRT,2.42,SARS-CoV-2 spike glycoprotein:Fab 5A6 complex I,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ks9_0P,7upw_0PH,130,0,GFTVSSNYMS,LIYSGGSTY,IYGDYA,QASQDISNYLN,DASNLET,HQYDNLPLT,4.75,Cryo-EM structure of prefusion SARS-CoV-2 spike glycoprotein in complex with 910-30 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7kxj_0P,7upw_0PH,130,0,GFDLGGYSMH,GIYASGGATA,SYYYGGFGMDY,RASQSVSSAVA,SASDLYS,QQSHTYPIT,6.4,"SARS-CoV-2 spike protein in complex with Fab 15033-7, 3-""up"", asymmetric",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7l3n_0P,7upw_0PH,130,0,GGTFSNYAIS,RIIPILGIAN,GYYEARHYYYYYAMDV,RASQSISSYLS,AASSLQS,QQSYSTPRT,3.27,SARS-CoV 2 Spike Protein bound to LY-CoV555,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7l5b_0P,7sn2_0P,183,0,GYTFTGYYMH,WINPISDGTN,GGSRCSGGNCYGWAYDAFDI,TGTSSDVGGYNFVS,DVSKRPS,SSYTSSSTFV,3.18,Crystallographic structure of neutralizing antibody 2-15 in complex with SARS-CoV-2 spike receptor-binding Domain (RBD).,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7l7d_0P,7sn2_0P,183,0,GFTFMSSAVQ,WIVIGSGNTN,PYCSSISCNDGFDI,RASQSVSSSYLA,GASSRAT,QHYGSSRGWT,2.5,Crystal structure of SARS-CoV-2 spike RBD in complex with human monoclonal antibody AZD8895,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7l7e_1P,7sn2_0P,183,0,GFTFRDVWMS,RIKSKIDGGTTD,AGSYYYDTVGPGLPEGKFDY,KSSQSVLYSSNNKNYLA,WASTRES,QQYYSTLT,3.0,Crystal structure of SARS-CoV-2 spike RBD in complex with human monoclonal antibodies AZD8895 and AZD1061,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7l7e_3P,7sn2_0P,183,0,GFTFMSSAVQ,WIVIGSGNTN,PYCSSISCNDGFDI,RASQSVSSSYLA,GASSRAT,QHYGSSRGWT,3.0,Crystal structure of SARS-CoV-2 spike RBD in complex with human monoclonal antibodies AZD8895 and AZD1061,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7laa_0P,7upw_0PH,130,0,GVTFSSYWMS,NIRQDGSEK,ARRADNSGYYGFHFDC,TGSSSNIGAGYDVH,GNNNRPS,QSYDSSLSGWV,3.42,Structure of SARS-CoV-2 S protein in complex with Receptor Binding Domain antibody DH1041,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ljr_0P,7upw_0PH,130,0,GGTFSRYAIN,RIIPIFGIAN,ADYYYDSSGYFFDY,RASQSVSSSYLA,GASSRAT,QQYSSSRT,3.66,SARS-CoV-2 Spike Protein Trimer bound to DH1043 fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7lop_2P,7sn2_0P,183,0,GYTFTGYYMH,WINPNSGGTN,EVMVRGALPPYGMDV,RASQSVSSYLA,DASNRAT,QQRSNWPPVT,2.246,Crystal structure of SARS-CoV-2 receptor binding domain in complex with antibodies CV05-163 and CR3022,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7lq7_0P,7sn2_0P,183,0,GGTFGIS,RIIPILGTAN,DGDSGSYYETLGFDY,TGTSSDVGGYNYVS,EVNKRPS,SSYAGSNNLV,3.4,Crystal structure of SARS-CoV-2 receptor binding domain in complex with antibodies CV503 and COVA1-16,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ls9_0P,7upw_0PH,130,0,GFTFSDHYMD,RTRNKANSYTTE,VHRWAYCINGVCFGAYSDY,RASQSVSSSYLA,GASSRAT,QQYGSSPST,3.42,Cryo-EM structure of neutralizing antibody 1-57 in complex with prefusion SARS-CoV-2 spike glycoprotein,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7lss_0P,7upw_0PH,130,0,GFSLSTSGVGVG,LIYWDDDKR,HKIERIFDY,TGTSSDVGAYNYVS,DVSKRPS,SSYTTSSTV,3.72,Cryo-EM structure of the SARS-CoV-2 spike glycoprotein bound to Fab 2-7,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m42_0P,7sn2_0P,183,0,GYIFTGYYMH,WINPNSGGAN,GSRYDWNQNNWFDP,TGTSSDVGTYNYVS,DVSNRPS,SSFTTSSTVV,3.3,Complex of SARS-CoV-2 receptor binding domain with the Fab fragments of neutralizing antibodies REGN10985 and REGN10989,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m6d_1P,7sn2_0P,183,0,GITVVRNYMT,VIYSGGTTY,DLEVVGAMDV,RASQSVPSSYLA,GASSRAT,QQYGSPMYT,3.1,Structure of the SARS-CoV-2 RBD in complex with neutralizing antibodies BG4-25 and CR3022,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m6g_1P,7upw_0PH,130,0,GYTFTSYAIS,WVSAYNGNTN,PYSSVTFDC,RASQSVSGTFLA,GASSRAT,QQYGSSRPT,3.7,"Structure of the SARS-CoV-2 S 6P trimer in complex with the human neutralizing antibody Fab fragment, BG7-15",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m6h_1P,7upw_0PH,130,0,GYTFTSYDIN,WMNPISGNTG,GGRYCSSTTCYSGVGMDV,TGSSSNIGAGYDVH,GNSNRPS,QSYDSSLSGWV,4.0,"Structure of the SARS-CoV-2 S 2P trimer in complex with the human neutralizing antibody Fab fragment, BG7-20",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m6i_1P,7upw_0PH,130,0,GGTFSSYAIS,RIISMFGIAN,GPYYYDSGGYYLDY,RASQSVGSGYLA,GASSRAT,QQYAGSPRT,4.0,"Structure of the SARS-CoV-2 S 2P trimer in complex with the human neutralizing antibody Fab fragment, BG1-24",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7m71_0P,7sn2_0P,183,0,GFTFSSYEMN,VISYDGSNKY,LITMVRGEDY,RASQSISSYLN,AASSLQS,QQSYNLPRT,2.66,SARS-CoV-2 Spike:5A6 Fab complex I focused refinement,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mjj_0P,7upw_0PH,130,0,GFTVSSNYMS,VIYSGGSTY,GYGDYYFDY,RASQSVSSYLA,WASTRES,QQYGSSPLT,3.32,Cryo-EM structure of the SARS-CoV-2 N501Y mutant spike protein ectodomain bound to Fab ab1 (class 1),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mjl_0P,7ws6_0P,63,0,GFTVSSNYMS,VIYSGGSTY,GYGDYYFDY,RASQSVSSYLA,WASTRES,QQYGSSPLT,2.95,Cryo-EM structure of the SARS-CoV-2 N501Y mutant spike protein ectodomain bound to Fab ab1 (focused refinement of RBD and Fab ab1),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mkl_0P,7upw_0PH,130,0,GFSLTRYGVH,VIWADGSTY,DGRGYDDY,SASSTVSFIY,DTSNPAS,QQWNTYPLT,3.2,SARS-CoV-2 Spike in complex with neutralizing Fab SARS2-38 (three down conformation),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mkm_0P,7sn2_0P,183,0,GFSLTRYGVH,VIWADGSTY,DGRGYDDY,SASSTVSFIY,DTSNPAS,QQWNTYPLT,3.16,SARS-CoV-2 Spike RBD in complex with neutralizing Fab SARS2-38 (local refinement),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mlz_0P,7sn2_0P,183,0,GFTFTSSAVQ,WIVVGSGNTN,PYCSGGSCFDGFDI,RASQSVSSSYLA,GASSRAT,QQYGNSPWT,3.71,Cryo-EM structure of SARS-CoV-2 spike in complex with neutralizing antibody B1-182.1 that targets the receptor-binding domain,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mmo_1P,7sn2_0P,183,0,GFSLSISGVGVG,LIYWDDDKR,HSISTIFDH,TATSSDVGDYNYVS,EVSDRPS,SSYTTSSAV,2.427,LY-CoV1404 neutralizing antibody against SARS-CoV-2,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mw3_0P,7upw_0PH,130,0,GYTFTSYTMH,YINPTSGYTE,EGHRVGPAY,RASESVDNYGISFMN,GSSNQGS,QQSKEVPYT,3.15,Structure of the SARS-CoV-2 Spike trimer with two RBDs down in complex with the Fab fragment of human neutralizing antibody clone 6,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mw5_0P,7upw_0PH,130,0,GYSFTGYSMN,EINPSTGGTT,SRGDY,RASESVEYYGTSLMQ,AASNVES,QQSRKVPWT,3.42,Structure of the SARS-CoV-2 Spike trimer with one RBD down in complex with the Fab fragment of human neutralizing antibody clone 2,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mw5_2P,7upw_0PH,130,0,GYSFTGYSMN,EINPSTGGTT,SRGDY,RASESVEYYGTSLMQ,AASNVES,QQSRKVPWT,3.42,Structure of the SARS-CoV-2 Spike trimer with one RBD down in complex with the Fab fragment of human neutralizing antibody clone 2,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mzf_0P,7sn2_0P,183,0,EFIVSRNYMS,VIYSGGTTY,DRGDYLFDY,RASQSISSWLA,KASSLES,QQYNSYFPT,2.493,SARS-CoV-2 receptor binding domain bound to Fab PDI 37,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mzg_0P,7sn2_0P,183,0,GLTVSSNYMS,VFYPGGSTY,DAVYYGMDV,RASQSISSYLN,AASSLQS,QESYSTPGLFT,2.0,SARS-CoV-2 receptor binding domain bound to Fab PDI 42,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mzh_0P,7sn2_0P,183,0,GYTFTGYYMH,RINPNSGGTN,SYYDY,SGSSSNIGHNAVH,YDDLLPA,AAWDDILNGPV,2.1,SARS-CoV-2 receptor binding domain bound to Fab WCSL 119,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mzj_3P,7sn2_0P,183,0,GFTFSYAWMS,RIKRKSDGGTTD,DLCRSTSCEHDAFDI,RASQSIRSYLN,AASSLQS,QQSYTTPAIT,2.4,SARS-CoV-2 receptor binding domain bound to Fab WCSL 129 and Fab PDI 93,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mzk_0P,7sn2_0P,183,0,GFTFSRFAMT,AISGSGGSTY,VGWGAFDI,SGTYSNIGSNPVN,ANDQRPS,STWDDSLPGPL,2.25,SARS-CoV-2 receptor binding domain bound to Fab WCSL 129 and Fab PDI 96,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mzk_3P,7sn2_0P,183,0,GYTFTSYYMH,IINPSGGGTS,DRVTIFWGNGMDV,KSSQSVLYSSNNKNYLG,WASTRES,HQYSTTPLT,2.25,SARS-CoV-2 receptor binding domain bound to Fab WCSL 129 and Fab PDI 96,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mzl_0P,7sn2_0P,183,0,GETLSGYYWT,EISLRGTAN,GVVLDNVVWFDP,RASQSVGTYLA,NASKRAT,QQRSNWLT,3.7,SARS-CoV-2 receptor binding domain bound to Fab PDI 210,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mzm_0P,7sn2_0P,183,0,GFTFSDYYMS,YISGGSSFTN,SPPTGDSSDWYDSPAYNNYYMDV,RASQSVSSSYLA,GASSRAT,QQYGTSPTVT,2.3,SARS-CoV-2 receptor binding domain bound to Fab PDI 215,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7mzn_0P,7sn2_0P,183,0,GLTVSSNYMN,VIYSGGSTF,VGGYCSSANCVSDV,QASQDIRNYLN,DASILET,QQYDNLPIT,3.1,SARS-CoV-2 receptor binding domain bound to Fab PDI 231,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7n3i_0P,7sn2_0P,183,0,GFTVSSNYMS,VIYSGGSTY,DLYSSGGTDI,RASQSVSSSYLA,GASSRAT,QQYGSSPGT,2.03,Crystal structure of the SARS-CoV-2 receptor binding domain in complex with the human neutralizing antibody Fab fragment C098,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7n4j_0P,7sn2_0P,183,0,GDSISSSDYSWG,TIYYIKNTY,ERPPFDVVVVPAARPYNWFDP,TGSSSNIGAGYDVH,GNNNRPS,QSYDSSLSGSKV,2.207,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing human antibody WRAIR-2173.,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7n4l_0P,7sn2_0P,183,0,GFTFSSYGMH,VISYDGSNKY,DSPYYYDSSGYYPGYFQD,RASQTISDYLN,AASTLQS,QQSYITPRT,3.601,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing human antibody WRAIR-2125.,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7nd3_0P,7upw_0PH,130,0,GFTVSRNYMS,LIYSGGSTF,DLFHRSGYHDY,QASQDINNYLN,DASNLET,QQYDNLPA,3.7,EM structure of SARS-CoV-2 Spike glycoprotein in complex with COVOX-40 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7nd5_0P,7upw_0PH,130,0,GVTVSSNYMS,IIYSGGTTY,DLMVYGIDV,RASQGISSYLA,AASTLQS,QQLDSYPPGYT,3.4,EM structure of SARS-CoV-2 Spike glycoprotein in complex with COVOX-150 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7nd6_0P,7upw_0PH,130,0,GVTVSSNYMS,IIYPGGSTF,DLGSGDMDV,RASQGISSYLA,AASTLQS,QQLNSYRYT,7.3,EM structure of SARS-CoV-2 Spike glycoprotein in complex with COVOX-40 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7neg_0P,7ws6_0P,63,0,GLTVNRNYMS,VIYSGGSTF,DFYEGSFDI,RASQGISSYLA,AASTLQS,QQLNSYPAPV,2.19,Crystal structure of the N501Y mutant receptor binding domain of SARS-CoV-2 Spike glycoprotein in complex with COVOX-269 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7neh_0P,7sn2_0P,183,0,GLTVNRNYMS,VIYSGGSTF,DFYEGSFDI,RASQGISSYLA,AASTLQS,QQLNSYPAPV,1.77,Crystal structure of the receptor binding domain of SARS-CoV-2 Spike glycoprotein in complex with COVOX-269 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7np1_1P,7sn2_0P,183,0,GITVSSNYMS,VIYSGGSTY,GEGGSIVGVTSDY,RASQSISRYLN,AASSLQS,QQSYSTLPYT,2.8,Crystal Structure of the SARS-CoV-2 Receptor Binding Domain in Complex with Antibody ION-360,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7nx6_1P,7sn2_0P,183,0,GLTVSSNYMS,VIYSGGSTF,GEGSPGNWFDP,RASQSVPSSYLA,GASTRAT,QHYDTSPR,2.25,Crystal structure of the receptor binding domain of SARS-CoV-2 Spike glycoprotein in complex with COVOX-222 and EY6A Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7nxa_1P,7ws6_0P,63,0,GLTVSSNYMS,VIYSGGSTF,GEGSPGNWFDP,RASQSVPSSYLA,GASTRAT,QHYDTSPR,2.5,Crystal structure of the receptor binding domain of SARS-CoV-2 B.1.351 variant Spike glycoprotein in complex with COVOX-222 and EY6A Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ny5_0P,7upw_0PH,130,0,GFTFTSSAVQ,WIVVGSGNTD,PNCSGGSCYDGFDL,RGSQSVRSSYLG,GASSRAT,QQYGSSPWT,3.7,Structure of SARS-CoV-2 Spike with P5C3 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7phg_0P,7sn2_0P,183,0,GFTFTSSAVQ,WIVVGSGNTD,PNCSGGSCYDGFDL,RGSQSVRSSYLG,GASSRAT,QQYGSSPWT,4.3,MaP OF P5C3RBD Interface,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7pqy_1P,7sn2_0P,183,0,GFTVSSNYMS,VIYSGGSTY,DHVRPGMNI,QASQDISNYLN,DASNLET,QQYDNLPVT,3.0,Crystal structure of the receptor binding domain of SARS-CoV-2 Spike glycoprotein in complex with FI-3A Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7pqz_1P,7sn2_0P,183,0,GFTFSSYGMH,VIWYDGSNKY,GPDILTGYYNYYYYGMDV,TGSSSNIGAGYDVH,GNSNRPS,QSYDSSLSGFYVV,3.2,Crystal structure of the receptor binding domain of SARS-CoV-2 Spike glycoprotein in complex with FI-3A and FD-11A Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7pr0_0P,7sn2_0P,183,0,GFTFSSYSMN,YISSSSSTIY,PGGITAAGTSVLFGYYGMDV,RSSQSLLHSNGYNYLD,LGSNRAS,MQALQTPITWT,2.92,Crystal structure of the receptor binding domain of SARS-CoV-2 Spike glycoprotein in complex with FD-5D Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ps1_0P,7ws6_0P,63,0,GLTVRSNYMN,LIYSGGSTF,DLVVYGMDV,RASQSVSSSSLA,GTSSRAT,QQYGSSPL,2.4,Crystal structure of the receptor binding domain of SARS-CoV-2 beta variant spike glycoprotein in complex with Beta-27 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ps2_0P,7ws6_0P,63,0,GFTFSNYGMH,LISYEESNRY,DQGPATVMVTAIRGAMDV,KSSQSVLYSSNNKNYLA,WASTRES,QQYFGSPSIT,2.99,Crystal structure of the receptor binding domain of SARS-CoV-2 beta variant spike glycoprotein in complex with Beta-29 and Beta-53 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ps4_0P,7ws6_0P,63,0,GYSFTNYWIG,IIYPGDSGTR,SRVGATGGYYDYYMDV,SGSSSNLGGNTVN,SNNQRPS,AAWDDSLNGPV,1.94,Crystal structure of the receptor binding domain of SARS-CoV-2 beta variant spike glycoprotein in complex with Beta-38,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ps6_1P,7ws6_0P,63,0,GYTFTSYGIS,WISPYNGNTH,DGELLGWFDP,TGTSSDVGSYNLVS,AGSKRPS,CSYAGSSTWV,2.26,Crystal structure of the receptor binding domain of SARS-CoV-2 beta variant spike glycoprotein in complex with Beta-44 and Beta-54 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7q0a_0P,7upw_0PH,130,0,GFTVSSNYMS,VIYSGGSTY,DHVRPGMNI,QASQDISNYLN,DASNLET,QQYDNLPVT,4.8,SARS-CoV-2 Spike ectodomain with Fab FI3A,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7q0g_0P,7ws6_0P,63,0,GFTVSSNYMS,VIYSGGSTY,DHVRPGMNI,QASQDISNYLN,DASNLET,QQYDNLPVT,1.82,Crystal structure of the receptor binding domain of SARS-CoV-2 beta variant spike glycoprotein in complex with Beta-49 and FI-3A Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7q9g_0P,7upw_0PH,130,0,GLTVSSNYMS,VIYSGGSTF,GEGSPGNWFDP,RASQSVPSSYLA,GASTRAT,QHYDTSPR,3.3,COVOX-222 fab in complex with SARS-CoV-2 beta-Spike glycoprotein,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7q9j_0P,7upw_0PH,130,0,GASISNYYWS,YIYYTGSTN,AYCSGGSCFDTFDI,GGNNIGSKSVH,DDSDRPS,QVWDSASDSGV,4.0,Beta-26 fab in complex with SARS-CoV-2 beta-Spike glycoprotein,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7qez_1P,7sn2_0P,183,0,GFTFTTSAVQ,WIVVGSGNTN,PYCSGGTCLDGFDI,RASQSVSRSYLA,SASSRAT,QQYGSSPWT,2.89,Crystal structure of the SARS-CoV-2 RBD in complex with the ultrapotent antibody CV2.1169 and CR3022,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7qf0_0P,7sn2_0P,183,0,GFTVSRNYMS,VIYSGGSTF,DGDYYGMDV,RASQGISSFLA,GASTLQS,QRLDSYPPIT,2.3,Crystal structure of the SARS-CoV-2 RBD in complex with the human antibody CV2.2325,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7qf1_1P,7sn2_0P,183,0,GGTYSSYAIS,GIIPILGIAN,LPYYYDSSGYYYFDY,RASQSISSYLN,AASSLQS,QQSYSNPWT,2.8,Crystal structure of the SARS-CoV-2 RBD in complex with the human antibody CV2.6264,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7qnw_1P,7ws6_0P,63,0,GDSISSSRYYWG,TFYYSGITY,PRPPDYYDNSGALLFDI,RASQSISAWLA,KASSLES,QQYISSSPWT,2.4,The receptor binding domain of SARS-CoV-2 Omicron variant spike glycoprotein in complex with Beta-55 and EY6A Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7qnx_1P,7sn2_0P,183,0,GDSISSSRYYWG,TFYYSGITY,PRPPDYYDNSGALLFDI,RASQSISAWLA,KASSLES,QQYISSSPWT,2.92,The receptor binding domain of SARS-CoV-2 spike glycoprotein in complex with Beta-55 and EY6A Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7qny_0P,7sn2_0P,183,0,GFTFDDYAMH,GVSWNSGTIG,EVGGTFGVLISREGGLDY,GGNTIGSKSVH,DDSDRPS,QVWDSSSDRVV,2.84,The receptor binding domain of SARS-CoV-2 spike glycoprotein in complex with COVOX-58 and COVOX-158 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7qny_1P,7sn2_0P,183,0,GVTVSSNYMS,IIYPGGSTF,DLGSGDMDV,RASQGISSYLA,AASTLQS,QQLNSYRYT,2.84,The receptor binding domain of SARS-CoV-2 spike glycoprotein in complex with COVOX-58 and COVOX-158 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7qti_0P,7upw_0PH,130,0,GFRFDDYALH,GISWNSNNIG,DRHYDSSGYFVNGFDI,RASQGISSYVA,TASTLQS,QQLHSYPVT,3.04,SARS-CoV-2 S Omicron Spike B.1.1.529 - 3-P2G3 and 1-P5C3 Fabs (Global),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7qtj_0P,7ws6_0P,63,0,GFRFDDYALH,GISWNSNNIG,DRHYDSSGYFVNGFDI,RASQGISSYVA,TASTLQS,QQLHSYPVT,4.01,SARS-CoV-2 S Omicron Spike B.1.1.529 - RBD up - 1-P2G3 and 1-P5C3 Fabs (Local),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7qtj_1P,7ws6_0P,63,0,GFTFTSSAVQ,WIVVGSGNTD,PNCSGGSCYDGFDL,RGSQSVRSSYLG,GASSRAT,QQYGSSPWT,4.01,SARS-CoV-2 S Omicron Spike B.1.1.529 - RBD up - 1-P2G3 and 1-P5C3 Fabs (Local),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7r40_0P,7upw_0PH,130,0,GFTFSSYVMS,AISGSGGNTY,EGTYYYGSGSF,RASQSFHNYLA,DASNRAT,QQRFNWPLT,2.9,Structure of the SARS-CoV-2 spike glycoprotein in complex with the 87G7 antibody Fab fragment,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7r8l_0P,7sn2_0P,183,0,GITVSSNYMS,VMYAGGSTF,DLYSSGGTDI,RASQSIGSSYLA,GASRRAT,QQYGSSPGT,2.6,Structure of the SARS-CoV-2 RBD in complex with neutralizing antibody C099 and CR3022,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7rr0_0P,7sn2_0P,183,0,GFTFSSSAVQ,WIVVGSGNAN,PNCSRTLCYDGFNM,RASQSVRSSYLG,GASSRAT,QQYDSSPWT,3.12,SARS-CoV-2 receptor binding domain bound to Fab PDI 222,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ru5_0P,7upw_0PH,130,0,GGTFSIYAIT,GIIPIIGTAN,DFRYCSSTRCYFWFDP,RASQNISSYLN,AASSLQS,QQSYSTPRT,3.6,CC6.30 fragment antigen binding in complex with SARS-CoV-2-6P-Mut7 S protein (non-uniform refinement),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ru8_0P,7sn2_0P,183,0,GGTFSIYAIT,GIIPIIGTAN,DFRYCSSTRCYFWFDP,RASQNISSYLN,AASSLQS,QQSYSTPRT,3.8,CC6.30 fragment antigen binding in complex with SARS-CoV-2-6P-Mut7 S protein (RBD/Fv local refinement),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7s4s_0P,7sn2_0P,183,0,GFIVSRNYMI,VIYSGGSTF,DLEVAGAIDY,RASQSISSSYLA,GATSRAT,QQYGSSPGYT,2.05,Crystal Structure of SARS-CoV-2 S receptor-binding domain (RBD) in complex CoV11 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7s5p_0P,7ws6_0P,63,0,GFTVSSNYMN,VIYSGGSTY,GTAMAYGMDV,GGNNIGGQSVH,DDSDRPS,QVWDSSSDHVV,2.86,Crystal structure of SARS-CoV-2 B.1.351 variant receptor binding domain in complex with neutralizing antibody CS23,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7s5q_0P,7ws6_0P,63,0,GITFTSSAVQ,WIVVGSGNTN,PYCSGGTCHDGFDI,RASQSVSSSYLA,GASSRAT,QQYGSSPWT,2.88,Crystal structure of SARS-CoV-2 B.1.351 variant receptor binding domain in complex with neutralizing antibodies CS44 and COVA1-16,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7s5r_1P,7sn2_0P,183,0,GFTFTSSAMQ,WIVVGSGNTN,PYCSSTNCYDAFDI,RASQSVSSSYLA,GASSRAT,QQYGSSPWT,2.45,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing antibodies CV07-287 and COVA1-16,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7s6l_0P,7upw_0PH,130,0,GGTFSSYTIS,RIIPILDRVM,RAIDSDTYVEQSHFDY,RASQSVSSYLA,DASNRAT,QQPLT,4.0,J08 fragment antigen binding in complex with SARS-CoV-2-6P-Mut7 S protein (conformation 3),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7sbu_0P,7sn2_0P,183,0,GGTFSSYTIS,RIIPILDRVM,RAIDSDTYVEQSHFDY,RASQSVSSYLA,DASNRAT,QQPLT,2.53,Crystal structure of SARS-CoV-2 spike protein receptor-binding domain in complex with a highly potent antibody J08 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7sc1_0P,7upw_0PH,130,0,GLTVSSNYMR,LIYAGGSTF,DLYVFGMDV,RASQGISSYLA,AASTLQS,QQLNSDSST,3.2,"Structure of the SARS-CoV-2 S 6P trimer in complex with the human neutralizing antibody Fab fragment, R40-1G8",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7swn_0P,7sn2_0P,183,0,GFTFTSSAVQ,WIVVGSGNTN,PYCSSTSCHDAFDI,RASQSVSSSYLA,GASSRAT,QQYGSSPWT,4.3,G32A4 Fab in complex with SARS-CoV-2 Spike 6P (RBD local reconstruction),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7swo_0P,7sn2_0P,183,0,GITVSSNYMS,VIYSGGSTF,DLVVFGMDV,RASQSVGSSYLT,GASSRAT,QHYGSSPT,4.1,C98C7 Fab in complex with SARS-CoV-2 Spike 6P (RBD local reconstruction),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7t01_0P,7sn2_0P,183,0,GFSLSTIGVGVS,LIYWDDDKR,GLFSSSDWGGLDV,RASQSVFTYLN,AASRLQS,QQSHSTPFI,2.69,SARS-CoV-2 S-RBD + Fab 54042-4,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7tas_0P,7sn2_0P,183,0,GFTFHDHTMH,LITWNGGTIH,DLGRGGWYLPSDA,SGSSANIGSNTVN,SNNQRPS,AAWDDSLKGV,3.2,SARS-CoV-2 spike in complex with the S2K146 neutralizing antibody Fab fragment (local refinement of the RBD and S2K146),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7tat_0P,7upw_0PH,130,0,GFTFHDHTMH,LITWNGGTIH,DLGRGGWYLPSDA,SGSSANIGSNTVN,SNNQRPS,AAWDDSLKGV,3.2,SARS-CoV-2 spike in complex with the S2K146 neutralizing antibody Fab fragment (two receptor-binding domains open),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7tb8_0P,7upw_0PH,130,0,GFTFSSYAFH,VISYDGSNQY,DLAIAVAGTWHYYNGMDV,RASQGISSWLA,DASSLQS,QQAKSFPIT,2.83,Cryo-EM structure of SARS-CoV-2 spike in complex with antibodies B1-182.1 and A19-61.1,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7tbf_1P,7sn2_0P,183,0,GFTFSSYAFH,VISYDGSNQY,DLAIAVAGTWHYYNGMDV,RASQGISSWLA,DASSLQS,QQAKSFPIT,3.1,Locally refined region of SARS-CoV-2 spike in complex with antibodies B1-182.1 and A19-61.1,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7tc9_0P,7ws6_0P,63,0,GFTLSSYGMH,VISYDGSNKY,GWAYWELLPDYYYGMDV,GLSSGSVSTAYFPS,GTNTRSS,VLYMGRGIVV,5.08,Locally refined region of SARS-CoV-2 spike in complex with antibody A19-46.1,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7tca_0P,7upw_0PH,130,0,GFTLSSYGMH,VISYDGSNKY,GWAYWELLPDYYYGMDV,GLSSGSVSTAYFPS,GTNTRSS,VLYMGRGIVV,3.85,Cryo-EM structure of SARS-CoV-2 Omicron spike in complex with antibody A19-46.1,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7tcc_5P,7upw_0PH,130,0,GFTFTSSAVQ,WIVVGSGNTN,PYCSGGSCFDGFDI,RASQSVSSSYLA,GASSRAT,QQYGNSPWT,3.86,Cryo-EM structure of SARS-CoV-2 Omicron spike in complex with antibodies A19-46.1 and B1-182.1,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7the_0P,7sn2_0P,183,0,GGTFSSYAIS,RIIPMFGIAN,YMVTRDQYYYDMDV,RASQSISNYLN,AASSLQS,QQSYSPPPT,3.87,Structure of RBD directed antibody DH1042 in complex with SARS-CoV-2 spike: Local refinement of RBD-Fab interface,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7tht_0P,7upw_0PH,130,0,GGTFSSYAIS,RIIPMFGIAN,YMVTRDQYYYDMDV,RASQSISNYLN,AASSLQS,QQSYSPPPT,3.42,CryoEM structure of SARS-CoV-2 S protein in complex with Receptor Binding Domain antibody DH1042,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7tp3_0P,7sn2_0P,183,0,GFTFSSYEMH,VISESGATTH,PQSVTVFGVAATSYEAFDF,RASQSVSSYVA,GSSSRAT,QQYTNWPLT,2.33,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing antibody K288.2,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7tp4_0P,7sn2_0P,183,0,GFTFSSNEMH,VISESGFTTE,VSIFGQFIVATYFDY,TGTSSDIGGYNYVS,AVSERPS,CSYAGTVL,1.95,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing antibody K398.22,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7u2d_0P,7sn2_0P,183,0,GFTFSSYYMN,SISEDGYSTY,DFSGHTAWAGTGFEY,TGSSSNIGAGYDVH,GSSSRNS,QSYDSSLSVLYT,2.76,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing antibody ADG20,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7u2e_0P,7sn2_0P,183,0,GFTFSSYYMN,SISSDGYNTY,DFSGHTAVAGTGFEY,TGSSSNIGAGYDVH,GSSSRPS,QSYDSSLSVLYV,2.85,Crystal structure of SARS-CoV-2 receptor binding domain in complex with neutralizing antibody ADI-55688,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7v26_0P,7upw_0PH,130,0,GFSLSTPGGGVG,LIYWDDDKR,LTAADTIFDC,TATSSDVGAYNYVS,DVSKRPS,SSYTTTSVV,3.85,XG005-bound SARS-CoV-2 S,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7v27_0P,7sn2_0P,183,0,GFSLSTPGGGVG,LIYWDDDKR,LTAADTIFDC,TATSSDVGAYNYVS,DVSKRPS,SSYTTTSVV,4.18,RBD/XG005 local refinement,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7vmu_0P,7sn2_0P,183,0,GVTVSSNYMS,LIYPGGSTY,DLSEKGGMDV,RASQGISSYLA,AASTLQS,QQLNSYPR,2.89,Crystal Structure of SARS-CoV Spike Receptor-Binding Domain Complexed with Neutralizing Antibody,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7vyr_1P,7sn2_0P,183,0,GGTFGNWSIS,GIDPSRGEAT,ETEQGGMDV,GGNNIGRKSVH,DDSDRPS,QVYDLFSDYV,2.2,Crystal structure of SARS-CoV-2 Spike RBD in complex with the D27 neutralizing antibody Fab fragment,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7w9e_0P,7upw_0PH,130,0,GYTFTEYTMY,GINPNIGDTS,DGYPYYYALDH,KASQNVGTNVA,STSYRYS,QQYNSYPYT,3.1,SARS-CoV-2 Delta S-8D3,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7w9f_0P,7sn2_0P,183,0,GYTFTEYTMY,GINPNIGDTS,DGYPYYYALDH,KASQNVGTNVA,STSYRYS,QQYNSYPYT,3.6,SARS-CoV-2 Delta S-RBD-8D3,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wbz_0P,7sn2_0P,183,0,GFTVRSNYMS,LIYSGGSTY,DLAVYGMDV,RASQGISSYLA,GASTLQS,QQLNNYPPVT,2.42,Crystal structure of the SARS-Cov-2 RBD in complex with Fab 2303,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wcr_0P,7ws6_0P,63,0,GYTFTEYTMY,GINPNIDDTT,DDKASFAF,KSSQSLLYSTNQKNYLA,WASSRES,QQYYSYPLT,3.5,RBD-1 of SARS-CoV-2 Beta spike in complex with S5D2 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wcz_0P,7upw_0PH,130,0,GYTFTEYTMY,GINPNIDDTT,DDKASFAF,KSSQSLLYSTNQKNYLA,WASSRES,QQYYSYPLT,3.5,SARS-CoV-2 Beta spike in complex with one S5D2 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7we8_0P,7upw_0PH,130,0,GFSLNTYGVGVG,LIYWDGDER,HLIPTIFDY,TGTSSDVGGSNYVS,EVTNRPS,SSYTTTSTHIL,3.5,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wea_0P,7upw_0PH,130,0,GFTFTDVSSLQ,WTVVGTGNTN,PFCSETSCSDGFDL,RASQSVRISYLA,GSSSRAT,QQYANSPWT,3.3,SARS-CoV-2 Omicron variant spike protein in complex with two XGv347 binding to one close state RBD and one open state RBD,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wed_0P,7ws6_0P,63,0,GFTFTDVSSLQ,WTVVGTGNTN,PFCSETSCSDGFDL,RASQSVRISYLA,GSSSRAT,QQYANSPWT,3.5,SARS-CoV-2 Omicron variant spike RBD in complex with Fab XGv347,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wee_0P,7ws6_0P,63,0,GFSLNTYGVGVG,LIYWDGDER,HLIPTIFDY,TGTSSDVGGSNYVS,EVTNRPS,SSYTTTSTHIL,4.0,SARS-CoV-2 Omicron variant spike RBD in complex with Fab XGv265,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wef_0P,7ws6_0P,63,0,GYTFTSHFIH,IINPSGGAS,AEGSSWLGWFDP,SGSSSNIGNNYVY,GNNQRPS,AAWDDGLSGSGWV,3.8,SARS-CoV-2 Omicron variant spike RBD in complex with Fab XGv289,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7whz_0P,7sn2_0P,183,0,GFTFRTYAMH,VMWNDGSNKY,EGVAAAGSSSDAFDI,RASQSISNFLN,AASSLQS,QQSYSTLYS,3.42,SARS-CoV-2 spike protein in complex with three human neutralizing antibodies,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7whz_1P,7sn2_0P,183,0,GFTFSSYAMH,SISSNGGSTY,HYQQQLLWGGPDV,RASQSISTWLA,ETSSLES,QQFNSYPWT,3.42,SARS-CoV-2 spike protein in complex with three human neutralizing antibodies,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wi0_0P,7ws6_0P,63,0,GFTFRTYAMH,VMWNDGSNKY,EGVAAAGSSSDAFDI,RASQSISNFLN,AASSLQS,QQSYSTLYS,3.82,SARS-CoV-2 Omicron variant spike in complex with three human neutralizing antibodies,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wi0_1P,7ws6_0P,63,0,GFTFSSYAMH,SISSNGGSTY,HYQQQLLWGGPDV,RASQSISTWLA,ETSSLES,QQFNSYPWT,3.82,SARS-CoV-2 Omicron variant spike in complex with three human neutralizing antibodies,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wjy_1P,7upw_0PH,130,0,GFTFDDYAIH,GITWNSGTIG,HHQIAVAGDAEDYYFDY,GGNNIGSKSVH,DDSDRPS,QVWDSRSDRVV,3.24,Omicron spike trimer with 6m6 antibody,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wk0_0P,7ws6_0P,63,0,GFTFDDYAIH,GITWNSGTIG,HHQIAVAGDAEDYYFDY,GGNNIGSKSVH,DDSDRPS,QVWDSRSDRVV,3.32,Local refine of Omicron spike bitrimer with 6m6 antibody,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wly_0P,7upw_0PH,130,0,GFTFDDYAMH,GVSWNSGTIG,AVEMVRGLMGLGADPEYGMDV,RSSQSLLHSNGYNYLD,LGSNRAS,MQALQTPFT,3.4,Cryo-EM structure of the Omicron S in complex with 35B5 Fab(1 down- and 2 up RBDs),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wm0_0P,7ws6_0P,63,0,GFTFDDYAMH,GVSWNSGTIG,AVEMVRGLMGLGADPEYGMDV,RSSQSLLHSNGYNYLD,LGSNRAS,MQALQTPFT,3.35,Cryo-EM structure of the Omicron RBD in complex with 35B5 Fab( local refinement of the RBD and 35B5 Fab),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7woa_0P,7upw_0PH,130,0,GDTFINYAFS,RIIPILDIAH,VFRGSQYWFDP,RASQSINNRHLA,GAASRAT,QQYGSSPPT,3.25,SARS-CoV-2 Spike in complex with IgG 553-60 (1-up trimer),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7woc_0P,7sn2_0P,183,0,GDTFINYAFS,RIIPILDIAH,VFRGSQYWFDP,RASQSINNRHLA,GAASRAT,QQYGSSPPT,3.35,Locally refined region of SARS-CoV-2 Spike in complex with IgG 553-60,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wph_1P,7sn2_0P,183,0,GGSISSNNWWT,EIHHSGGTN,DRAGGTYSGFDF,TGTSSDVGGYNYVS,DVSNRPS,SSYTSSSTVV,2.89,SARS-CoV2 RBD bound to Fab06,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wro_0P,7sn2_0P,183,0,GFTFSNYAMN,SITGSSSFIF,ERDDYDTRLD,VGSSSNIGAGYEVH,GNSDRPS,QSYDSSLSLSAVV,3.4,Local structure of BD55-3372 and delta spike,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wrv_0P,7ws6_0P,63,0,GGTFSSYAIS,RIIPIFGTAN,LASYSSGWEDVFDI,RASQGISSWLA,DASNLET,QQYDNLPLT,2.47,The interface of JMB2002 Fab binds to SARS-CoV-2 Omicron Variant S,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ws2_0P,7sn2_0P,183,0,GFTFDDYAMH,GISWNSDSID,DRGYEILTPASFDY,RASQSISSYLN,GASSLQS,QQSYSTPPYT,3.3,Structures of Omicron Spike complexes illuminate broad-spectrum neutralizing antibody development,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ws4_0P,7upw_0PH,130,0,GFTFDDYAMH,GISWNSDSID,DRGYEILTPASFDY,RASQSISSYLN,GASSLQS,QQSYSTPPYT,3.7,Ultrapotent SARS-CoV-2 neutralizing antibodies with protective efficacy against newly emerged mutational variants,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7ws6_0P,7ws6_0P,63,0,GFTFDDYAMH,GISWNSDSID,DRGYEILTPASFDY,RASQSISSYLN,GASSLQS,QQSYSTPPYT,3.8,Structures of Omicron Spike complexes illuminate broad-spectrum neutralizing antibody development,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7wuh_0P,7upw_0PH,130,0,GYTFTEYTIY,GINPNIGDTT,EVYNYSFAY,KSSQSLLYSSNQKNYLA,WASSRES,QQYYRYPLT,4.7,SARS-CoV-2 Spike in complex with Fab of m31A7,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7x1m_1P,7ws6_0P,63,0,GIIVSSNYMT,VIYSGGSTF,DLGPYGMDV,RASQGISSDLA,AASTLQS,QQLNSDLYT,2.74,"The complex structure of Omicron BA.1 RBD with BD604, S309,and S304",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7x6a_0P,7upw_0PH,130,0,GHSFTSNAIH,WINTDTGTPT,ERDYSDYFFDY,RARASLGISTDLA,GASTRAT,QQYSNWPLT,3.5,SARS-CoV-2 BA.2 variant spike protein in complex with Fab BD55-5840,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7x7o_0P,7sn2_0P,183,0,GFTFSISAVQ,WIVVGSGNTN,PYCGGDCSDGFDI,RASQSVSSSYLA,GASSRAT,QQYGNSPWT,3.75,SARS-CoV-2 spike RBD in complex with neutralizing antibody UT28K,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7x7t_0P,7sn2_0P,183,0,GYTFTEYTLH,GFDPNFGGAT,GDYGTSYAYFDF,RASQSVSTSSHNYVH,YASNLEC,QHSWEIPYT,3.48,"Cryo-EM structure of SARS-CoV-2 spike protein in complex with three nAbs X01, X10 and X17",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7x7v_0P,7lm9_0PH,9,4,GYTFTEYTLH,GFDPNFGGAT,GDYGTSYAYFDF,RASQSVSTSSHNYVH,YASNLEC,QHSWEIPYT,3.83,"Cryo-EM structure of SARS-CoV spike protein in complex with three nAbs X01, X10 and X17",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7xh8_0P,7ws6_0P,63,0,GFTFITPVSMQ,WIVLASGNTD,PSCSRTICSDGFDI,RASQSVSSSYLA,AASSRAI,QQYSSSPWT,2.99,The structure of ZCB11 Fab against SARS-CoV-2 Omicron Spike,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7z0x_0P,7sn2_0P,183,0,GFTVSSNYMS,AIYSGDSTY,LVGALTNIVVSGDGGAFDI,TGTSSDVGSYNLVS,EVSKRPS,CSYAGSSTWV,1.8,THSC20.HVTR26 Fab bound to SARS-CoV-2 Receptor Binding Domain,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7z0y_0P,7sn2_0P,183,0,GFTFSNYAIH,VVSYDGSNKY,VADTAMVPEWYFDL,TGTSSDVGAYNYVS,DVSARPS,CSYAGSWV,2.95,THSC20.HVTR04 Fab bound to SARS-CoV-2 Receptor Binding Domain,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zf3_1P,7ws6_0P,63,0,EIIVSRNYMS,VIYSGGSTF,DLDVVGGTDY,RASQSVSSSYLA,GASSRAT,QQYGSSPGYT,3.15,SARS-CoV-2 Omicron RBD in complex with Omi-3 and EY6A Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zf5_3P,7ws6_0P,63,0,GFSFSMSAMQ,WIVPGSGNAN,PHCNKTNCYDAFDI,RASQSVRSSYLA,GASTRAT,QQFGSSPWT,5.32,SARS-CoV-2 Omicron RBD in complex with Omi-12 and Beta-54 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zf8_0P,7ws6_0P,63,0,GVTVSSNYMS,IIYSGGTTY,DLMVYGIDV,RASQGISSYLA,AASTLQS,QQLDSYPPGYT,2.95,SARS-CoV-2 Omicron BA.2 RBD in complex with COVOX-150 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zfa_0P,7ws6_0P,63,0,GGSISRYSWS,RMYSSGGTN,ASIDQVWGTYRDAFDI,RAGQSISSFLH,DASSLQS,QQSYENPLT,4.24,SARS-CoV-2 Omicron RBD in complex with Omi-6 and COVOX-150 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zfa_1P,7ws6_0P,63,0,GGSISRYSWS,RMYSSGGTN,ASIDQVWGTYRDAFDI,RAGQSISSFLH,DASSLQS,QQSYENPLT,4.24,SARS-CoV-2 Omicron RBD in complex with Omi-6 and COVOX-150 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zfa_2P,7ws6_0P,63,0,GGSISRYSWS,RMYSSGGTN,ASIDQVWGTYRDAFDI,RAGQSISSFLH,DASSLQS,QQSYENPLT,4.24,SARS-CoV-2 Omicron RBD in complex with Omi-6 and COVOX-150 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zfa_6P,7ws6_0P,63,0,GVTVSSNYMS,IIYSGGTTY,DLMVYGIDV,RASQGISSYLA,AASTLQS,QQLDSYPPGYT,4.24,SARS-CoV-2 Omicron RBD in complex with Omi-6 and COVOX-150 Fabs,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zfc_0P,7ws6_0P,63,0,GGTFSSYGIS,GVIPILSAKH,DILHHDDLWGRFYYDGMDV,SGSSSDIGSNTVN,TNNQRPS,AAWDESLNGRV,3.24,"SARS-CoV-2 Beta RBD in complex with nanobody C1, Omi-18 and Omi-31 Fabs",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zfc_2P,7ws6_0P,63,0,GITVSSNYMT,LLYAGGSAF,DLQVYGMDV,GGNNDGAKSVH,DDSDRPS,QVWDSSRDHV,3.24,"SARS-CoV-2 Beta RBD in complex with nanobody C1, Omi-18 and Omi-31 Fabs",SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zfd_0P,7ws6_0P,63,0,GFTFDDYAMH,GISWNSGSIV,STALRHQYYYGMDV,RTSQTISSYLN,DASSLQS,QQSYNTPYA,3.39,SARS-CoV-2 Omicron RBD in complex with Omi-25 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zfe_1P,7ws6_0P,63,0,GFTFSNYGMH,VYWYDGGNKF,DTAPPDY,RASQSISSSFLA,GASSRAT,QQYGTSPRLT,3.25,SARS-CoV-2 Omicron RBD in complex with Omi-32 Fab and nanobody C1,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zr7_0P,7upw_0PH,130,0,GFPFDDYAIH,SISWDSGSIG,GAFPGYSSGWYYGLDV,TGTSSDVGGYNYVS,EVSKRPS,SSYAGNKGV,3.7,OMI-42 FAB IN COMPLEX WITH SARS-COV-2 BETA SPIKE GLYCOPROTEIN,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zr8_0P,7sn2_0P,183,0,GGNFNMYTIS,RFIPIANKAN,SGSYDAFDV,RASQTINSWLA,DASNLES,QQYESYSPIT,3.7,OMI-38 FAB IN COMPLEX WITH SARS-COV-2 BETA SPIKE RBD (local refinement),SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zr9_0P,7upw_0PH,130,0,GGTFSSYAIN,GIIPIFRTPH,PSCGGDCPQYLKSSKLDWYFDL,RASQSVSSTYLA,GASSRAT,QHYGSSPLT,4.0,OMI-2 FAB IN COMPLEX WITH SARS-COV-2 BETA SPIKE GLYCOPROTEIN,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7zrc_0P,7upw_0PH,130,0,GGNFNMYTIS,RFIPIANKAN,SGSYDAFDV,RASQTINSWLA,DASNLES,QQYESYSPIT,3.5,OMI-38 FAB IN COMPLEX WITH SARS-COV-2 BETA SPIKE,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
8dcc_0P,7sn2_0P,183,0,GYSISSGYYWG,SIYHSGSTY,AVVGIVVVPAAGRRAFDI,TGTSSDVGGYNYVS,EVSKRPS,SSYAGSNNLV,2.6,SARS-CoV-2 Receptor-Binding Domain SPEEDesign Immunogen 3 Bound to P2B-2F6 Fab,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
8dce_0P,7sn2_0P,183,0,GFTVSNNYMS,VIYSGGSTY,EGEVEGYNDFWSGYSRDRYYFDY,TGTSSDVGGYNYVS,DVSNRPS,SSYTSSSTRV,2.0,SARS-CoV-2 Receptor-Binding Domain SPEEDesign Immunogen 1 Bound to C144 scFv,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
8dzi_2P,7upw_0PH,130,0,GFSFTSYWIG,IIYPGDSDTR,GGYEDVFDI,RASQSVSSSYLA,GASSRAT,QQYGSSPPT,3.5,Structure of SARS-CoV-2 Omicron BA.1.1.529 Spike trimer with one RBD down in complex with the Fab fragment of human neutralizing antibody MB.02,SARS-CoV-2 Omicron variant spike protein in complex with Fab XGv265
7tfn_0P,5w6d_0PH,16,1,GGSISGNYWS,HINDYSGRTD,RDTDFWRGIYVFEF,TLSSGLRSYTIA,LDSVGSHTKVD,QTWTTGIYI,4.0,Cryo-EM structure of CD4bs antibody Ab1303 in complex with HIV-1 Env trimer BG505 SOSIP.664,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6x96_0P,5w6d_0PH,16,4,GFSFSSDYYMC,CIWTANSISY,GGSGDGQSL,QASQSIRSYLA,EASKLAS,QRNYDSYSGAYYPNG,3.4,Cryo-EM model of HIV-1 Env BG505 SOSIP.664 in complex with rabbit monoclonal antibody 10A fragment antigen binding variable domain,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6x97_0P,5w6d_0PH,16,4,GFDFSDNYYIC,CIFTQNVRTY,FSDTGPDYGLGNL,QASQRIGSHVS,GASNLES,QATYDPYTGGSYGAG,3.65,Cryo-EM model of HIV-1 Env BG505 SOSIP.664 in complex with rabbit monoclonal antibody 11A fragment antigen binding variable domain,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6was_1P,6was_0P,1,0,GITFSEDYMH,RISYDSDNTW,APVWTGYTSLDV,TRSSGSIDNEYVR,KDNQRPS,QSSDDNFNWV,1.904,Structure of D19.PA8 Fab in complex with 1FD6 16055 V1V2 scaffold,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6vo1_0P,5w6d_0PH,16,5,GGSISGGYGWT,NIYGHSGSTN,WSTADFDY,RASQDITNDLA,YASNLES,QQHNNYPLT,3.88,BG505 SOSIP.v5.2 in complex with rhesus macaque Fab RM20J,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
7mdu_0P,5w6d_0PH,16,5,GGSFSGYSWG,SIIGRTGSTA,QQSNFDF,RASQDISNDLA,YASNLES,QQYNSYPRT,3.3,BG505 SOSIP MD39 in complex with the monoclonal antibodies Rh.33104 mAb.1 and RM20A3,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6uda_0P,5um8_0PH,2,1,GYTFTSYYMH,IINPSGGSTS,DVGTEGSLLHFDY,RASQSVSSNLA,GASTRAT,QQYNNWWT,4.2,Cryo-EM structure of CH235UCA bound to Man5-enriched CH505.N279K.G458Y.SOSIP.664,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6orq_0P,5w6d_0PH,16,0,GFTFSRYGMS,TISSGGSYTY,HGITTVGVAMDY,KASQSVDYDGDSYMN,AASNLES,QQSNEDPYT,4.4,Modified BG505 SOSIP-based immunogen RC1 in complex with the elicited V3-glycan patch antibody Ab275MUR,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6oro_2P,5w6d_0PH,16,0,GFTFSSYGMN,GINSGGGTKY,SPWGQSTSFEYFEF,GGDNIGSEAVQ,DDSERPS,QVWDSSSDHPL,3.9,Modified BG505 SOSIP-based immunogen RC1 in complex with the elicited V3-glycan patch antibody Ab874NHP,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6orp_0P,5w6d_0PH,16,0,GGSISSSNWWS,NIGGSSGNTY,DSSGWPWDNRFDV,TGSTSNIGGFYVQ,ENNKRPS,QSYDNSLSAQV,4.4,Modified BG505 SOSIP-based immunogen RC1 in complex with the elicited V3-glycan patch antibody Ab897NHP,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6mg7_0P,6oej_0PH,36,2,GFTFTRSTMQ,WIVVGSGNTN,APVGPTSSDY,RASQSIINYLN,AASSLLS,QQSYSTPYT,2.91,Crystal structure of the RV144 C1-C2 specific antibody CH54 Fab in complex with HIV-1 CLADE A/E GP120 and M48U1,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6mfp_1P,6oej_0PH,36,2,GYTFASYDIN,WMNPKTGNTG,YRIIAAVGYRYFQY,RASQGFGNYLA,AATTLQS,QKYNSAPFT,3.0,Crystal Structure of the RV305 C1-C2 specific ADCC potent antibody DH677.3 Fab in complex with HIV-1 clade A/E gp120 and M48U1,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6ofi_0P,6oej_0PH,36,2,GYIFISYFMH,IINPSSGDTR,RPGGLERHNWLDP,RASQSISSNLA,GASTRAT,QQYNNWPAIT,3.85,CRYSTAL STRUCTURE OF the RV144 C1-C2 SPECIFIC ANTIBODY CH55 FAB IN COMPLEX WITH HIV-1 CLADE A/E GP120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
7n8q_1P,6oej_0PH,36,2,GYTFTSYDIN,WMNPKTGNTG,YRIIAAVGYRYFQY,RASQGFGNYLA,AATTLQS,QKYNSAPFT,2.9,Rhesusized RV305 DH677.3 Fab bound to Clade A/E 93TH057 HIV-1 gp120 core.,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6chb_0P,5w6d_0PH,16,0,QDSRPSDHSWT,DIHYNGATT,NAIRIYGVVALGEWFHYGMDV,SGAPLTSRFTY,RSSQRSS,QSSDTSDSYKM,6.801,Crystal structure of a natively-glycosylated BG505 SOSIP.664 HIV-1 Envelope Trimer in complex with the broadly-neutralizing antibodies BG18 and IOMA,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5w4l_3P,6oej_0PH,36,0,GGSFSRYTVN,RFIPIFNMPD,RQHHEYFQE,RASRTVSSSNLA,DVSSRAT,QQYGTSPLT,2.92,"Crystal structure of the non-neutralizing and ADCC-potent C11-like antibody N12-i3 in complex with HIV-1 clade A/E gp120, the CD4 mimetic M48U1, and the antibody N5-i5.",Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5ukr_0P,4r4h_0P,7,2,GGSIGDDYYWN,SIYGSFGGTN,GSHSIVVLFGYYFDY,SGTTNDIGAYNGVS,EVNKRPS,GSYRSGSTWV,2.712,Structure of unliganded anti-gp120 CD4bs antibody DH522.2 Fab in complex with a gp120 core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5uem_0P,6oej_0PH,36,3,GYEFPDYYIH,LIKVGHGGGAM,DNFGTRPVPGRGYYYGMDV,RASYGLDTSHLA,GTSSRPP,QNSGGGTPLI,2.7,Crystal structure of 354NC37 Fab in complex with HIV-1 clade AE strain 93TH057 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5f6j_1P,6oej_0PH,36,5,GFTFSNSGMI,YISLSGANTY,EGWSYFDF,TGTSSDIGAYTGVS,DVSKRPS,CSYRTGATYI,6.63,Crystal Structure of Tier 2 Neutralizing Antibody DH427 from a Rhesus Macaque in Complex with HIV-1 gp120 Core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4r4h_0P,4r4h_0P,7,0,GESLSGHYWS,EIKHNGSPN,RSNWPYLPFDP,RASQGISSYLA,AASTLQS,QHLIGLRS,4.28,"Crystal structure of non-neutralizing, A32-like antibody 2.2c in complex with HIV-1 Env gp120",Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4r4n_0P,4xvs_0P,8,1,GESLSSGHYWS,EIKHNGSPN,RSNWPYLPFDP,RASQGISSYLA,AASTLQS,QHLIGLRS,3.56,Crystal structure of the anti-hiv-1 antibody 2.2c in complex with hiv-1 93ug037 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
7rdw_0P,3jwd_0P,3,3,GYTFTGYYMN,WINPNSGDTN,WDWGQYWFFDL,RASQSVRSSYLA,GASSRAT,QHMYT,3.55,Crystal Structure of FH1 Fab bound to HXb2 HIV-1 gp120 core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4h8w_0P,6oej_0PH,36,2,GFTFSTYAMS,SINNSGRNTF,DLRLGGGSDY,TGTSSDVGSYNFVS,EVSERPS,SSYAGSTTFRV,1.85,Crystal structure of non-neutralizing and ADCC-potent antibody N5-i5 in complex with HIV-1 clade A/E gp120 and sCD4.,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4rfn_0P,6oej_0PH,36,2,GGSIRRNYWS,HSYGSGGSTN,TVWYYTSGTHYFDH,SGSSSNIGRSYVS,DTNKRPS,GAWDGSLNVHI,3.21,Crystal structure of ADCC-potent Rhesus macaque ANTIBODY JR4 in complex with HIV-1 CLADE A/E GP120 and M48,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5fcu_0P,4ybl_1P,2,0,GGSIRRNYWS,HSYGSGGSTN,TVWYYTSGTHYFDH,SGSSSNIGRSYVS,DTNKRPS,GAWDGSLNVHI,1.85,CRYSTAL STRUCTURE OF THE INNER DOMAIN OF CLADE A/E HIV-1 GP120 IN COMPLEX WITH THE ADCC-POTENT RHESUS MACAQUE ANTIBODY JR4,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5kjr_0P,6oej_0PH,36,2,GASISSGGYFWS,NIYYIGNTY,VPRLRGGNYFDS,TGTSSDVGGYKYVS,EVSNRPS,SSYTSSSTWV,2.98,Crystal structure of the ADCC-potent antibody N60-i3 Fab in complex with HIV-1 Clade A/E gp120 W69A/S115W mutant and M48U1.,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
3jcb_0P,5w6d_0PH,16,0,GTLVRDNYWS,YVHDSGDTN,TKHGRRIYGVVAFKEWFTYFYMDV,GEESLGSRSVI,NNNDRPS,HIWDSRRPTNWV,,Structure of Simian Immunodeficiency Virus Envelope Spikes bound with CD4 and Monoclonal Antibody 36D5,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
3j70_0P,6mco_1PH,2,5,GYTFSDFYMY,LIDEDADTM,DPWELNNV,RASQDISTWLA,AASTLQS,QQANSFFT,20.0,"Model of gp120, including variable regions, in complex with CD4 and 17b",Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
3j5m_0P,5w6d_0PH,16,1,EDIFERTELIH,WVKTVTGAVN,QKFYTGGQGWYFDL,TAASYGHMT,ATSKRAS,QQLEF,5.8,Cryo-EM structure of the BG505 SOSIP.664 HIV-1 Env trimer with 3 PGV04 Fabs,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
3ngb_0P,6oej_0PH,36,1,GYEFIDCTLN,WLKPRGGAVN,GKNCDYNWDFEH,RTSQYGSLA,SGSTRAA,QQYEF,2.68,Crystal structure of broadly and potently neutralizing antibody VRC01 in complex with HIV-1 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4i3s_0P,4i3s_0P,1,0,EDIFERTELIH,WVKTVTGAVN,QKFYTGGQGWYFDL,TAASYGHMT,ATSKRAS,QQLEF,2.85,Crystal structure of the outer domain of HIV-1 gp120 in complex with VRC-PG04 space group P21,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4jdt_0P,6oej_0PH,36,1,GYTFTGYYMH,WINPNSGGTN,GKYCTARDYYNWDFQH,RTSQSGSLA,SGSTRAA,QQYEF,3.26,Crystal structure of chimeric germ-line precursor of NIH45-46 Fab in complex with gp120 of 93TH057 HIV-1,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4jkp_0P,6oej_0PH,36,1,GYEFLNCPIN,WLKPRWGAVN,GKYCTARDYYNWDFEH,RTSQYGSLA,SGSTRAA,QQYEF,2.82,Restricting HIV-1 Pathways for Escape using Rationally-Designed Anti-HIV-1 Antibodies,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4jpw_0P,6oej_0PH,36,1,GYTFTNYILH,LIKPVFGAVN,DESGDDLKWHLHP,QAGQGIGSSLN,GASNLQR,AVFQW,2.904,Crystal structure of broadly and potently neutralizing antibody 12a21 in complex with hiv-1 strain 93th057 gp120 mutant,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4lss_0P,4lss_0P,1,0,GYEFIDCTLN,WLKPRGGAVN,GKNCDYNWDFEH,RTSQYGSLA,SGSTRAA,QQYEF,2.59,Crystal structure of broadly and potently neutralizing antibody VRC01 in complex with HIV-1 clade A strain KER_2018_11 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4lsu_0P,6oej_0PH,36,1,GYTFSDYFIH,WMNPQWGQVN,RMRSQDREWDFQH,TGASTSVA,DGNKRPS,NAFEF,2.3,Crystal structure of broadly and potently neutralizing antibody VRC-PG20 in complex with HIV-1 clade A/E 93TH057 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4olv_0P,6oej_0PH,36,1,GYEFINCPIN,WMKPRFGAVS,GKYCTARDYYNWDFEH,RTSQYGSLA,SGSTRAA,QQYEF,2.5,Crystal structure of antibody VRC07-G54F in complex with clade A/E 93TH057 HIV-1 gp120 core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4olw_0P,6oej_0PH,36,1,GYEFINCPIN,WMKPRHGAVS,GKYCTARDYYNWDFEH,RTSQYGSLA,SGSTRAA,QQYEF,2.709,Crystal structure of antibody VRC07-G54H in complex with clade A/E 93TH057 HIV-1 gp120 core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4olx_0P,6oej_0PH,36,1,GYEFINCPIN,WMKPRLGAVS,GKYCTARDYYNWDFEH,RTSQYGSLA,SGSTRAA,QQYEF,2.2,Crystal structure of antibody VRC07-G54L in complex with clade A/E 93TH057 HIV-1 gp120 core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4oly_0P,6oej_0PH,36,1,GYEFINCPIN,WMKPRGGAVS,GKYCTARDYYNWDFEH,RTSQYGSLA,SGSTRAA,QQYEF,2.351,Crystal structure of antibody VRC07-G54R in complex with clade A/E 93TH057 HIV-1 gp120 core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4olz_0P,6oej_0PH,36,1,GYEFINCPIN,WMKPRWGAVS,GKYCTARDYYNWDFEH,RTSQYGSLA,SGSTRAA,QQYEF,2.1,Crystal structure of antibody VRC07-G54W in complex with clade A/E 93TH057 HIV-1 gp120 core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4om0_0P,6oej_0PH,36,1,GYEFINCPIN,WMKPRYGAVS,GKYCTARDYYNWDFEH,RTSQYGSLA,SGSTRAA,QQYEF,2.289,Crystal structure of antibody VRC07-G54Y in complex with clade A/E 93TH057 HIV-1 gp120 core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4om1_0P,6oej_0PH,36,1,GYEFQNCPIN,WMKPRWGAVN,GKYCTARDYYNWDFEH,RTSQYGSLA,SGSTRAA,QQYEF,2.131,"Crystal structure of antibody VRC07-I30Q, G54W, S58N in complex with clade A/E 93TH057 HIV-1 gp120 core",Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4rx4_1P,4xvs_0P,8,0,EYTFNEFVIH,LIKRSGRLM,DGLGEVAPAYLYGIDA,RASQGLNFVV,GPTDRAP,QEYSSTPYN,3.45,Crystal structure of VH1-46 germline-derived CD4-binding site-directed antibody 8ANC134 in complex with HIV-1 clade A Q842.d12 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4s1r_0P,6oej_0PH,36,1,GYDFMESLIN,WINPRGGGVN,GKSCCGGRRYCNGADCFNWDFEH,RTSQYGSLA,SGSTRAA,QQYEF,3.214,"Crystal structure of a VRC01-lineage antibody, 45-VRC01.H08.F-117225, in complex with clade A/E HIV-1 gp120 core",Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4s1s_0P,6oej_0PH,36,1,GYTFIKYYLH,WINPRGGQVN,TADCERDPCKGWVFPH,RTSQYGSLA,SGSTRAA,QQYEF,3.39,"Crystal structure of a VRC01-lineage antibody, 45-VRC01.H5.F-185917, in complex with clade A/E HIV-1 gp120 core",Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4xny_0P,4xvs_0P,8,0,GYDFMESLIN,WMNPRGGGVN,GKSCCNGRRYCNGADCFNWDFEY,RPSQAISKSHLA,GTYERAS,QCFEG,2.3,Crystal structure of broadly and potently neutralizing antibody VRC08C in complex with HIV-1 clade A strain Q842.d12 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4xvs_0P,4xvs_0P,8,0,GYTFLNCPIN,WMKPRGGAVN,GKYCTASDYYNWDFEH,RTSQYGSLA,GGSSRAT,QQYEF,1.9,Crystal structure of HIV-1 donor 45 d45-01dG5 coreE gp120 with antibody 45-VRC01.H01+07.O-863513/45-VRC01.L01+07.O-110653 (VRC07_1995),Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4xvt_0P,6oej_0PH,36,1,GYTFLNCPIN,WMKPRGGAVN,GKYCTASDYYNWDFEH,RTSQYGSLA,GGSSRAT,QQYEF,1.69,Crystal structure of HIV-1 93TH057 coreE gp120 with antibody 45-VRC01.H01+07.O-863513/45-VRC01.L01+07.O-110653 (VRC07_1995),Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4ydi_0P,4xvs_0P,8,0,GYTFNAYILH,WIKPKFGAVN,DRLYDGSSWRLDP,RASQGIGSDLH,HASAREE,QVIES,3.452,"Crystal structure of broad and potently neutralizing VRC01-class antibody Z258-VRC27.01, isolated from human donor Z258, in complex with HIV-1 gp120 from clade A strain Q23.17",Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4ydl_1P,6oej_0PH,36,1,GYKFIDHFIH,WINPRGGGVN,GFAGYEWSFI,RTSQGILSNQLA,GGSNRAP,QILEF,1.8,Crystal structure of broadly and potently neutralizing antibody C38-VRC18.02 in complex with HIV-1 clade AE strain 93TH057gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4ye4_0P,4xvs_0P,8,0,GFDFSRNGFE,TVTFESKTH,DQTIFHKNGAVDFFSYFDL,KSSHSLLYAPYDKDALV,WASSRRS,QQTRWTPPT,2.72,Crystal Structure of Neutralizing Antibody HJ16 in Complex with HIV-1 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4yfl_0P,6oej_0PH,36,1,GYNFVKYIIH,MIDPYRGRPW,AEAASDSHSRPIMFDH,SGGPSNVGGNYVY,RDDQRPS,ATYDSDGSIRL,3.387,Crystal structure of VH1-46 germline-derived CD4-binding site-directed antibody 1B2530 in complex with HIV-1 clade A/E 93TH057 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5cd5_0P,6oej_0PH,36,1,GYTFISSFIH,WMNPRHGAVN,SRTKDYDWDFV,RASQRIDNWVA,KASILET,QQFEE,3.396,Crystal structure of an immature VRC01-class antibody DRVIA7 from a Chinese donor bound to clade A/E HIV-1 gp120 core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5f96_0P,6oej_0PH,36,1,GYTFNDYYIH,YIDPANGRPD,NVGTAGSLLHYDH,RASRSVRNNVA,DASTRAA,LQYNNWWT,2.2407,Crystal structure of broadly neutralizing VH1-46 germline-derived CD4-binding site-directed antibody CH235.12 in complex with HIV-1 clade A/E 93TH057 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5f9o_0P,6oej_0PH,36,1,GYNFNDYYIH,WIDPSGGRTD,NVGTAGSLLHYDH,RASQSVRNNLA,GASTRAT,QQYNNWWT,1.86,Crystal structure of broadly neutralizing VH1-46 germline-derived CD4-binding site-directed antibody CH235.09 in complex with HIV-1 clade A/E 93TH057 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5f9w_0P,6oej_0PH,36,1,GYTFTNYYVH,WIDPSWGRTN,NVATEGSLLHYDY,RASQSVRSNLA,GTSTRAT,LQYNNWWT,2.8911,Crystal structure of broadly neutralizing VH1-46 germline-derived CD4-binding site-directed antibody CH235 in complex with HIV-1 clade A/E 93TH057 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5fec_0P,5i9q_1PH,4,0,GYTFTGYYMH,WINPNSGGTN,ERSDFWDFDL,QASQDISNYLN,DASNLET,QQYEF,3.17,Crystal structure of 3BNC60 Fab germline precursor in complex with 426c.TM4deltaV1-3 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5fyk_2P,5fyk_2P,1,0,GYEFIDCTLN,WLKPRGGAVN,GKNCDYNWDFEH,RTSQYGSLA,SGSTRAA,QQYEF,3.107,"Crystal Structure at 3.7 A Resolution of Fully Glycosylated HIV-1 Clade B JR-FL SOSIP.664 Prefusion Env Trimer in Complex with Broadly Neutralizing Antibodies PGT122, 35O22 and VRC01",Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5i9q_0P,5i9q_1PH,4,0,GYTFTDYFIY,WINPLTSQPS,RHSDYCDFDI,QTSAGYLN,DGSRLVT,QVYEF,3.0,Crystal structure of 3BNC55 Fab in complex with 426c.TM4deltaV1-3 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5igx_0P,5i9q_1PH,4,0,GYTFTGYYMH,WINPNSGGTN,GKYCTARDYYNWDFQH,RASQSVSSYLA,DASNRAT,QQYEF,3.39,Crystal structure of NIH45-46 Fab germline precursor in complex with 426c.TM1deltaV1-3 gp120,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5te6_0P,6oej_0PH,36,1,GYTFTAHILF,WIKPQYGAVN,DRSYGDSSWALDA,QTSQGVGSDLH,HTSSVED,QVLQF,2.4,Crystal Structure of Broadly Neutralizing VRC01-class Antibody N6 in Complex with HIV-1 Clade AE Strain 93TH057 gp120 Core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
5wb9_0P,6oej_0PH,36,1,GYRFTNYFIH,WMNPLHGGVN,GRDGYDDGFHP,RSSQSGWKA,KSSILET,QHFET,2.4,Crystal structure of CD4 binding site antibody N60P23 in complex with HIV-1 clade A/E strain 93TH057 gp120 core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6mft_1P,5i9q_1PH,4,0,GYTFTGYYMH,WINPNSGGTN,GKNSDYNWDFQH,RASQSVSSYLA,DASNRAT,QQYEF,2.315,Crystal structure of glycosylated 426c HIV-1 gp120 core G459C in complex with glVRC01 A60C heavy chain,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6oz3_0P,6oej_0PH,36,1,GYKFMDQLIN,WMNPTYGQVN,GPSGENYPFHY,SGTRHIISA,DDDKRPS,NTYEF,3.15,Crystal structure of broadly neutralizing antibody N49P9.1 Fab in complex with HIV-1 Clade A/E strain 93TH057 gp120 core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6xcj_0P,6oej_0PH,36,1,GYGFTIYSIN,WINPRNGRIG,GQLELTASRFDK,RSSQSLLDRADGNTYLD,EVSNRAS,MQGLEFPYS,2.8,Crystal Structure of DH650 Fab from a Rhesus Macaque in Complex with HIV-1 gp120 Core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
7jkt_0P,4xvs_0P,8,0,GYSFTDFFIH,WLNPIFGAVN,KRVYDEYDWDWAY,RTSQDVGSNSLA,GASNRAT,QQYEY,2.75,Crystal structure of vaccine-elicited broadly neutralizing VRC01-class antibody 2413a in complex with HIV-1 gp120 core,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
7ucf_0P,5w6d_0PH,16,1,GYNFVDHYIH,WMNPRGGGVN,QVKLDSSAGYPFDI,TGAYSGLG,EVNRRPS,SAFEY,4.0,Structure of the BG505 SOSIP.664 trimer in complex with neutralizing antibody Fab fragments 10-1074 and BG24,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
7ucg_2P,5um8_0PH,2,3,GYNFVDHYIH,WMNPQWGQVN,QVKLDSSAGYPFDI,TGAYSGLG,EVNRRPS,SAFEY,3.5,Structure of the DU422 SOSIP.664 trimer in complex with neutralizing antibody Fab fragments 10-1074 and BG24,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
3hi1_1P,4r4h_0P,7,2,GGSISSHYWS,YIYYSGSTN,GPVPAVFYGDYRLDP,RASQSVSSRYLA,GASSRAT,QQYDNSVCT,2.9,Structure of HIV-1 gp120 (core with V3) in Complex with CD4-Binding-Site Antibody F105,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
2qad_1P,4r4h_0P,7,1,GGTFSNYAIN,GIIPIFNIAH,PYPNDYNDYDYAPEEGMSWYFDL,RASQSISNWLA,KASSLKS,QQHDSSPYT,3.3,Structure of tyrosine-sulfated 412d antibody complexed with HIV-1 YU2 gp120 and CD4,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
1g9n_0P,4r4h_0P,7,1,GDTFIRYSFT,RIITILDVAH,VYEGEADEGEYRNNGFLKH,RASESVSSDLA,GASTRAT,QQYNNWPPRYT,2.9,HIV-1 YU2 GP120 ENVELOPE GLYCOPROTEIN COMPLEXED WITH CD4 AND INDUCED NEUTRALIZING ANTIBODY 17B,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
1gc1_0P,3jwd_0P,3,0,GDTFIRYSFT,RIITILDVAH,VYEGEADEGEYDNNGFLKH,RASESVSSDLA,GASTRAT,QQYNNWPPRYT,2.5,HIV-1 GP120 CORE COMPLEXED WITH CD4 AND A NEUTRALIZING HUMAN ANTIBODY,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
2b4c_0P,2b4c_0P,1,0,GGTFSMYGFN,GIIPIFGTSN,DFGPDWEDGDSYDGSGRGFFDF,RASQSVSSGSLA,GASTRAT,QQYGTSPYT,3.3,Crystal structure of HIV-1 JR-FL gp120 core protein containing the third variable region (V3) complexed with CD4 and the X5 antibody,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
2i60_0P,4r4h_0P,7,1,GDTFIRYSFT,RIITILDVAH,VYEGEADEGEYDNNGFLKH,RASESVSSDLA,GASTRAT,QQYNNWPPRYT,2.4,"Crystal structure of [Phe23]M47, a scorpion-toxin mimic of CD4, in complex with HIV-1 YU2 GP120 envelope glycoprotein and anti-HIV-1 antibody 17B",Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
3jwo_0P,3jwd_0P,3,0,GYTFSDFYMY,LIDPEDADTM,DPWELNAFNV,RASQDISTWLA,AASTLQS,QQANSFFT,3.51,Structure of HIV-1 gp120 with gp41-Interactive Region: Layered Architecture and Basis of Conformational Mobility,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4dvr_0P,4xvs_0P,8,2,GYTFSDFYMY,LIDPEDADTM,DPWELNAFNV,RASQDISTWLA,AASTLQS,QQANSFFT,2.5,Crystal structure of YU2 gp120 core in complex with Fab 48d and NBD-557,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
4rqs_0P,4r4h_0P,7,1,GDTFIRYSFT,RIITILDVAH,VYEGEADEGEYDNNGFLKH,RASESVSSDLA,GASTRAT,QQYNNWPPRYT,4.493,Crystal structure of fully glycosylated HIV-1 gp120 core bound to CD4 and 17b Fab,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6cm3_0P,5w6d_0PH,16,2,GDTFIRYSFT,RIITILDVAH,VYEGEADEGEYDNNGFLKH,RASESVSSDLA,GASTRAT,QQYNNWPPRYT,3.54,"BG505 SOSIP in complex with sCD4, 17b, 8ANC195",Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6u0l_2P,5w6d_0PH,16,2,GATLNSHAFS,GIIPIFGSSH,NSIAGVAAAGDYADDYDGGYYYDMDV,SGSSSNIGNNDVS,ENNERPS,GTWDSSLSAVV,3.3,Asymmetrically open conformational state (Class I) of HIV-1 Env trimer BG505 SOSIP.664 in complex with sCD4 and E51 Fab,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6w4m_0P,6oej_0PH,36,4,RGTFSSYGIT,GIIPIFDVTN,DSRDFSYYEPGTSYSHYYNIMDV,RASQSVSSSYLA,GASSRAT,QQYGSSPET,3.2,"CRYSTAL STRUCTURE OF THE ADCC-POTENT, WEAKLY NEUTRALIZING HIV ENV CO-RECEPTOR BINDING SITE ANTIBODY N12-I2 FAB IN COMPLEX WITH HIV-1 CLADE A/E GP120 AND M48U1",Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
6x5b_0P,6mco_1PH,2,1,GDTFIRYSFT,RIITILDVAH,VYEGEADEGEYDNNGFLKH,RASESVSSDLA,GASTRAT,QQYNNWPPRYT,3.6,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
7klc_1P,5w6d_0PH,16,2,GDTFIRYSFT,RIITILDVAH,VYEGEADEGEYDNNGFLKH,RASESVSSDLA,GASTRAT,QQYNNWPPRYT,4.3,Crystal structure of M4H2K1 Fab bound to HIV-1 BG505 gp120 core and to 17b Fab,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
7lok_0P,5w6d_0PH,16,2,GDTFIRYSFT,RIITILDVAH,VYEGEADEGEYDNNGFLKH,RASESVSSDLA,GASTRAT,QQYNNWPPRYT,3.9,Structure of CD4 mimetic M48U1 in complex with BG505 SOSIP.664 HIV-1 Env trimer and 17b Fab,Symmetric model of CD4- and 17-bound B41 HIV-1 Env SOSIP in complex with small molecule GO52
7jix_0P,5w6g_0P,5,1,GYAFSRSWMN,RIYPGDGDTN,GSNSFAY,KASQSVDFDGDSYMN,TTSNLES,QQSSEDPYT,3.901,Murine antibody that engages the influenza hemagglutinin receptor binding site,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
7dkj_0P,5k9o_0P,2,0,GFTLTDDYMT,FIRDRANGYTTE,PKGYFPYAMDY,RASENIYSNLA,AATNLAD,QHFWGTPWT,3.7,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6xq4_1P,6q0o_0PH,9,1,GFTVSRNYMS,IIYSGDDTY,GEMGDGYYWAPFDY,KSSQSLLYSSRNKNYLA,WASTRES,QQYYSIPLT,3.347,Human antibody S8V2-47 in complex with the influenza hemagglutinin head domain of A/Beijing/262/1995(H1N1),Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6p3r_1P,5dur_1P,5,3,RFTSSSYWIT,NIKQDGSEKY,GFLERLLLGRQGAYYYGMDV,RASQSISSSLN,AASNLQS,QQSYTMPPELT,3.0,crystal structure of human Fab H5.31 in complex with influenza A H5N1 Vietnam hemagglutinin head domain,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6xq0_0P,6xq0_0P,1,0,GFMFRSYDMH,GMGKGGETF,ALTEWLFQRGTRNHYYYGMDV,RASQIIDNKYLA,GASNRAT,QQFGSSVYT,2.3,Human antibody S8V2-18 in complex with the influenza hemagglutinin head domain of A/California/7/2009(NYMC-X181)(H1N1),Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6xq0_1P,6a4k_0P,5,3,GFMFRSYDMH,GMGKGGETF,ALTEWLFQRGTRNHYYYGMDV,RASQIIDNKYLA,GASNRAT,QQFGSSVYT,2.3,Human antibody S8V2-18 in complex with the influenza hemagglutinin head domain of A/California/7/2009(NYMC-X181)(H1N1),Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6oc3_0P,6q0o_0PH,9,1,GVSVTSDIYYWT,YIFYNGDTN,GTEDLGYCSSGSCPNH,RPSQNIRSFLN,AASNLQS,QQSYNTPPT,2.85,Crystal structure of FluA-20 Fab in complex with the head domain of H1 (A/Solomon Islands/3/2006),Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6p3s_0P,5dur_1P,5,3,GFTFSTYWMT,NINQDGGEKY,GFLERLLLGRQGAYYYGMDV,RASQIISSSLN,AASNLQS,QQSYSTPPELT,4.0,Crystal structure of human Fab H5.28 in complex with influenza A H5N1 Vietnam hemagglutinin head domain,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6hjp_0P,5wko_2P,11,1,GFTFSSYGMA,FISATGLSTY,MRRTMIAFGGNDF,RASQSVNTNVA,GASTRAT,QQYSNWPPIT,3.3,Structure of Influenza Hemagglutinin ectodomain (A/duck/Alberta/35/76) in complex with FISW84 Fab Fragment,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6hjq_0P,6hjq_2P,1,0,GFTFSSYGMA,FISATGLSTY,MRRTMIAFGGNDF,RASQSVNTNVA,GASTRAT,QQYSNWPPIT,4.1,Structure of Full-length Influenza Hemagglutinin (A/duck/Alberta/35/76) in complex with FISW84 Fab Fragment,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6hjq_1P,6hjq_1P,1,0,GFTFSSYGMA,FISATGLSTY,MRRTMIAFGGNDF,RASQSVNTNVA,GASTRAT,QQYSNWPPIT,4.1,Structure of Full-length Influenza Hemagglutinin (A/duck/Alberta/35/76) in complex with FISW84 Fab Fragment,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6a4k_1P,6a4k_0P,5,0,GGSVNTGSYYWS,YSSVSGTSN,LNYDILTGYYFFDF,TLSSGHSTYAIA,LSSGGRHTRGD,QTWDAGMV,3.15,Human antibody 32D6 Fab in complex with H1N1 influenza A virus HA1,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5xhv_1P,4gxu_0PH,5,2,GFTIGDFGIH,GIWPFGGYTY,FVNWDGDYMDY,RASQDVGFYVA,WSSYLYS,QQYYNYPLT,3.35,"Crystal Structure Of Fab S40 In Complex With Influenza Hemagglutinin, HA1 subunit.",Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5w6g_0P,5w6g_0P,5,0,GGSIKNKDFFWA,SVFYSGGAY,SYVDNWHAGLHWFDS,TGTHSNIGAGFDVH,ANNNRPS,QSFDSILSGDLV,2.79,Human antibody 6649 in complex with influenza hemagglutinin H1 Solomon Islands,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5k9o_0P,5k9o_0P,2,0,GYSFSSYGIS,WISAYNGNTN,DRPHILTGFDFDY,RSSQGLVYIDGNTYLN,NVFTRDS,MQGTHWPYT,3.387,Crystal structure of multidonor HV1-18+HD3-9 class broadly neutralizing Influenza A antibody 31.b.09 in complex with Hemagglutinin H1 A/California/04/2009,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5dur_0P,5dur_1P,5,0,GDSVSSGSYYWS,NMHGSGHTN,ALLTTVTTFEY,TGGSSNIGAGYSVH,GSNSRPS,QSYDSSLSGSQV,2.82,Influenza A virus H5 hemagglutinin globular head in complex with antibody 100F4,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5a3i_1P,4mhh_0P,3,1,GYSFSDYWIG,IIYPASSEIR,HASCSARSCYWGPVDY,RSSQSLLHGNGYNYLD,LGSNRAS,MQALQTPLT,2.89,Crystal Structure of a Complex formed between FLD194 Fab and Transmissible Mutant H5 Haemagglutinin,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4yk4_1P,6q0o_0PH,9,0,GGSISSYYWS,YIYYSGSTD,RRSDFETVDFIYHYMDV,RASQSISSYLN,AASSLQS,QQSYSIPLT,2.8,Human antibody 641 I-9 in complex with influenza hemagglutinin H1 Solomon Islands/03/2006,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4mhj_4P,4mhh_0P,3,0,GYTFTEYTIH,GIFPNNGDTT,NYGSSYGYFDV,RASESVDNFGKSFMH,RASNREF,QQSNEDPRT,6.98,Crystal structure of Fab H5M9 in complex with influenza virus hemagglutinin from A/goose/Guangdong/1/96 (H5N1),Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4lvh_0P,4f15_3P,2,0,GFTFSDYDMS,GILGGSERSY,HGSPGYTLYAWDY,RASESVSNYGINFIN,TASNKGT,QQTKEVPYT,2.8,Insight into highly conserved H1 subtype-specific epitopes in influenza virus hemagglutinin,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4lvh_1P,6a4k_0P,5,1,GFTFSDYDMS,GILGGSERSY,HGSPGYTLYAWDY,RASESVSNYGINFIN,TASNKGT,QQTKEVPYT,2.8,Insight into highly conserved H1 subtype-specific epitopes in influenza virus hemagglutinin,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
7mem_0P,4gxu_0PH,5,3,GFTFSSFAMS,MISAGGGNTY,SDSSGFQYGRREF,QASQDIRIHLN,DASNLEA,QHYHNLPRT,3.2,CryoEM structure of monoclonal Fab 045-09 2B05 binding the lateral patch of influenza virus H1 HA,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4hlz_0P,5wko_2P,11,0,GFTLTDDYMT,FIRDRANGYTTE,PKGYFPYAMDY,LASQTIGTWLA,AATSLAD,QQLYSTPWT,2.9,Crystal Structure of Fab C179 in Complex with a H2N2 influenza virus hemagglutinin,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4py8_0P,5wko_2P,11,0,EFTFRMYATH,LISYDGSNKY,DLGGYFIRGIMDV,RASQGISSWLA,AASSLQS,QQANSFPLT,2.91,Crystal structure of Fab 3.1 in complex with the 1918 influenza virus hemagglutinin,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5gjt_0P,5wko_2P,11,0,GASISSYYWI,RFYTSGSPN,EEHITFGGVIVRY,RASQSISSWLA,KASSLES,QQYNSYPWT,3.1,Crystal structure of H1 hemagglutinin from A/Washington/05/2011 in complex with a neutralizing antibody 3E1,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5jw4_0P,5wko_2P,11,0,GDSVSSYNAVWN,RTYYRSGWYND,SGHITVFGVNVDAFDM,RTSQSLSSYTH,AASSRGS,QQSRT,3.7,Structure of MEDI8852 Fab Fragment in Complex with H5 HA,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5wko_0P,5wko_2P,11,0,GGTFGNYAIN,GISPIFGPPK,KLEPPYYFYSYMDV,RASQSVSSSYLA,GASSRAT,QQYVSTPLT,3.492,Crystal structure of antibody 27F3 recognizing the HA from A/California/04/2009 (H1N1) influenza virus,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6xgc_0P,5wko_2P,11,0,GFTFSTYAMH,GINSGGGSTW,DGGNAIFGLVITNYGLDS,SGSSSNFGSNHVY,NNNRRPS,SVWDSSLNNVL,4.1,CryoEM structure of influenza hemagglutinin A/Michigan/45/2015 in complex with cyno antibody 1C4,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6xsk_2P,5wko_2P,11,0,GGSFSSYCWG,SICGSGGSNY,EGITIFGVVIPRVLDS,RASQSISSWLA,RASTLQS,QQSTSSPFT,3.85,Cryo-EM Structure of Vaccine-Elicited Rhesus Antibody 789-203-3C12 in Complex with Stabilized SI06 (A/Solomon Islands/3/06) Influenza Hemagglutinin Trimer,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
7scn_0P,5wko_2P,11,0,GGTFSTYQFS,RIVPIQGMD,SRSMYFYYQLDV,RASQSVTSTFLA,GASSRAT,QQYATSPWT,3.02,Structure of H1 NC99 influenza hemagglutinin bound to Fab 310-63E6,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
7sco_0P,5wko_2P,11,0,GGTFSRYTIS,RISPIAGLEN,SSGYYQPPPY,RASQSVSSSSLA,GASSRAT,QQYGSSPLT,3.37,Structure of H1 influenza hemagglutinin bound to Fab 310-39G10,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
7x6o_0P,5wko_2P,11,0,GFTFSTYNMN,YISTSSNTIY,DRGCSSTNCYVVGYYFYGMDV,RASQGISSYLA,GATRLQS,QQADSFPLT,3.5,Cryo-EM structure of H1 hemagglutinin from A/Washington/05/2011 in complex with a neutralizing antibody 28-12,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4gxu_1P,4gxu_0PH,5,0,GFTFSSYAMH,VISYDGRNKY,ELLMDYYDHIGYSPGPT,SGSSSNIGSYTVN,SLNQRPS,AAWDDSLSAHVV,3.294,Crystal structure of antibody 1F1 bound to the 1918 influenza hemagglutinin,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4hf5_0P,4hg4_2P,4,0,GFMFSSYVMH,VIWYDGSKTY,QQDSGYSGPEVSYYSHYGMDV,SGSSSNIGSNPVN,ADEHRPS,AAWDDSLSGPAVV,3.004,Crystal structure of Fab 8F8 in complex a H2N2 influenza virus hemagglutinin,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4hfu_0P,4hg4_2P,4,0,GDTFSSYTIT,GITPIFGSPN,VGGEWGSGRYYLDH,RASQSVAGNLA,GASTRAT,QQYNNWPPWT,3.106,Crystal structure of Fab 8M2 in complex with a H2N2 influenza virus hemagglutinin,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4hg4_1P,4hg4_2P,4,0,GGTFITHVFT,GFIAIFGTSN,GISGSYGWFDP,QASQDIRKYLN,DASNVKT,QQYDNLPIT,3.2,Crystal structure of Fab 2G1 in complex with a H2N2 influenza virus hemagglutinin,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4hg4_8P,4hg4_2P,4,0,GGTFITHVFT,GFIAIFGTSN,GISGSYGWFDP,QASQDIRKYLN,DASNVKT,QQYDNLPIT,3.2,Crystal structure of Fab 2G1 in complex with a H2N2 influenza virus hemagglutinin,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4hkx_0P,6q0o_0PH,9,0,GYTFTDNYIH,WIHPNSGATK,AGLEPRSVDYYFYGLDV,GGNNIGRKRVD,EDSDRPS,QVWDSDSDHVV,2.5,Influenza hemagglutinin in complex with CH67 Fab,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4m5z_0P,6a4k_0P,5,2,GYSISSNYYWG,SIYHSGSTY,HVRSGYPDTAYYFDK,GGNNIGTKVLH,DDSDRPS,QVWDISTDQAV,2.25,"Crystal structure of broadly neutralizing antibody 5J8 bound to 2009 pandemic influenza hemagglutinin, HA1 subunit",Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4xnm_0P,5dur_1P,5,1,GGSISSSYWWS,EIYHSGNTN,VALFDILTGGWFDP,SGDTLGDKYVC,QDTKRPS,QAWDSSSFV,2.51,Antibody Influenza H5 Complex,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4yjz_0P,6q0o_0PH,9,0,RGTFSNHAVS,GLIPIFSTPH,EIPGATSGPDHFFFYGMDV,SGSSSNVGTNAVD,YNNQRPS,ATWDNSLNDRV,2.72,Human antibody H2526 in complex with influenza hemagglutinin H1 Solomon Islands/03/2006,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5dup_0P,5dur_1P,5,1,GFTFSNYAMS,AISGNGGSGTY,DDSYDGGGHYGLHNWFDS,TGSSSNIGAGYDVH,GNSNRPS,QSYDSSVVV,3.052,Influenza A virus H5 hemagglutinin globular head in complex with antibody AVFluIgG03,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5ibl_1P,4gxu_0PH,5,0,GYSFSSYWIG,IINPRDSDTR,VVADREGFGYYYGMDV,RASQSVDSSSLA,AGSSRAT,QQCGNSPWT,3.39,Human antibody 6639 in complex with influenza hemagglutinin H1 X-181,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5ug0_0P,5w6g_0P,5,1,GFTFNIYDMH,SITTAGDTY,GVREVGATGDDPFYYGMYV,RASQSVSSYYLG,ETSRRAT,QHYGVSPVIT,3.4,Human antibody H2897 in complex with influenza hemagglutinin H1 Solomon Islands/03/2006,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5ugy_0P,5w6g_0P,5,1,GYTFTDYHIN,WIHPNSGDTN,GGLEPRSVDYYYYGMDV,GGNDIGRKSVH,YDSDRPS,QVWDSSSDHVI,2.801,Influenza hemagglutinin in complex with a neutralizing antibody,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
5ujz_0P,5w6g_0P,5,1,GFTFNIYDMH,GLTTGGDTS,GVREVGATGGDPFYYAMAV,RASQSISGYYLT,GASSRAT,QQYGISPVIT,4.8,CryoEM structure of an influenza virus receptor-binding site antibody-antigen interface - Class 1,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6a0z_0P,4mhh_0P,3,2,GYTFSGHWIE,EILPGSGNIH,LGTTAVERDWYFDV,KASQNVGTHLA,SASYRYS,QQYNNFPLT,2.329,"Crystal structure of broadly neutralizing antibody 13D4 bound to H5N1 influenza hemagglutinin, HA head region",Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6ml8_0P,6ml8_0P,1,0,GSSFGESTLSYYAVS,IINAGGGDID,HMSMQQVVSAGWERADLVGDAFDV,QASQDIRKFLN,DASNLQR,QQYDGLPFT,2.92,Crystal structure of hemagglutinin from H1N1 Influenza A virus A/Denver/57 bound to the C05 antibody,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6q0e_0P,6q0o_0PH,9,0,GGSISSSNWWS,EIYHSGSTN,APPYCSSTSCPDDYYYYYMDV,QGDSLRSYYAS,GKNNRPS,NSRDSSGNHPVV,2.15,Inferred precursor (UCA) of the human antibody lineage 652 in complex with influenza hemagglutinin head domain of A/Beijing/262/95(H1N1),Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6q0h_0P,6q0o_0PH,9,0,GGSISSSNWWS,EIYHGGSTN,APPYCTSASCPDDYYYYYMDV,QGDSLRGYYAS,GKNNRPS,NSRDSSGNHPVV,2.75,Inferred intermediate I-7 (I-7-0) of the human antibody lineage 652 in complex with influenza hemagglutinin head domain of A/Beijing/262/95(H1N1),Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6q18_0P,6q0o_0PH,9,0,GGSISSSNWWT,EIQHGGGTN,VPPYCTSASCPDDYYYHYMDV,QGDSLRGYSAS,GKNNRPS,NSRDTNGYRPVL,2.55,Human antibody H1244 in complex with the influenza hemagglutinin head domain of A/Beijing/262/95(H1N1),Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6urm_1P,6a4k_0P,5,2,GFSLSTSGMCLT,LIDWDDNKY,MLYGDLGGRFDP,GGNNIGIKNVH,TDINRPS,QVWDSNTVV,2.65,Crystal structure of vaccine-elicited receptor-binding site targeting antibody LPAF-a.01 in complex with Hemagglutinin H1 A/California/04/2009,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
6whk_0P,6q0o_0PH,9,0,GFTFGDYGMS,FIRSKVYGGTTE,DWVRDIILLPALHLDY,SGSSSNIGNNYVS,DDDKRPS,GTWDSRLSAGVV,2.6,Minimally mutated anti-influenza broadly neutralizing antibody,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
4f15_2P,4f15_3P,2,0,GFTGSDYDMS,GILGGSERSY,HSWGAYVQYGMDG,RASESVSNYGINFIN,TASNKGT,QQTKEVPYGT,2.81,Molecular basis of infectivity of 2009 pandemic H1N1 influenza A viruses,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
3lzf_0P,4gxu_0PH,5,1,GFSLSTSGMSVS,LIDWDDDTYYIT,TLRVSGDYVRDFDL,SGSSSNIGSNTVS,GNNERPS,AAWDDSLNGFWV,2.8,Crystal Structure of Fab 2D1 in Complex with the 1918 Influenza Virus Hemagglutinin,Hemagglutinin Influenza A virus (A/Okuda/1957(H2N2) bound with a neutralizing antibody
1mlc_1P,1a2y_0P,52,1,GYTFSTYWIE,EILPGSGSTY,GDGNYGY,RASQSISNNLH,YVSQSSS,QQSNSWPRT,2.5,MONOCLONAL ANTIBODY FAB D44.1 RAISED AGAINST CHICKEN EGG-WHITE LYSOZYME COMPLEXED WITH LYSOZYME,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
2iff_0P,1a2y_0P,52,1,GYTFSDYWIE,EILPGSGSTN,GNYDFDG,SASSSVNYMY,DTSKLAS,QQWGRNPT,2.65,STRUCTURE OF AN ANTIBODY-LYSOZYME COMPLEX: EFFECT OF A CONSERVATIVE MUTATION,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1jhl_0P,1a2y_0P,52,3,GYTFISYWIN,NIYPSDSYTN,DDNYGAMDY,RASKSISKSLA,SGSTLQS,QQHNEYPWT,2.4,THREE-DIMENSIONAL STRUCTURE OF A HETEROCLITIC ANTIGEN-ANTIBODY CROSS-REACTION COMPLEX,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
4tsa_0P,1a2y_0P,52,3,GFTVSSNYMS,VIYSGGSTY,EGPGDSIDY,TGRSSNIGAGYDVH,GNTNRPS,QSYDSSLSGSV,2.27,Structure of a lysozyme FAb complex,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
4tsb_0P,1a2y_0P,52,3,GFTVSSNYMS,VIYSGGSTY,EGRGDSFVY,TGRSSNIGAGYDVH,GNTNRPS,QSYDRSLSGSV,1.95,Structure of a lysozyme antibody complex,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
4tsc_0P,1a2y_0P,52,3,GFTVSSNYMS,VIYSGGSTY,EGRGDSIDY,TGRSSNIGAGYDVH,GNTNRPS,QSYDSSLSGSV,1.92,Structure of a lysozyme antibody complex,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
4ttd_0P,1a2y_0P,52,3,GFTISSNYMS,AIYSGGSTY,EGPGDSIVY,TGRSSNIGAGYDVH,GNTNRPS,QSYDSSLRGSV,2.15,Structure of a lysozyme antibody complex,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1dzb_1P,1a2y_0P,52,2,GFNIKDTYMH,RIDPANGNTK,WDWYFDV,KASQDINSYLR,YATSLAD,LQHGESPYT,2.0,Crystal structure of phage library-derived single-chain Fv fragment 1F9 in complex with turkey egg-white lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1c08_0P,1a2y_0P,52,2,GDSITSDYWS,YVSYSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,2.3,CRYSTAL STRUCTURE OF HYHEL-10 FV-HEN LYSOZYME COMPLEX,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1dqj_0P,1a2y_0P,52,2,GDSVTSDYWS,YISYSGSTY,WGGDV,RASQSISNNLH,YASQSIS,QQSNSWPYT,2.0,CRYSTAL STRUCTURE OF THE ANTI-LYSOZYME ANTIBODY HYHEL-63 COMPLEXED WITH HEN EGG WHITE LYSOZYME,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1fbi_1P,1a2y_0P,52,2,GYTFTSYWMH,EIDPSDSYPN,LYYYGTSYGVLDY,RASQDISNYLN,YTSRLHS,QQGYTLPYT,3.0,CRYSTAL STRUCTURE OF A CROSS-REACTION COMPLEX BETWEEN FAB F9.13.7 AND GUINEA-FOWL LYSOZYME,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1ic4_0P,1a2y_0P,52,2,GDSITSAYWS,YVSYSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,2.5,CRYSTAL STRUCTURE OF HYHEL-10 FV MUTANT(HD32A)-HEN LYSOZYME COMPLEX,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1ic5_0P,1a2y_0P,52,2,GDSITSDYWS,YVSYSGSTY,WAGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,2.3,CRYSTAL STRUCTURE OF HYHEL-10 FV MUTANT(HD99A)-HEN LYSOZYME COMPLEX,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1ic7_0P,1a2y_0P,52,2,GDSITSAYWS,YVSYSGSTY,WAGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,2.1,CRYSTAL STRUCTURE OF HYHEL-10 FV MUTANT(HD32A99A)-HEN LYSOZYME COMPLEX,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1j1o_0P,1a2y_0P,52,2,GDSITSDYWS,YVSYSGSTY,WDGDY,RASQSIGNNLH,FASQSIS,QQSNSWPYT,1.8,Crystal Structure of HyHEL-10 Fv mutant LY50F complexed with hen egg white lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1j1p_0P,1a2y_0P,52,2,GDSITSDYWS,YVSYSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQANSWPYT,1.8,Crystal structure of HyHEL-10 Fv mutant LS91A complexed with hen egg white lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1j1x_0P,1a2y_0P,52,2,GDSITSDYWS,YVSYSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNAWPYT,1.8,Crystal Structure of HyHEL-10 Fv mutant LS93A complexed with hen egg white lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1ndg_0P,1a2y_0P,52,2,GDSIIRDYWS,YISFSGNTF,WDGTY,RASQSISNNLH,YASQSIS,QQSNSWPYT,1.9,Crystal structure of Fab fragment of antibody HyHEL-8 complexed with its antigen lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1ndm_0P,1a2y_0P,52,2,GDSITSDYWS,YISYSGSTY,WEMDY,RASQSISNNLH,YASQSIS,QQSNSWPYT,2.1,Crystal structure of Fab fragment of antibody HyHEL-26 complexed with lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1uac_0P,1a2y_0P,52,2,GDSITSDYWS,YVSSFGSTF,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,1.7,Crystal Structure of HYHEL-10 FV MUTANT SFSF Complexed with TURKEY WHITE LYSOZYME,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1xgp_0P,1a2y_0P,52,2,GDSVTSDAWS,YISYSGSTY,WGGDV,RASQSISNNLH,YASQSIS,QQSNSWPYT,2.1,Structure for antibody HyHEL-63 Y33A mutant complexed with hen egg lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1xgq_0P,1a2y_0P,52,2,GDSVTSDVWS,YISYSGSTY,WGGDV,RASQSISNNLH,YASQSIS,QQSNSWPYT,2.1,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1xgr_0P,1a2y_0P,52,2,GDSVTSDIWS,YISYSGSTY,WGGDV,RASQSISNNLH,YASQSIS,QQSNSWPYT,2.1,Structure for antibody HyHEL-63 Y33I mutant complexed with hen egg lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1xgt_0P,1a2y_0P,52,2,GDSVTSDLWS,YISYSGSTY,WGGDV,RASQSISNNLH,YASQSIS,QQSNSWPYT,2.1,Structure for antibody HyHEL-63 Y33L mutant complexed with hen egg lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1xgu_0P,1a2y_0P,52,2,GDSVTSDFWS,YISYSGSTY,WGGDV,RASQSISNNLH,YASQSIS,QQSNSWPYT,2.1,Structure for antibody HyHEL-63 Y33F mutant complexed with hen egg lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
2dqc_0P,1a2y_0P,52,2,GDSITSDFWS,YVSYSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,1.8,Crystal structure of hyhel-10 FV mutant(Hy33f) complexed with hen egg lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
2dqd_0P,1a2y_0P,52,2,GDSITSDYWS,FVSYSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,1.8,Crystal structure of hyhel-10 FV mutant (Hy50f) complexed with hen egg lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
2dqe_0P,1a2y_0P,52,2,GDSITSDYWS,YVSASGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,1.9,Crystal structure of hyhel-10 FV mutant (Hy53a) complexed with hen egg lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
2dqf_1P,1a2y_0P,52,2,GDSITSDAWS,YVSASGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,2.5,Crystal structure of hyhel-10 FV mutant (y33ay53a) complexed with hen egg lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
2dqg_0P,1a2y_0P,52,2,GDSITSDYWS,YVSFSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,2.3,Crystal structure of hyhel-10 FV mutant (Hy53f) complexed with hen egg lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
2dqh_0P,1a2y_0P,52,2,GDSITSDYWS,YVSYSGSTA,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,2.3,Crystal structure of hyhel-10 FV mutant (Hy58a) complexed with hen egg lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
2dqi_0P,1a2y_0P,52,2,GDSITSDYWS,YVSYSGSTY,WDGDY,RASQSIGNNLH,AASQSIS,QQSNSWPYT,2.0,Crystal structure of hyhel-10 FV mutant (Ly50a) complexed with hen egg lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
2eiz_0P,1a2y_0P,52,2,GDSIRSDYWS,YVSYSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,1.9,Crystal structure of humanized HYHEL-10 fv mutant(HW47Y)-hen lysozyme complex,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
2eks_0P,1a2y_0P,52,2,GDSIRSDYWS,YVSYSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,2.0,Crystal structure of humanized HyHEL-10 FV-HEN lysozyme complex,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
2yss_0P,1a2y_0P,52,2,GDSIRSDYWS,YVSYSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,2.4,Crystal structure of Humanized HYHEL-10 FV mutant(HQ39KW47Y)-HEN lysozyme complex,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
3a67_0P,1a2y_0P,52,2,GDSITSDYWS,YVSYSGSTY,WDGDY,RASQSIGDNLH,YASQSIS,QQSNSWPYT,1.8,Crystal Structure of HyHEL-10 Fv mutant LN31D complexed with hen egg white lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
3a6b_0P,1a2y_0P,52,2,GDSITSDYWS,YVSYSGSTY,WDGDY,RASQSIGNDLH,YASQSIS,QQSNSWPYT,1.8,Crystal Structure of HyHEL-10 Fv mutant LN32D complexed with hen egg white lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
3a6c_0P,1a2y_0P,52,2,GDSITSDYWS,YVSYSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSDSWPYT,1.8,Crystal Structure of HyHEL-10 Fv mutant LN92D complexed with hen egg white lysozyme,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
5vjo_0P,1a2y_0P,52,2,GDSFTSDYWS,YVSYSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,2.43,Complex between HyHEL10 Fab fragment heavy chain mutant I29F and Pekin duck egg lysozyme isoform I (DEL-I),Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
5vjq_2P,1a2y_0P,52,2,GDSFTSDYWS,YVTFSGSTY,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,1.9,"Complex between HyHEL10 Fab fragment heavy chain mutant (I29F, S52T, Y53F) and Pekin duck egg lysozyme isoform I (DEL-I)",Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
6p4b_1P,1a2y_0P,52,2,GDSITSDHWS,YVSYSGNTF,WDGDY,RASQSIGNNLH,YASQSIS,QQSNSWPYT,1.9,"HyHEL10 fab variant HyHEL10-4x (heavy chain mutations L4F, Y33H, S56N, and Y58F) bound to hen egg lysozyme variant HEL2x-flex (mutations R21Q, R73E, C76S, and C94S)",Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1bvk_1P,1a2y_0P,52,0,GFSLTGYGVN,MIWGDGNTD,ERDYRLDY,RASGNIHNYLA,YTTTLAD,QHFWSTPRT,2.7,HUMANIZED ANTI-LYSOZYME FV COMPLEXED WITH LYSOZYME,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1fdl_0P,1a2y_0P,52,0,GFSLTGYGVN,MIWGDGNTD,ERDYRLDY,RASGNIHNYLA,YTTTLAD,QHFWSTPRT,2.5,CRYSTALLOGRAPHIC REFINEMENT OF THE THREE-DIMENSIONAL STRUCTURE OF THE FAB D1.3-LYSOZYME COMPLEX AT 2.5-ANGSTROMS RESOLUTION,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1g7h_0P,1a2y_0P,52,0,GFSLTGYGVN,MIWGDGNTD,ERDYRLDY,RASGNIHNYLA,YTTTLAD,QHFASTPRT,1.85,CRYSTAL STRUCTURE OF HEN EGG WHITE LYSOZYME (HEL) COMPLEXED WITH THE MUTANT ANTI-HEL MONOCLONAL ANTIBODY D1.3(VLW92A),Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1g7i_0P,1a2y_0P,52,0,GFSLTGYGVN,MIWGDGNTD,ERDYRLDY,RASGNIHNYLA,YTTTLAD,QHFFSTPRT,1.8,CRYSTAL STRUCTURE OF HEN EGG WHITE LYSOZYME (HEL) COMPLEXED WITH THE MUTANT ANTI-HEL MONOCLONAL ANTIBODY D1.3 (VLW92F),Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1g7j_0P,1a2y_0P,52,0,GFSLTGYGVN,MIWGDGNTD,ERDYRLDY,RASGNIHNYLA,YTTTLAD,QHFHSTPRT,1.75,CRYSTAL STRUCTURE OF HEN EGG WHITE LYSOZYME (HEL) COMPLEXED WITH THE MUTANT ANTI-HEL MONOCLONAL ANTIBODY D1.3 (VLW92H),Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1g7l_0P,1a2y_0P,52,0,GFSLTGYGVN,MIWGDGNTD,ERDYRLDY,RASGNIHNYLA,YTTTLAD,QHFSSTPRT,2.0,CRYSTAL STRUCTURE OF HEN EGG WHITE LYSOZYME (HEL) COMPLEXED WITH THE MUTANT ANTI-HEL MONOCLONAL ANTIBODY D1.3 (VLW92S),Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1g7m_0P,1a2y_0P,52,0,GFSLTGYGVN,MIWGDGNTD,ERDYRLDY,RASGNIHNYLA,YTTTLAD,QHFVSTPRT,1.9,CRYSTAL STRUCTURE OF HEN EGG WHITE LYSOZYME (HEL) COMPLEXED WITH THE MUTANT ANTI-HEL MONOCLONAL ANTIBODY D1.3 (VLW92V),Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1kip_0P,1a2y_0P,52,0,GFSLTGAGVN,MIWGDGNTD,ERDYRLDY,RASGNIHNYLA,YTTTLAD,QHFWSTPRT,2.1,FV MUTANT Y(B 32)A (VH DOMAIN) OF MOUSE MONOCLONAL ANTIBODY D1.3 COMPLEXED WITH HEN EGG WHITE LYSOZYME,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1kiq_0P,1a2y_0P,52,0,GFSLTGYGVN,MIWGDGNTD,ERDFRLDY,RASGNIHNYLA,YTTTLAD,QHFWSTPRT,1.85,FV MUTANT Y(B 101)F (VH DOMAIN) OF MOUSE MONOCLONAL ANTIBODY D1.3 COMPLEXED WITH HEN EGG WHITE LYSOZYME,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1kir_0P,1a2y_0P,52,0,GFSLTGYGVN,MIWGDGNTD,ERDYRLDY,RASGNIHNYLA,STTTLAD,QHFWSTPRT,2.0,FV MUTANT Y(A 50)S (VL DOMAIN) OF MOUSE MONOCLONAL ANTIBODY D1.3 COMPLEXED WITH HEN EGG WHITE LYSOZYME,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
1vfb_0P,1a2y_0P,52,0,GFSLTGYGVN,MIWGDGNTD,ERDYRLDY,RASGNIHNYLA,YTTTLAD,QHFWSTPRT,1.8,BOUND WATER MOLECULES AND CONFORMATIONAL STABILIZATION HELP MEDIATE AN ANTIGEN-ANTIBODY ASSOCIATION,Structure for antibody HyHEL-63 Y33V mutant complexed with hen egg lysozyme
7cbp_1P,5lbs_0P,12,9,GFSFSTYSMH,AISGEGDSAY,GYSNFYYYYTMDA,RATQSISTFLA,DASTRAS,QQRYNWPPYS,4.1,CryoEM structure of Zika virus with Fab at 4.1 Angstrom,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
7c2t_0P,7c2t_0P,1,0,GYTFTSYAMH,WINAGNGNTK,DKVDDYGDYWFPTLWYFDY,TGTSSDVGGFNYVS,DVTSRPS,SSHTSRGTWV,9.4,Helical reconstruction of Zika virus complexed with Fab C10,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
7bpk_0P,5lbs_0P,12,1,GFTFSSYAMH,VISYDGSNKY,DHLGWSSIWSAPESFLDY,SGSSSNIGNNYVS,DSNKRPS,GTWDSSLSVWV,3.1,Zika virus envelope protein mutant bound to mAb,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
7a3t_0P,7a3p_0P,2,1,GFTFSTYSMH,AITGEGDSAF,GYSNFYYYYTMDV,RASQSISTFLA,DASTRAT,QQRYNWPPYT,2.65,Crystal structure of dengue 3 virus envelope glycoprotein in complex with the Fab fragment of the broadly neutralizing human antibody EDE1 C8,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
7a3o_0P,5n0a_0PH,1,1,GYTFTSYAMH,WINAGNGNTK,DKVDDYGDYWFPTLWYFDY,TGTSSDVGGFNYVS,DVTSRPS,SSHTSRGTWV,2.8,Crystal structure of dengue 1 virus envelope glycoprotein in complex with the scFv fragment of the broadly neutralizing human antibody EDE1 C10,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
7a3n_0P,5lbs_0P,12,8,GYTFTSYAMH,WINAGNGNTK,DKVDDYGDYWFPTLWYFDY,TGTSSDVGGFNYVS,DVTSRPS,SSHTSRGTWV,2.1,Crystal structure of Zika virus envelope glycoprotein in complex with the Fab fragment of the broadly neutralizing human antibody EDE1 C10,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
7a3u_0P,5lbs_0P,12,8,GYTFTSYAMH,WINAGNGNTK,DKVDDYGDYWFPTLWYFDY,TGTSSDVGGFNYVS,DVTSRPS,SSHTSRGTWV,3.0,Crystal structure of Zika virus envelope glycoprotein in complex with the divalent F(ab')2 fragment of the broadly neutralizing human antibody EDE1 C10,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
6ute_0P,6ute_0P,2,0,GFPFSTYAMS,GITGDSGSTY,DRLHSGLGELFSY,RASQSINQWLA,KASTLET,QHYFSYPWT,2.9,Crystal structure of Z032 Fab in complex with WNV EDIII,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
6nip_1P,5lbs_0P,12,7,GASISNFYWS,SIYYTGTIT,LDRFNWNDEGDC,SGSRSNLGRNTVN,SNNRRPS,AAWDDSLNGLYV,4.16,Crystal structure of a human anti-ZIKV-DENV neutralizing antibody MZ1 in complex with ZIKV E glycoprotein,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
6niu_0P,5lbs_0P,12,7,DGSISSYYWS,SIYYTGSTN,LDRYSWNEGGDH,SGSRSNLGKNTVN,NHSRRPS,AAWDDSLNGLYV,4.303,Crystal structure of a human anti-ZIKV-DENV neutralizing antibody MZ4 in complex with ZIKV E glycoprotein,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
6fla_0P,3uzv_0P,4,1,GYTFTSYWLQ,AIWPGDDDTR,KGGFAMDY,RASESVDSFGKSFMH,LASNLES,QQNNEVPFT,2.9,3H5 Fab bound to EDIII of DenV 2 Xtal form 1,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
6dfi_0P,5kvd_0P,9,3,GGSIDTYYWS,CFYYSVDNH,NQPGGRAFDY,RASQSVSNYFA,DTSKRAT,QERNNWPLTWT,2.48,Crystal structure of anti-Zika antibody Z021 bound to Zika virus envelope protein DIII,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
6flc_0P,3uzv_0P,4,2,GFTFTDYYMT,LIRNKASGYTTE,AKWDGHYFDY,RATKNIYNNLA,AATNLAD,QHFWHTPWT,2.0,2C8 Fab bound to EDIII of DenV 2,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
5y0a_1P,5lbs_0P,12,6,GFTFSKYGMH,VISYEGSNKY,SGTQYYDTTGYEYRGLEYFGY,RASQSVSSSYLA,DASSRAT,QQYGRSRWT,22.0,Cryo-EM structure of zika virus complexed with Fab of ZKA190 at pH 8.0 and 37 celsius degree,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
5vig_0P,5kvd_0P,9,3,GFTFKNYAMA,LLYNSEESTY,DRSNGWSSINL,RASQTISGWLA,QASRLES,QQYSTFWT,3.0,Crystal structure of anti-Zika antibody Z006 bound to Zika virus envelope protein DIII,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
6plk_1P,5kvd_0P,9,3,GFTFSNYAMS,TITADSDSKY,DRLSRGVGELYDS,RASQSIDVWLA,KTSTLQT,QKYDSYPWT,2.3,Crystal structure of ZIKV-116 Fab in complex with ZIKV envelope DIII,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
6uta_1P,5kvd_0P,9,3,GFTFSSYAMS,AISGSGGSTY,DRGPRGVGELFDY,RASQSISSWLA,KASSLES,QQYNSYPWT,3.1,Crystal structure of Z004 iGL Fab in complex with ZIKV EDIII,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
5uhy_1P,5lbs_0P,12,2,GYTFTSYGIS,VIYPRSGNTY,ENYGSVY,KASQNVGTAVA,SASNRYT,QQFSSYPYT,6.2,A Human Antibody Against Zika Virus Crosslinks the E Protein to Prevent Infection,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
5lbs_1P,5lbs_0P,12,0,GFTFSTYSMH,AITGEGDSAF,GYSNFYYYYTMDV,RASQSISTFLA,DASTRAT,QQRYNWPPYT,2.41,structural basis of Zika and Dengue virus potent antibody cross-neutralization,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
5kve_0P,5kvd_0P,9,1,GYSFSNYWMH,MIHPNSGNTK,LGNDMDY,KSSQSLLYSNNEKNYLA,WASARDS,QQYYSYPYT,1.7,"Zika specific antibody, ZV-48, bound to ZIKA envelope DIII",Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
5kvf_0P,5kvd_0P,9,1,GYTFTSSWMH,MIHPNSGSTN,YYYDYDGMDY,KSSQSLLYSSNQKNYLA,WASTRES,QQYYTYPYT,1.4,"Zika specific antibody, ZV-64, bound to ZIKA envelope DIII",Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
5kvd_0P,5kvd_0P,9,0,GYTFIGYWIE,EIFPGSGRTK,YYYGSYYALDY,KSSQSLLHSGNQKNYLA,GASTRES,QNDHSYPLT,1.65,"Zika specific antibody, ZV-2, bound to ZIKA envelope DIII",Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
5jhl_0P,5lbs_0P,12,3,ENTFTEYTMH,GIDPNNGGTN,RDYYALDY,KASQHVGSAVA,SASNRYT,QQYNSYPT,3.0,Crystal structure of zika virus envelope protein in complex with a flavivirus broadly-protective antibody,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
7bq5_1P,5lbs_0P,12,3,GGSISTRDYYWG,SIYYSGGTY,QWGNYFDH,RASQGIDTYLA,GASTLQS,QQLNNYHFT,2.99,ZIKV sE bound to mAb Z6,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
5h37_1P,7c2t_1P,1,1,GYTFTSYAMH,WINAGNGNTK,DKVDDYGDYWFPTLWYFDY,TGTSSDVGGFNYVS,DVTSRPS,SSHTSRGTWV,4.0,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
7a3p_0P,7a3p_0P,2,0,GYTFTSYAMH,WINAGNGNTK,DKVDDYGDYWFPTLWYFDY,TGTSSDVGGFNYVS,DVTSRPS,SSHTSRGTWV,3.19,Crystal structure of dengue 3 virus envelope glycoprotein in complex with the scFv fragment of the broadly neutralizing human antibody EDE1 C10,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
7bu8_0P,7bu8_0P,1,0,GYTFTSNYIH,VINPRGGSTA,GGRALFYDSYTTPRDGGSWWFDP,QASQDIRKYLN,DASNLKT,QQFDDLPIT,3.8,Cryo-EM structure of zika virus complexed with Fab SIgN-3C at pH 6.5,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
7bua_0P,7bua_0P,1,0,GYTFTSNYIH,VINPRGGSTA,GGRALFYDSYTTPRDGGSWWFDP,QASQDIRKYLN,DASNLKT,QQFDDLPIT,4.8,Cryo-EM structure of zika virus complexed with Fab SIgN-3C at pH 8.0,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
7bua_2P,7bua_2P,1,0,GYTFTSNYIH,VINPRGGSTA,GGRALFYDSYTTPRDGGSWWFDP,QASQDIRKYLN,DASNLKT,QQFDDLPIT,4.8,Cryo-EM structure of zika virus complexed with Fab SIgN-3C at pH 8.0,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
7bub_0P,7bub_0P,1,0,GYTFTSNYIH,VINPRGGSTA,GGRALFYDSYTTPRDGGSWWFDP,QASQDIRKYLN,DASNLKT,QQFDDLPIT,4.2,Cryo-EM structure of Dengue virus serotype 2 complexed with Fab SIgN-3C at pH 6.5,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
5gzo_1P,5lbs_0P,12,2,GGSISSSNWWS,EIYHSGSTN,DRDDLSPFDY,RASQGIRNDLG,AASSLQS,LQHNSYPRT,2.755,Structure of neutralizing antibody bound to Zika envelope protein,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
4ala_0P,4ala_0P,2,0,GYTFSSYWIN,NIYPGSGTVN,GGSHAMDY,KASQNVRTSVA,LASNRHT,LQHWTYPYT,1.84,Structure of Dengue virus DIII in complex with Fab 2H12,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
3uaj_0P,3uaj_1P,1,0,GGSISDFYWS,YAHSRVSAY,QGTGTTGVSEDSFDL,RASQDISIRLN,DASTLES,QQFNSYPLT,3.232,Crystal structure of the envelope glycoprotein ectodomain from dengue virus serotype 4 in complex with the fab fragment of the chimpanzee monoclonal antibody 5H2,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
3iyw_1P,3iyw_1P,1,0,GYTFTHYYMH,IINPSGGSTT,DWGSNYVWGSYPKY,SGSSSNIGSNTVN,GNNQRPS,AAWDDSLNGPV,13.7,West Nile virus in complex with Fab fragments of MAb CR4354 (fitted coordinates of envelope proteins and Fab fragments of one icosahedral ASU),Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
2r69_0P,3uzv_0P,4,0,GFNIKDTYMH,RIDPANGYSK,DYEGFAY,RASESVVRYGNSFMH,RASSLES,QQTNVDPWA,3.8,Crystal structure of Fab 1A1D-2 complexed with E-DIII of Dengue virus at 3.8 angstrom resolution,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
3uze_1P,4ala_0P,2,1,GFNIKDTYMS,RIDPANGDTK,GWEGFAY,RASENVDRYGNSFMH,RASNLES,QRSNEVPWT,2.04,Crystal structure of the dengue virus serotype 3 envelope protein domain III in complex with the variable domains of Mab 4E11,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
3uzv_0P,3uzv_0P,4,0,GFNIKDTYMS,RIDPANGDTK,GWEGFAY,RASENVDRYGNSFMH,RASNLES,QRSNEVPWT,2.1,Crystal structure of the dengue virus serotype 2 envelope protein domain III in complex with the variable domains of Mab 4E11,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
1ztx_0P,6ute_0P,2,1,GYTFSDYWIE,DILCGTGRTR,SASYGDYADY,KASQDVSTAVA,WASTRHT,QQHYTTPLT,2.5,West Nile Virus Envelope Protein DIII in complex with neutralizing E16 antibody Fab,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
5kvg_0P,5kvd_0P,9,2,GYTFTSYGIS,VIYPRSGNTY,ENYGSVY,KASQNVGTAVA,SASNRYT,QQFSSYPYT,1.4,"Zika specific antibody, ZV-67, bound to ZIKA envelope DIII",Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
6jep_1P,5kvd_0P,9,2,GYTFTSGHTFPSYDIN,WMNPNRGNTG,VRSGTNYGSYYYYYYGMDV,SGSSSNIGNNYVH,RNNQRPS,ASWDDSLSGHWV,2.316,Structure of a neutralizing antibody bound to the Zika envelope protein domain III,Cryo-EM structure of zika virus complexed with Fab C10 at pH 8.0
6xpz_1P,4o5i_0PH,8,2,GFSFSNFGMN,IISYDGSKKW,DRGDVWSGYYRGGDYHYYFGMDV,QASQDISNFLN,DASYLQG,QQYNSLPIT,3.45,Human antibody S1V2-83 in complex with the influenza hemagglutinin head domain of A/Moscow/10/1999(H3N2),Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6wzt_0P,5k9k_1PH,3,2,GGTFSAYYWG,SISGGSGSTD,KYWGDYYANWFDV,RASQSISSWLA,KASSLQG,QQYSGRPPT,4.4,CryoEM structure of influenza hemagglutinin A/Victoria/361/2011 in complex with cyno antibody 3B10,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6pdx_0P,5k9k_1PH,3,1,GASISSFYWS,YIYYSGKTQ,HTLAYHYDDEGYMQPGDAFDL,SGSSSDIGKSFVS,DNNKRPS,GTWDSSLIWV,3.993,Crystal structure of C585 Fab in complex with influenza virus hemagglutinin from A/Switzerland/9715293/2013 (H3N2),Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6ocb_0P,1ken_0P,12,3,GVSVTSDIYYWT,YIFYNGDTN,GTEDLGYCSSGSCPNH,RPSQNIRSFLN,AASNLQS,QQSYNTPPT,2.1,Crystal structure of FluA-20 Fab in complex with the head domain of H3 (A/Hong Kong/1/1968),Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6xpq_0P,4o5i_0PH,8,2,GGSVSSNLHYWS,YISYTGSTK,DFFEKLIADDLNAFDI,RASQSISRSLN,AASNLQS,QETYSRT,4.2,Human antibody D1 H1-17/H3-14 in complex with the influenza hemagglutinin head domain of A/Texas/50/2012(H3N2),Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6xpr_1P,4o5i_0PH,8,2,GFTFSSAWMT,NIKEDGSEKY,RFVERLWGQSKPYDAVDI,RASQSISNYLN,VASNLQS,QQSYSPVTT,4.092,Human antibody D2 H1-1/H3-1 H3 in complex with the influenza hemagglutinin head domain of A/Texas/50/2012(H3N2),Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6n5e_0P,1ken_0P,12,2,GFTFSGYDMS,YISSGGDYIY,DSDYYGSRVWFAY,RSSTGAVTTSNYAN,GTNNRAP,ALWFSNHWV,3.0,Broadly protective antibodies directed to a subdominant influenza hemagglutinin epitope,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6n5d_0P,1ken_0P,12,2,GFTFSSYDMS,YISSGGDYIY,VGEYDAWFAY,RSSTGAVTTSNYAN,GTKNRAP,ALWYSNHWV,3.0,Broadly protective antibodies directed to a subdominant influenza hemagglutinin epitope,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6e56_0P,1ken_0P,12,2,GFTFNHYAMT,SSSGSGRSTY,SSNYYGSGSYSPDDYYHMDV,RASESISSNLA,GASTRAT,QQYNNRLPYT,2.0,Human antibody H2214 in complex with influenza hemagglutinin A/Aichi/2/1968 (X-31) (H3N2),Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6e4x_0P,4o5i_0PH,8,2,GGSVSSNIYYWS,YFYHSGSSN,GGVENLMLVAVIQEMWYFDL,RASQSIGASLN,AASNLQS,QQQGT,2.25,Human antibody S5V2-29 in complex with influenza hemagglutinin A/Texas/50/2012 (H3N2),Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6xpy_0P,4o5i_0PH,8,2,GGSLSIYYWS,YISNSGSPT,GVLEQLAPDFDSYYYGMNV,RASQPIRSYLN,AVSNLQS,QQSYSTPYT,3.603,Human antibody S1V2-58 in complex with the influenza hemagglutinin head domain of A/Texas/50/2012(H3N2),Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6xq2_1P,4o5i_0PH,8,2,GFTFSNYEMN,YIRSSGTVTS,DLVYTGSYYGMDV,RTSQGISTPLA,DAFSLES,QQFYDYPIT,3.002,Human antibody S8V2-37 in complex with the influenza hemagglutinin head domain of A/Texas/50/2012(H3N2),Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
5w42_0P,4o5i_0PH,8,1,GDTFSSYSIT,GIFPIFGSTN,GASKVEPAAPAYSDAFDM,RTSQGVSSSYLA,GSSSRAT,QQYATSPT,3.569,Crystal structure of human monoclonal antibody H3v-47 in complex with influenza virus hemagglutinin from A/Minnesota/11/2010 (H3N2),Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
4nm8_1P,4r8w_0PH,8,1,GYTFTAYSMH,WINTAIGNTQ,GASWDARGWSGY,KSSQSVFSSSTNKNYLA,WSSTRES,HQYYTAPWT,4.0041,Crystal structure of broadly neutralizing antibody CR8043 bound to H3 influenza hemagglutinin,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
4fqy_0P,4r8w_0PH,8,0,GGTSNNYAIS,GISPIFGSTA,HGNYYYYSGMDV,SGSDSNIGRRSVN,SNDQRPS,AAWDDSLKGAV,5.253,Crystal structure of broadly neutralizing antibody CR9114 bound to H3 influenza hemagglutinin,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
4ubd_2P,4r8w_0PH,8,0,GYSFSTYGVS,WISAYTGITD,DKVQGRVEVGSGGRHDY,RASHRVGSTYIA,GASNRAT,QQFSVSPWT,3.5,Crystal structure of a neutralizing human monoclonal antibody with 1968 H3 HA,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
5y2m_1P,4r8w_0PH,8,0,GFTSSAYAMH,VITFDGGYQY,DPLTKLLPFDWVSGGYFDY,RASQSVSSSYLA,RASSRAT,QQYGSSFT,3.8,Crystal structure of a group 2 HA binding antibody AF4H1K1 Fab in complex with the H4N6 duck isolate (H4-CZ/56) hemagglutinin,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6wez_0P,4r8w_0PH,8,0,GFTFSNYGMH,IISFDGSKKY,LPSPYYFDSRFVWVAASAFHF,SGSSSNIGGNTVH,TNSLRPS,AAWDNSLNGQV,3.21,Crystal Structure of Broadly Neutralizing Antibody 3I14-D93N Mutant Bound to the Influenza A H3 Hemagglutinin,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6wf0_0P,4r8w_0PH,8,0,GFTFSNYGMH,IISFDGSKKY,LPSPYYFDSRFVWVAASAFHF,SGSSSNIGGNTVH,TNSLRPS,AAWDDSLNGQV,3.46,Crystal Structure of Broadly Neutralizing Antibody 3I14 Bound to the Influenza A H3 Hemagglutinin,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
7u8j_0P,4r8w_0PH,8,0,GFTFRDSALS,AISGNGGATY,DESPPIYNLMPGYYSTYYYMDV,RASQSVRSNLA,GASTRAT,QQYNHWLRT,4.9,Crystal structure of chimeric hemagglutinin cH4/3 in complex with broad protective antibody 31.a.83,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
7x6l_0P,4r8w_0PH,8,0,GFTFSTYNMN,YISTSSNTIY,DRGCSSTNCYVVGYYFYGMDV,RASQGISSYLA,GATRLQS,QQADSFPLT,3.7,Cryo-EM structure of H3 hemagglutinin from A/HongKong/01/1968 in complex with a neutralizing antibody 28-12,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
2vis_0P,1ken_0P,12,0,GFLLISNGVH,VIWAGGNTN,DFYDYDVFYYAMDY,RSSTGAVTTSNYAN,GTNNRAP,ALWYSNHWV,3.25,"INFLUENZA VIRUS HEMAGGLUTININ, (ESCAPE) MUTANT WITH THR 131 REPLACED BY ILE, COMPLEXED WITH A NEUTRALIZING ANTIBODY",Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
4fp8_2P,1ken_0P,12,0,GSSFGESTLSYYAVS,IINAGGGDID,HMSMQQVVSAGWERADLVGDAFDV,QASQDIRKFLN,DASNLQR,QQYDGLPFT,2.947,"Crystal structure of broadly neutralizing antibody C05 bound to H3 influenza hemagglutinin, HA1 subunit",Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
4gms_1P,1ken_0P,12,0,GYTFSSYWIE,EILPEIGMTN,PYDYSWFAY,KASQNVDTNVA,SASNRYS,QQYNSYPYT,2.95,Crystal structure of heterosubtypic Fab S139/1 in complex with influenza A H3 hemagglutinin,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
4gms_2P,1ken_0P,12,0,GYTFSSYWIE,EILPEIGMTN,PYDYSWFAY,KASQNVDTNVA,SASNRYS,QQYNSYPYT,2.95,Crystal structure of heterosubtypic Fab S139/1 in complex with influenza A H3 hemagglutinin,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
4o58_0P,1ken_0P,12,0,GTFYKYAIN,GIIPFFGTTN,PSITESHYCLDCAAKDYYYGLDV,SGSRSNIGGNTVN,SSNQRSS,ASWDDSLNGVV,2.7501,Crystal structure of broadly neutralizing antibody F045-092 in complex with A/Victoria/3/1975 (H3N2) influenza hemagglutinin,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
5w08_0P,4o5i_0PH,8,0,GYTFTAYYLH,WINPNTGDTN,DLTLMYVFDSGWARGAHDYYGMDV,TGTNSDVGTFDLVS,EGSRRPS,SSYAGSVV,2.6,A/Texas/50/2012(H3N2) Influenza hemagglutinin in complex with K03.12 Fab,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6d0u_0P,1ken_0P,12,0,GSSFGESTLSYYAVS,IINAGGGDID,HMSMQQVPSAGWEREDLVGDAFDV,QASQDIRKFLN,DASNLQR,QQYDGLPFT,3.25,"Crystal structure of C05 V110P/A117E mutant bound to H3 influenza hemagglutinin, HA1 subunit",Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
6ur5_1P,6ur5_0P,1,0,GYTFTAYYLH,WINPNTGDTN,DLTLMYVFDSGWARGAHDYYGMDV,TGTNSDVGTFDLVS,EGSRRPS,SSYAGSVV,4.0,Resurfaced influenza hemagglutinin in complex with a broadly neutralizing antibody,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
7tz5_0P,5k9k_1PH,3,3,GVTFTYYTIS,GIMPMFGTPN,LGNYESGGYHPYFEY,TGSSSNIGAGYDVH,GNSNRPS,QSYDNSLSGSGV,3.41,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
1qfu_0P,1ken_0P,12,1,GYTLTTYWMN,RIDPYDSETH,FLQITTIIYGMDY,RSSQTLVHSNGNTYLH,KVSNRFS,SQNTHVPYT,2.8,INFLUENZA VIRUS HEMAGGLUTININ COMPLEXED WITH A NEUTRALIZING ANTIBODY,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
1eo8_0P,1ken_0P,12,1,GYSFSTYFIE,EILPGSDNTN,PTGRLWFSY,SASSDISYMH,DTSKLAS,HQRSSYPT,2.8,INFLUENZA VIRUS HEMAGGLUTININ COMPLEXED WITH A NEUTRALIZING ANTIBODY,Cryo-EM structure of antibody TJ5-5 bound to H3 COBRA TJ5 hemagglutinin
7v6n_1P,6nb3_0P,3,4,AFTFSNYGMH,VIWSAGSLKY,ENTTYYYETSGSWGASYYFDF,RASQNISSYLN,DTSRLQS,QQSCTTLRCWT,3.99,MERS S ectodomain trimer in complex with neutralizing antibody 111 state1,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
7v5j_0P,6nb3_0P,3,2,GGTFSIYAIS,GIIPIFGTAN,QMTAYDYWNPSFDY,RASEDITSYLN,AASSLQS,QQSYSTPPT,2.8,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2),MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
7v3l_0P,6nb3_0P,3,1,GGTFSSYAIC,GIIPFFGTVN,SYCSSTNCYRYYQNGLDV,RASQSISSWLA,KASTLQS,QQYDNYSQLT,3.47,MERS S ectodomain trimer in complex with neutralizing antibody 6516,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
7coe_1P,4xak_0P,11,0,GGTFNNNAIN,GIIPFFGIAK,DLPRESSYGSGSYYTHYYAMDV,GASQSVSSSYLA,DASSRAT,QQYGSSPLT,2.05,Crystal structure of Receptor binding domain of MERS-CoV and KNIH90-F1 Fab complex,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
6pz8_0P,6pz8_0P,1,0,GFTFSSSYIS,WIYAGTGGTE,GGSSFAMDY,RASESVDNYGISFMN,TASNQGS,QQSEEVPLT,4.19,MERS S0 trimer in complex with variable domain of antibody G2,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
6pxh_0P,6j11_0PH,1,1,GFTFSSSYIS,WIYAGTGGTE,GGSSFAMDY,RASESVDNYGISFMN,TASNQGS,QQSEEVPLT,2.3,Crystal Structure of MERS-CoV S1-NTD bound with G2 Fab,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
5yy5_0P,4xak_0P,11,2,GFTFSNYAMY,LISYDISTDY,TYY,SGSSSNIGNNYVY,WNDQRPS,AAWDDSLSGAV,2.8,Structural definition of a unique neutralization epitope on the receptor-binding domain of MERS-CoV spike glycoprotein,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
5yy5_1P,4xak_0P,11,2,GFTFSNYAMY,LISYDISTDY,TYY,SGSSSNIGNNYVY,WNDQRPS,AAWDDSLSGAV,2.8,Structural definition of a unique neutralization epitope on the receptor-binding domain of MERS-CoV spike glycoprotein,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
5zxv_1P,4xak_0P,11,2,GFTFSNYAMY,LISYDISTDY,NDY,SGSSSNIGNNYVY,WNDQRPS,AAWDDSLSGAV,4.482,Structural definition of a unique neutralization epitope on the receptor-binding domain of MERS-CoV spike glycoprotein,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
5w9k_2P,5w9h_0PH,1,0,GYTFTDYAIH,VFSTYYGNTN,KSYYVDYVDAMDY,RASESVDNYGISFMN,ATSNQGS,QQSKEVPRT,4.6,MERS S ectodomain trimer in complex with variable domain of neutralizing antibody G4,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
4zs6_1P,4xak_0P,11,1,GFSLSDYYMN,YISSSSGYTN,DRDDFWSGYYKH,RASQDINSFLA,GASNLET,QQYDKLPT,3.166,Receptor binding domain and Fab complex,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
4zpv_1P,4xak_0P,11,1,GFTFSSYAMS,TISSGGTYTY,DGNSMDY,RASQDINNYLN,YTSRLHS,QQANTLPPT,3.2,Structure of MERS-Coronavirus Spike Receptor-binding Domain (England1 Strain) in Complex with Vaccine-Elicited Murine Neutralizing Antibody D12 (Crystal Form 2),MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
5do2_1P,4xak_0P,11,1,GFTFSSYTMS,TISSGGSYTY,DGNDYDY,RASQDISNYLN,YTSRLHS,QQGNTLPRT,2.409,Complex structure of MERS-RBD bound with 4C2 antibody,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
6c6y_1P,4xak_0P,11,1,GDSISSNYWS,RFSGSGGSTD,TYSGTFDY,RASQDINNYLS,YASSLET,QQYNNSPYS,3.32,Crystal structure of Middle-East Respiratory Syndrome (MERS) coronavirus neutralizing antibody JC57-14 isolated from a vaccinated rhesus macaque in complex with MERS Receptor Binding Domain,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
4xak_1P,4xak_0P,11,0,GGTFSSYAIS,GIIPIFGTAS,VGYCSSTSCNRGAFDI,RASQGIRNDLG,AASSLQS,QQLNSYPLT,2.45,Crystal structure of potent neutralizing antibody m336 in complex with MERS Co-V RBD,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
5gmq_0P,4xak_0P,11,0,GGTFSSYAIS,RIIPILGIAN,KQGDYYDRTSYAFDI,RASQSVSSSYLA,GASSRAT,QQYGSSPIT,2.703,Structure of MERS-CoV RBD in complex with a fully human antibody MCA1,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
6c6z_0P,4xak_0P,11,0,GGTFSIYAIS,GIIPIFGTAN,EGGHQGYCSGGSCYDFDY,RSSQSLLHSNGYNYLD,LGSNRAS,MQALQTPA,2.1,Crystal structure of potent neutralizing antibody CDC2-C2 in complex with MERS-CoV S1 RBD,MERS S ectodomain trimer in complex with neutralizing antibody 0722(state 2)
7luc_3P,5tpn_0P,14,1,ADSFTNHWIG,MIYPGDSDTR,QVGGVVVAEPPPYYYYGMDA,RASQSIATFLN,DASKLQT,QQSYDLPLT,3.21,Cryo-EM structure of RSV preF bound by Fabs 32.4K and 01.4B,Crystal structure of RSV F in complex with human antibody hRSV90
7luc_0P,5tpn_0P,14,0,GYTFNNYGVS,WISAYNGNKK,DPPAVAAAMFDF,RSSQSLVLSDGNTYLS,RISHRDS,MQGTHWPRT,3.21,Cryo-EM structure of RSV preF bound by Fabs 32.4K and 01.4B,Crystal structure of RSV F in complex with human antibody hRSV90
7lue_0P,5tpn_0P,14,0,GYRFSNYGIS,WISAYNGNIK,DVPADGVHFMDV,RSSQSLVHSDTNTYLN,KVSNRDS,MQGSHWAPT,2.9,Prefusion RSV F glycoprotein bound by neutralizing site V-directed antibody ADI-14442,Crystal structure of RSV F in complex with human antibody hRSV90
6w52_0P,5j3d_0P,3,1,GGTYGTYSIN,AIIPIFGKTN,VEDTALDHYFDY,TGTSGDVGTYNYVS,DVTRRPS,CSYAGTLTWV,3.74,Prefusion RSV F bound by neutralizing antibody RSB1,Crystal structure of RSV F in complex with human antibody hRSV90
6oe5_1P,5tpn_0P,14,5,GASINSDNYYWT,HISYTGNTY,CGAYVLISNCGWFDS,QASQDISTYLN,GASNLET,QQYQYLPYT,4.1,Splayed open prefusion RSV F captured by CR9501 and motavizumab Fabs,Crystal structure of RSV F in complex with human antibody hRSV90
6oe5_0P,5tpn_0P,14,2,GFSLSTAGMSVG,DIWWDDKKH,DMIFNFYFDV,SASSRVGYMH,DTSKLAS,FQGSGYPFT,4.1,Splayed open prefusion RSV F captured by CR9501 and motavizumab Fabs,Crystal structure of RSV F in complex with human antibody hRSV90
6dc3_0P,5tpn_0P,14,1,GFAFNNFAMH,VVSYDGTSPY,GLGSGSYSWIGYFYAMDV,TGTSSDVGGYVYVS,DVSNRPS,ISYTDRNTVV,3.501,RSV prefusion F bound to RSD5 Fab,Crystal structure of RSV F in complex with human antibody hRSV90
6cxc_2P,5j3d_0P,3,0,GYAFSNSWMS,RLFPADGDIT,MDNSEVF,KASQNVRTGVS,LASNRHT,LQHWTVPYT,3.9,3.9A Cryo-EM structure of murine antibody bound at a novel epitope of respiratory syncytial virus fusion protein,Crystal structure of RSV F in complex with human antibody hRSV90
6apd_4P,5tpn_0P,14,4,GFTFSSYSMN,SISSSSSYIY,LGYCSGGSCHFDY,TGSSSNIGAGYDVH,GNSNRPS,QSYDSSLSGFYV,4.1,Crystal structure of RSV F bound by AM22 and the infant antibody ADI-19425,Crystal structure of RSV F in complex with human antibody hRSV90
6apd_0P,5tpn_0P,14,1,GHTLIKLSIH,GYEGEVDEIF,LGVTVTEAGLGIDDY,RASQIVSRNHLA,GASSRAT,LSSDSSIFT,4.1,Crystal structure of RSV F bound by AM22 and the infant antibody ADI-19425,Crystal structure of RSV F in complex with human antibody hRSV90
6dc5_0P,5tpn_0P,14,1,GHTLIKLSIH,GYEGEVDEIF,LGVTVTEAGLGIDDY,RASQIVSRNHLA,GASSRAT,LSSDSSIFT,3.5,RSV prefusion F in complex with AM22 Fab,Crystal structure of RSV F in complex with human antibody hRSV90
6apb_0P,5tpn_0P,14,3,GFSLSTSGMCVS,RIDWDDDKY,ATNYDSSGYYSLYFDY,RASQSISSYLN,AASSLQS,QQSYSTPYT,3.0,Crystal Structure of Non-Neutralizing Infant Antibody ADI-14359 in Complex with Postfusion RSV F Glycoprotein,Crystal structure of RSV F in complex with human antibody hRSV90
5tpn_0P,5tpn_0P,14,0,GFTFDDYTIH,GITWNSGYIG,DAYVSGSDYYYYGLDV,RASQSVISNLA,GASTRAT,QQYNNWPLT,3.141,Crystal structure of RSV F in complex with human antibody hRSV90,Crystal structure of RSV F in complex with human antibody hRSV90
5j3d_0P,5j3d_0P,3,0,GFTVSSKYMT,VIYGGGSTY,RLGVRATTGDLDY,RASQSISSWLA,DASSLES,QQYNTYSWWT,4.077,Crystal structure of human Fab 14N4 in complex with post-fusion RSV F,Crystal structure of RSV F in complex with human antibody hRSV90
4jhw_0P,5tpn_0P,14,1,GGPLRNYIIN,GIIPVLGTVH,ETALVVSTTYLPHYFDN,QASQDIVNYLN,VASNLET,QQYDNLPLT,3.6,Crystal Structure of Respiratory Syncytial Virus Fusion Glycoprotein Stabilized in the Prefusion Conformation by Human Antibody D25,Crystal structure of RSV F in complex with human antibody hRSV90
5udc_1P,5tpn_0P,14,1,GGLLEDYIIN,GIIPVLGTVH,ETALVVSETYLPHYFDN,QASQDIVNYLN,VASNLET,QQYDNLPLT,3.45,Crystal Structure of RSV F A2 Bound to MEDI8897,Crystal structure of RSV F in complex with human antibody hRSV90
5w23_2P,5tpn_0P,14,1,GFNIKDTFFH,RIDPADGHTK,TITAVVPTPYNAMDY,RASESVDSFDNSFIH,LASSLES,QQSNEDPFT,3.4,Crystal Structure of RSV F in complex with 5C4 Fab,Crystal structure of RSV F in complex with human antibody hRSV90
7bxa_0P,7vux_0P,13,0,GFSLTSYGVH,VIYADGSTN,AYGNYWYIDV,KSSESVSNDVA,YAFHRFT,HQAYSSPYT,3.32,Crystal structure of PD-1 in complex with tislelizumab Fab,Complex structure of PD1 and 609A-Fab
6xkr_0P,7vux_0P,13,0,GYTFTSYWIN,NIYPGSSLTN,LSTGTFAY,KSSQSLWDSGNQKNFLT,WTSYRES,QNDYFYPHT,2.59,Structure of Sasanlimab Fab in complex with PD-1,Complex structure of PD1 and 609A-Fab
6k0y_0P,7vux_0P,13,0,GHSIRGSYFWG,SIYHSGSTY,DLDIATTRDY,RASQGINNYLA,AASTLQS,QQLDSYPRT,1.7,"Study of the interactions of a novel monoclonal antibody, mAb059c, with the hPD-1 receptor",Complex structure of PD1 and 609A-Fab
7e9b_0P,7vux_0P,13,0,GFTFSNYGMS,TISGGGSNIY,YYYGIDF,KASQDVTTAVA,WASTRHT,QQHYTIPWT,1.78,"Structural basis of HLX10 PD-1 receptor recognition, a promising anti-PD-1 antibody clinical candidate for cancer immunotherapy",Complex structure of PD1 and 609A-Fab
7vux_0P,7vux_0P,13,0,GFAFSSYDMS,TISGGGRYTY,PYGGYFDV,RASQSISNFLH,YASQSIS,QQSNSWPHT,1.64,Complex structure of PD1 and 609A-Fab,Complex structure of PD1 and 609A-Fab
7wsl_0P,7vux_0P,13,0,GFTFSSYDMS,TISGGGSYTY,PYYAMDY,KASQDVGTAVA,WASTLHT,QHYSSYPWT,1.534,PD-1 in complex with Dostarlimab,Complex structure of PD1 and 609A-Fab
7wvm_1P,7vux_0P,13,0,GFTFSNFGMT,GISGGGRDTY,WGNIYFDY,RASLSINTFLN,AASSLHG,QQSSNTPFT,3.4,The complex structure of PD-1 and cemiplimab,Complex structure of PD1 and 609A-Fab
6j14_0P,7vux_0P,13,0,GDTFTDYEIH,VIHPGSGGTV,EGMNTDWYFDV,RSSQTIVHTNGNTYLE,KVSNRFS,FQGSHVPYT,1.4,Complex structure of GY-14 and PD-1,Complex structure of PD1 and 609A-Fab
6j15_1P,7vux_0P,13,0,GHTFTDYALH,VISSYNGITN,EEWDVFYYFDY,RSSQGIVHSDGNTYLE,KVSNRFS,FQGSHVPYT,2.6,Complex structure of GY-5 Fab and PD-1,Complex structure of PD1 and 609A-Fab
6jbt_0P,7vux_0P,13,0,GYTFTDYEMH,VIESETGGTA,EGITTVATTYYWYFDV,RSSQSIVHSNGNTYLE,KVSNRFS,FQGSHVPLT,2.47,Complex structure of toripalimab-Fab and PD-1,Complex structure of PD1 and 609A-Fab
6hig_0P,7vux_0P,13,1,GYSFTNFYIH,SIYPNYGDTA,GYSYAMDY,SASQGISGDLN,HTSSLHS,QYYSKDLLT,2.2,hPD-1/NBO1a Fab complex,Complex structure of PD1 and 609A-Fab
5wt9_0P,7vux_0P,13,0,GITFSNSGMH,VIWYDGSKRY,NDDY,RASQSVSSYLA,DASNRAT,QQSSNWPRT,2.401,Complex structure of PD-1 and nivolumab-Fab,Complex structure of PD1 and 609A-Fab
5jxe_0P,7vux_0P,13,0,GYTFTNYYMY,GINPSNGGTN,RDYRFDMGFDY,RASKGVSTSGYSYLH,LASYLES,QHSRDLPLT,2.9,Human PD-1 ectodomain complexed with Pembrolizumab Fab,Complex structure of PD1 and 609A-Fab
6q1z_1P,1nca_0P,10,1,GFTFDDYGMS,GLNWNGDITA,VRTWGEYTTREEPIHSWYFDL,RASQDISSFLA,AASLLQS,QQLNSYPLFT,3.446,Crystal structure of human 1G04 Fab in complex with influenza virus neuraminidase from A/Hunan/02650/2016 (H7N9),REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX
6q20_0P,2aep_0PH,2,2,GFTFDDYGMS,GLNWNGDITA,VRTWGDYTTGEEIINSWYFDL,RASQDISSYLA,AASLLQS,QHLKSYPLFT,2.45,Crystal structure of human 1E01 Fab in complex with influenza virus neuraminidase from A/Japan/305/1957 (H2N2),REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX
6pzy_0P,1nca_0P,10,3,GYTISSGYYWG,CNNHRGSSY,DPSFWSSTSRTSPYYYGMDV,SGSSSNIGINTVN,SNNQRPS,AAWDDNLNGWV,3.17,CryoEM derived model of NA-73 Fab in complex with N9 Shanghai2,REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX
6pzf_0P,1nca_0P,10,2,GFTFSSYWMS,NIKQDGSEKY,STAAEFFDY,RASQSISTYLN,AASSLQG,QQSYSTPLYT,2.8,Crystal structure of human NA-63 Fab in complex with neuraminidase from A/Hunan/02650/2016(H7N9),REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX
6pzz_0P,1nca_0P,10,2,GYTFISYGIS,WISAYNGNTN,VIPGTAVDYFDY,RASQSISSYLN,AASSLQS,QQSYSAPFT,3.6,CryoEM derived model of NA-80 Fab in complex with N9 Shanghai2,REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX
6n6b_0P,2aep_0PH,2,1,GYSITTDYAWN,YISYTGSTT,RGDYDYFDY,RASQDVGPSVA,WASTRHT,QQYSSYPLT,2.3,The complex crystal structure of neuraminidase from A/Minnesota/11/2010 with B10 antibody.,REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX
6lxj_0P,1nca_0P,10,1,GGPFSSYGFS,GIIPVYGTTN,DLQDTPMVDRIIGSYYYYNGLDV,TGASSDVGDYNYVS,DVSNRPS,SSYTRSSSVV,2.903,Crystal structure of human Z2B3 Fab in complex with influenza virus neuraminidase from A/Anhui/1/2013 (H7N9),REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX
6lxj_1P,1nca_0P,10,1,GGPFSSYGFS,GIIPVYGTTN,DLQDTPMVDRIIGSYYYYNGLDV,TGASSDVGDYNYVS,DVSNRPS,SSYTRSSSVV,2.903,Crystal structure of human Z2B3 Fab in complex with influenza virus neuraminidase from A/Anhui/1/2013 (H7N9),REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX
1ncc_0P,1nca_0P,10,0,GYTFTNYGMN,WINTNTGEPT,GEDNFGSLSDY,KASQDVSTAVV,WASTRHI,QQHYSPPWT,2.5,CRYSTAL STRUCTURES OF TWO MUTANT NEURAMINIDASE-ANTIBODY COMPLEXES WITH AMINO ACID SUBSTITUTIONS IN THE INTERFACE,REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX
1ncd_0P,1nca_0P,10,0,GYTFTNYGMN,WINTNTGEPT,GEDNFGSLSDY,KASQDVSTAVV,WASTRHI,QQHYSPPWT,2.9,REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX,REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX
1a14_0P,1nca_0P,10,0,GYTFTNYNMY,IFYPGNGDTS,SGGSYRYDGGFDY,RASQDISNYLN,YTSNLHS,QQDFTLPFT,2.5,COMPLEX BETWEEN NC10 ANTI-INFLUENZA VIRUS NEURAMINIDASE SINGLE CHAIN ANTIBODY WITH A 5 RESIDUE LINKER AND INFLUENZA VIRUS NEURAMINIDASE,REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX
1nmc_0P,1nca_0P,10,0,GYTFTNYNMY,IFYPGNGDTS,SGGSYRYDGGFDY,RASQDISNYLN,YTSNLHS,QQDFTLPFT,2.5,COMPLEX BETWEEN NC10 ANTI-INFLUENZA VIRUS NEURAMINIDASE SINGLE CHAIN ANTIBODY WITH A 15 RESIDUE LINKER AND INFLUENZA VIRUS NEURAMINIDASE,REFINED CRYSTAL STRUCTURE OF THE INFLUENZA VIRUS N9 NEURAMINIDASE-NC41 FAB COMPLEX
6wty_3P,6bpe_1P,11,6,GGTFNRYVFS,GILPILETTY,DEHDYVWGSYRPSLTGP,TGTGIDVGGFSYVS,EVTKRPS,SSYAVNNNFV,3.481,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to human monoclonal antibody 253245,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 6H1
6wqo_1P,6bpe_1P,11,5,GGSSSGYYWN,EISDSGSTI,AILTRYNWLDP,RASQGVNSALA,DASTLES,QQFNSYPLT,3.15,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to human monoclonal antibody 283284,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 6H1
6woz_0P,6bpe_1P,11,4,GFLFSSYSMN,SITGYSSEVF,ALTIFGVVITDYWFFDL,RASQSVTTFLA,DVSNRAT,QQRSNWGLT,2.9,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to human monoclonal antibody 251249,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 6H1
6wn1_1P,6bpe_1P,11,3,GFTFRNYALS,TISASGGATY,DGGSYTPYFFLDS,GGNSIGRKSIH,YDSDRPS,QVRDSDNDHVV,3.15,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to human monoclonal antibody 241242,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 6H1
6wtu_0P,6bpe_1P,11,3,GFTFTPYAMT,TISGSGGSTS,DKDEYTFGHNAFDV,GGDNIGRTSVH,YDNDRPS,QVWDSNNDHPV,2.55,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to human monoclonal antibody 273264,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 6H1
6wtv_1P,6bpe_1P,11,3,GFTFTPYAMT,TISGSGGSTY,DKDEYTFGHNAFDV,GGDNIGRKTVN,YDNDRPS,QVWDSNNDHPV,3.05,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to human monoclonal antibody 258259,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 6H1
6wm9_1P,6bpe_1P,11,2,GFMFNSYGMH,FISYDGSDDY,ESNYGENAFDV,TGTSNDVGFYNFVS,DVTERPS,CSYAGTYTFV,2.45,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to human monoclonal antibody 237235,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 6H1
6wno_0P,6bpe_1P,11,2,GFTFSSYGMH,FISYDGDNKY,ESNYGENAFDI,TGTSSDVGFYNFVS,DVSERPS,CSYAGTYTFV,3.35,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to human monoclonal antibody 243244,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 6H1
6bpc_1P,6bpe_1P,11,0,GFTFSDYYMA,NINYDGSTPD,ETVVGSFDY,KASQNVGTNVA,SASYRYS,QQYNSYPYT,2.66,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 4F7,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 6H1
6bpe_0P,6bpe_1P,11,0,GFTFSDYYMA,SVSYDGSITY,VTVVDSFDY,KASQNVGTNVA,SASYRNS,QQYDSYPYP,3.34,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 6H1,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 6H1
6bpa_1P,6bpe_1P,11,1,GFNIKDHFMH,RIDPEDGETK,SGSVSSPWFAY,ITSTDIDDDLN,EGNTLRP,LQSDNLPLT,2.53,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 3E9,Plasmodium vivax reticulocyte binding protein 2b (PvRBP2b) bound to monoclonal antibody 6H1
6att_0P,6oge_0P,10,6,GFTFSSYSMS,SISSSSSYIY,GGDAYNYYYFDY,KSSQSVFFRSNNKNILA,WASSRES,QQYFGSPFT,3.77,39S Fab bound to HER2 ecd,Crystallographic trimer of HER2 extracellular regions in complex with tryptophan-rich antibody fragment
5o4g_0P,6oge_0P,10,5,GYTFTAYYIN,RIYPGSGYTS,PPVYYDSAWFAY,RASQSISSYLN,AASSLQS,QQSYSTPPT,3.0,HER2 in complex with Fab MF3958,Crystallographic trimer of HER2 extracellular regions in complex with tryptophan-rich antibody fragment
3wsq_0P,6oge_0P,10,4,SYTFTSYGIS,DVNTYAGNTN,DRGYYAFDI,SGSRTNAGRDPVS,TAPQGPS,TVWDSVPGASV,3.5,Structure of HER2 with an Fab,Crystallographic trimer of HER2 extracellular regions in complex with tryptophan-rich antibody fragment
3wlw_1P,6oge_0P,10,3,GYSFTSYWIG,WISAYNGNTN,EGDGAFDY,TGTSSDVGGYNYVS,DVSKRPS,SSYTSSSTLV,3.088,Molecular Architecture of the ErbB2 Extracellular Domain Homodimer,Crystallographic trimer of HER2 extracellular regions in complex with tryptophan-rich antibody fragment
3n85_0P,6oge_0P,10,2,GFSIWWSWIH,SISPSSGWTS,WWSSAMDY,RASQSVSSAVA,SASSLYS,QQWWWWPST,3.2,Crystallographic trimer of HER2 extracellular regions in complex with tryptophan-rich antibody fragment,Crystallographic trimer of HER2 extracellular regions in complex with tryptophan-rich antibody fragment
3h3b_1P,3h3b_1P,1,0,GYSFTGYFIN,HISSSYATST,SGNYEEYAMDY,KSSQTLLYSNNQKNYLA,WAFTRKS,QQYSNYPWT,2.45,Crystal structure of the single-chain Fv (scFv) fragment of an anti-ErbB2 antibody chA21 in complex with residues 1-192 of ErbB2 extracellular domain,Crystallographic trimer of HER2 extracellular regions in complex with tryptophan-rich antibody fragment
6j71_0P,6oge_0P,10,5,GYPFTQYFIH,QISSSYATVD,SGNYEEYAMDY,KSSQPLEYSNNQWNYLA,WASTRKS,GQYSDYPNT,2.918,HuA21-scFv in complex with the extracellular domain(ECD) of HER2,Crystallographic trimer of HER2 extracellular regions in complex with tryptophan-rich antibody fragment
3be1_0P,6oge_0P,10,1,GFNIKDTYIH,RIYPTNGYTR,WGGDGFYAMDY,RASQDIPRSISGYVA,WGSYLYS,QQHYTTPPT,2.9,Dual specific bH1 Fab in complex with the extracellular domain of HER2/ErbB-2,Crystallographic trimer of HER2 extracellular regions in complex with tryptophan-rich antibody fragment
6bgt_0P,6oge_0P,10,1,GFNIDDTYIH,RIYPTNGYTR,WGGDGFYAMDY,RASQDVNTAVA,SADFLYS,QQHYTTPPT,2.7,Structure of Trastuzumab Fab mutant in complex with Her2 extracellular domain,Crystallographic trimer of HER2 extracellular regions in complex with tryptophan-rich antibody fragment
7mn8_0P,6oge_0P,10,1,GFNIKDTYIH,RIYPTNGYTR,WGGDGFYAMDY,RASQDVNTAVA,SASFLYS,QQHYTTPPT,3.45,Structure of the HER2/HER3/NRG1b Heterodimer Extracellular Domain bound to Trastuzumab Fab,Crystallographic trimer of HER2 extracellular regions in complex with tryptophan-rich antibody fragment
1s78_0P,6oge_0P,10,0,GFTFTDYTMD,DVNPNSGGSI,NLGPSFYFDY,KASQDVSIGVA,SASYRYT,QQYYIYPYT,3.25,Insights into ErbB signaling from the structure of the ErbB2-pertuzumab complex,Crystallographic trimer of HER2 extracellular regions in complex with tryptophan-rich antibody fragment
7rfb_1P,7mwx_1P,5,2,GGTVNTLH,SIFPLLGVPT,DGVGWSGHGPSQWSGVDV,TSSQSLLHSTGYNYLD,LGSIRAS,MQALEIPRLT,2.7,Crystal structure of broadly neutralizing antibody mAb1198 in complex with Hepatitis C virus envelope glycoprotein E2 ectodomain,Structure of hepatitis C virus envelope full-length glycoprotein 2 (eE2) from J6 genotype
7rfc_0P,7mwx_1P,5,2,GGSFGRDAVS,GIIPIFGTSS,WSFGDYGLFLTEGDY,RASQSVDKYFA,ETSKRAT,HHRGNWPPSFT,3.24,Crystal structure of broadly neutralizing antibody mAb1382 in complex with Hepatitis C virus envelope glycoprotein E2 ectodomain,Structure of hepatitis C virus envelope full-length glycoprotein 2 (eE2) from J6 genotype
7jtg_0P,6bkc_0PH,4,2,GFTFRIYAIS,EIIPLGGITN,GETKMITVLAGTTGGGLDS,HASQGISSWLA,AASSLQS,QQYDDLPRT,2.6,Structure of Hepatitis C Virus Envelope Glycoprotein E2 core from genotype 6a bound to broadly neutralizing antibody RM11-43,Structure of hepatitis C virus envelope full-length glycoprotein 2 (eE2) from J6 genotype
6woq_3P,6bkc_0PH,4,1,DGTFRAYTLS,RIMPTVGITN,GPYVGLGEGFSE,RSTQSLVYSDGNTYLN,KVSNRDS,MQGAHWPPT,3.667,Structure of Hepatitis C Virus Envelope Glycoprotein E2 core from genotype 1a bound to neutralizing antibody HC1AM and non neutralizing antibody E1,Structure of hepatitis C virus envelope full-length glycoprotein 2 (eE2) from J6 genotype
6mek_2P,7mwx_1P,5,1,GYIFTSHGIS,WISVYNGYTN,ASQIRGVDY,SGSSSNIGSNYVY,GNNQRPS,AAWDDSLSGPWV,3.1,Crystal structure of Hepatitis C virus envelope glycoprotein E2 core in complex with human antibodies HEPC3 and HEPC46,Structure of hepatitis C virus envelope full-length glycoprotein 2 (eE2) from J6 genotype
6bkd_0P,6bkc_0PH,4,0,GDTFRSYVIT,AIIPFFGTTN,AGDLSVGGVLAGGVPHLRHFDP,RAGQTVASNSLA,GASIRAS,QQYGLSST,3.25,Structure of Hepatitis C Virus Envelope Glycoprotein E2 core from genotype 6a bound to broadly neutralizing antibody AR3D,Structure of hepatitis C virus envelope full-length glycoprotein 2 (eE2) from J6 genotype
6mek_0P,7mwx_1P,5,2,GGTLNSYEIT,GITPIFETT,DGVRYCGGGRCYNWFDP,RAGQNINNYLN,AASNLQS,QQSHSTVRT,3.1,Crystal structure of Hepatitis C virus envelope glycoprotein E2 core in complex with human antibodies HEPC3 and HEPC46,Structure of hepatitis C virus envelope full-length glycoprotein 2 (eE2) from J6 genotype
6uym_0P,6bkc_0PH,4,0,GGTFDNYALN,GVVPLFGTTR,SVTPRYCGGGFCYGEFDY,RASQSVSSNLA,GASTRAT,QQYYRSPLT,2.848,Structure of Hepatitis C Virus Envelope Glycoprotein E2mc3-v6 redesigned core from genotype 1a bound to broadly neutralizing antibody AR3C,Structure of hepatitis C virus envelope full-length glycoprotein 2 (eE2) from J6 genotype
4web_0P,4web_0P,1,0,GFNIKDTYIH,RIDPANGHTQ,SDYSYALDS,KSSQSLLNSNNQKNYLA,FASTRES,QQHYSTPYT,2.4,Structure of the core ectodomain of the hepatitis C virus envelope glycoprotein 2,Structure of hepatitis C virus envelope full-length glycoprotein 2 (eE2) from J6 genotype
7mww_0P,7mwx_1P,5,0,GFNIKDTYIH,RIDPANGHTQ,SDYSYALDS,KSSQSLLNSNNQKNYLA,FASTRES,QQHYSTPYT,2.71,Structure of hepatitis C virus envelope full-length glycoprotein 2 (eE2) from J6 genotype,Structure of hepatitis C virus envelope full-length glycoprotein 2 (eE2) from J6 genotype
6phd_0P,6phb_1P,10,4,GFTFSDHYMD,RIRNKANSYTTD,VGGLGERGDYYYYYMDV,SGDALSKQYTY,KDSERPS,QSADSSGPYQVL,3.1,Pfs25 in complex with the human transmission blocking antibody 2586,Pfs25 in complex with the human transmission blocking antibody 2530
6phf_1P,6phb_1P,10,4,GYSFTSYILN,WMNPDSNNTE,HSFKSNTGFDY,SGDKLGGKYGY,QDSKRPS,QAWDISTNWV,3.1,Pfs25 in complex with the human transmission blocking antibody 2587,Pfs25 in complex with the human transmission blocking antibody 2530
6phc_1P,6phb_1P,10,3,GFTFSNYNMN,YISSSSGTIY,VEYYYGSSGYYYDFDS,RSSQSLLHNGYNYLD,LGSNRAS,MQTLQPFT,2.9,Pfs25 in complex with the human transmission blocking antibody 2544,Pfs25 in complex with the human transmission blocking antibody 2530
6phb_0P,6phb_1P,10,0,GDSMSSYYWS,RISTSGSTN,SGSYSFFDY,QASQDISNFLN,DASNLET,QQYDNLRIFT,2.0,Pfs25 in complex with the human transmission blocking antibody 2530,Pfs25 in complex with the human transmission blocking antibody 2530
6b0e_0P,6phb_1P,10,2,GYIFTSYGFS,WISAYNGNTD,DRGDRLYYYYYYGMDV,RSSQSLVYSDGNTYLN,KVSNRDS,MQATHWPLT,3.3,Crystal structure of Pfs25 in complex with the transmission blocking antibody 1260,Pfs25 in complex with the human transmission blocking antibody 2530
6b0g_0P,6phb_1P,10,2,GYTFTSYGIS,WISAYNGNRK,DRGDGDYRYYYYGMDV,RSSQSLVYSDGNTYLS,KVSNRDS,MQDTHWPPT,1.9,Crystal structure of Pfs25 in complex with the transmission blocking antibody 1245,Pfs25 in complex with the human transmission blocking antibody 2530
6azz_1P,6phb_1P,10,1,GYTFTDYYIH,WINPTDGGTN,DRITTAAPFDY,GGSNIGSKSVH,YDYDRPS,QVWDSSSDHVWV,2.4,Crystal structure of Pfs25 in complex with the transmission blocking antibody 1190,Pfs25 in complex with the human transmission blocking antibody 2530
6b08_0P,6phb_1P,10,1,GYTFTDYYIH,WINPNSGGTN,DRITTAAPFDY,GGNNIGSKSVH,YDFDRPS,QVWDSDRYWV,2.2,Crystal structure of Pfs25 in complex with the transmission blocking antibody 1276,Pfs25 in complex with the human transmission blocking antibody 2530
6b0a_0P,6phb_1P,10,1,GFTFSRNAMN,TISGSGDSTY,GDYYFDSGSYSFGMDV,RTSQSVSSSYLA,GASSRAT,QQYGNS,2.5,Crystal structure of Pfs25 in complex with the transmission blocking antibody 1269,Pfs25 in complex with the human transmission blocking antibody 2530
6b0h_0P,6phb_1P,10,1,GGSISSSHWWS,EISLSGSTH,ESRFYGAYFDY,WASQGINSYLA,AASTLQS,QQLNSYPCS,2.7,Crystal structure of Pfs25 in complex with the transmission blocking antibody 1262,Pfs25 in complex with the human transmission blocking antibody 2530
5sy8_0P,6mto_0P,10,0,GFDFDNAWMT,RITGPGEGWSVD,TGKYYDFWSGYPPGEEYFQD,QGDSLRSHYAS,GKNNRPS,SSRDKSGSRLSV,1.62,Crystal structure of the complex of 10E8 Fab light chain mutant1 and T117v2 HIV-1 MPER scaffold,Crystal structure of VRC42.01 Fab in complex with T117-F MPER scaffold
5t29_0P,6mto_0P,10,0,GFDFDNAWMT,RITGPGEGWSVD,TGKYYDFWSGYPPGEEYFQD,EGDSLESHYAS,GDDNRPS,SSRDKSGSRLSV,2.03,"Crystal structure of 10E8 Fab light chain mutant3, against the MPER region of the HIV-1 Env, in complex with the MPER epitope scaffold T117v2",Crystal structure of VRC42.01 Fab in complex with T117-F MPER scaffold
5t5b_1P,6mto_0P,10,0,GFDFDNAWMT,RITGPGEGWSVD,TGKYYDFWSGYPPGEEYFQD,RGDSLASHAAS,GKNNRPS,SSRDKSGSRLSV,2.07,CRYSTAL STRUCTURE OF THE COMPLEX OF 10E8 FAB LIGHT CHAIN MUTANT5 AND T117V2 HIV-1 MPER SCAFFOLD,Crystal structure of VRC42.01 Fab in complex with T117-F MPER scaffold
5t6l_0P,6mto_0P,10,0,GFDFDNAWMT,RITGPGEGWSVD,TGKYYDFWSGYPPGEEYFQD,RGDSLRSHYAS,GKNNRPS,SSRDKSGSRLSV,2.1,Crystal structure of 10E8 Fab in complex with the MPER epitope scaffold T117v2,Crystal structure of VRC42.01 Fab in complex with T117-F MPER scaffold
5tfw_0P,6mto_0P,10,0,GFDFDNAWMT,RITGPGEGWSVD,TGKYYDFWSGYPPGEEYFQD,EGDSLESHYAS,GKNNRPS,SSRDKSGSRLSV,2.168,"Crystal structure of 10E8 Fab light chain mutant2 against the MPER region of the HIV-1 Env, in complex with T117v2 epitope scaffold",Crystal structure of VRC42.01 Fab in complex with T117-F MPER scaffold
4m8q_1P,6mto_0P,10,0,GGTFSSYAIS,GIIPIFGTAN,EGTTGWGWLGKPIGAFAY,RASQSVSSSYLA,GASSRAT,QQYGSSPST,2.89,Ontogeny of recognition specificity and functionality for the anti-HIV neutralizing antibody 4E10,Crystal structure of VRC42.01 Fab in complex with T117-F MPER scaffold
4odx_1P,6mto_0P,10,0,GGTFSSYAIS,GIIPIFGTAN,EGTTGWGWLGKPIGAFQH,RASQSVSSSYLA,GASSRAT,QQYGSSPST,3.1,4E10 germline encoded precursor no.7 in complex with epitope scaffold T117,Crystal structure of VRC42.01 Fab in complex with T117-F MPER scaffold
6mto_0P,6mto_0P,10,0,GGSFSTYTLS,GIIPLLGLPN,EGAGWFGKPVGAMGY,RASQNVRNSNLA,GASSRAS,QQYGGSFGT,2.634,Crystal structure of VRC42.01 Fab in complex with T117-F MPER scaffold,Crystal structure of VRC42.01 Fab in complex with T117-F MPER scaffold
6mtq_0P,6mto_0P,10,0,GGSFSDYTLS,SIVPLLNLVN,EGAEGWGWFAKPVGALGV,RASQSVGSSYFA,GASTRAT,QQFDKSHVT,2.7,Crystal structure of VRC42.N1 Fab in complex with T117-F MPER scaffold,Crystal structure of VRC42.01 Fab in complex with T117-F MPER scaffold
4m62_1P,6mto_0P,10,0,GGTFSSYAIS,GIIPIFGTAN,EGTTGSGWLGKPIGAFAY,RASQSVSSSYLA,GASSRAT,QQYGSSPST,1.8,Ontogeny of recognition specificity and functionality for the anti-HIV neutralizing antibody 4E10,Crystal structure of VRC42.01 Fab in complex with T117-F MPER scaffold
6dfj_0P,6dfj_0P,7,0,GGSIDTYYWS,CFYYSVDNH,NQPGGRAFDY,RASQSVSNYFA,DTSKRAT,QERNNWPLTWT,2.07,Crystal structure of anti-Zika antibody Z021 bound to DENV-1 envelope protein DIII,Crystal structure of anti-Zika antibody Z021 bound to DENV-1 envelope protein DIII
5vic_0P,6dfj_0P,7,0,GFTFRDYAMS,SYSGIDDSTY,DRGPRGVGELFDS,RASQSISKWLA,TTSTLKS,QHFYSVPWT,3.0,Crystal structure of anti-Zika antibody Z004 bound to DENV-1 Envelope protein DIII,Crystal structure of anti-Zika antibody Z021 bound to DENV-1 envelope protein DIII
4l5f_0P,6dfj_0P,7,4,GYSFIGYYIH,EINPRTGDTT,RINWALDY,ITSTDIDDDMN,EGNTLRP,LQSDNLPLT,2.45,Crystal Structure of DENV1-E106 Fab bound to DENV-1 Envelope protein DIII,Crystal structure of anti-Zika antibody Z021 bound to DENV-1 envelope protein DIII
4ffy_0P,6dfj_0P,7,3,GYTFTNWWMH,RIDPNSDVNK,WFFPWYFDV,RASESVDHYGNSFIY,LASNLES,QQNNEDPYT,2.5,"Crystal structure of DENV1-E111 single chain variable fragment bound to DENV-1 DIII, strain 16007.",Crystal structure of anti-Zika antibody Z021 bound to DENV-1 envelope protein DIII
4ffz_0P,6dfj_0P,7,3,GYTFTNWWMH,RIDPNSDVNK,WFFPWYFDV,RASESVDHYGNSFIY,LASNLES,QQNNEDPYT,3.8,Crystal Structure of DENV1-E111 fab fragment bound to DENV-1 DIII (Western Pacific-74 strain).,Crystal structure of anti-Zika antibody Z021 bound to DENV-1 envelope protein DIII
4al8_0P,6dfj_0P,7,2,GYTFSSYWIN,NIYPGSGTVN,GGSHAMDY,KASQNVRTSVA,LASNRHT,LQHWTYPYT,1.66,Structure of Dengue virus DIII in complex with Fab 2H12,Crystal structure of anti-Zika antibody Z021 bound to DENV-1 envelope protein DIII
4bz1_0P,4bz2_0PH,3,2,GYTFTSYWIN,DIYPGRGTTN,GSKGAMDY,KSSQSLLYSSNQKNHLA,WASTRES,QHFYIYPYT,2.15,Structure of dengue virus EDIII in complex with Fab 3e31,Crystal structure of anti-Zika antibody Z021 bound to DENV-1 envelope protein DIII
3uyp_0P,4bz2_0PH,3,1,GFNIKDTYMS,RIDPANGDTK,GWEGFAY,RASENVDRYGNSFMH,RASNLES,QRSNEVPWT,2.0,Crystal structure of the dengue virus serotype 4 envelope protein domain III in complex with the variable domains of Mab 4E11,Crystal structure of anti-Zika antibody Z021 bound to DENV-1 envelope protein DIII
3uzq_0P,6dfj_0P,7,1,GFNIKDTYMS,RIDPANGDTK,GWEGFAY,RASENVDRYGNSFMH,RASNLES,QRSNEVPWT,1.6,Crystal structure of the dengue virus serotype 1 envelope protein domain III in complex with the variable domains of Mab 4E11,Crystal structure of anti-Zika antibody Z021 bound to DENV-1 envelope protein DIII
5aaw_4P,4bz2_0PH,3,1,FNIKDVYMS,RIDPENGDTK,GWEGFAY,RASENVDKYGNSFMH,RASELQW,QRSNEVPWT,3.27,Structure of a redesigned cross-reactive antibody to dengue virus with increased in vivo potency,Crystal structure of anti-Zika antibody Z021 bound to DENV-1 envelope protein DIII
7kew_0P,5fhc_1P,7,3,GDSFSRKYGIS,TIMPIVGLTT,DEIIGARPHWFDS,RASQSVSSNLA,GSSTRAT,LQYYNWPRT,4.16,Bundibugyo virus GP (mucin deleted) bound to antibody Fab BDBV-43,Crystal Structure of Protective Human Antibodies 100 and 114 in Complex with Ebola Virus Fusion Glycoprotein (GP)
7kex_0P,5fhc_1P,7,3,GGTFIDYTYN,RVVPGLGLSS,DTASFGWLPFAF,GVSQSISSTYFA,GASNRAS,QQYGSSPT,4.25,"Ebola virus GP (mucin deleted, Makona strain) bound to antibody Fab EBOV-293",Crystal Structure of Protective Human Antibodies 100 and 114 in Complex with Ebola Virus Fusion Glycoprotein (GP)
7kej_0P,5fhc_1P,7,3,GATFGSDTVT,GIIPFFGEAN,QINEMATFGEIHYYTYMDV,QGDSLRNYYAS,GKNNRPS,NSRDSSSNHLV,3.8,BDBV-289 bound to EBOV GPdMuc Makona,Crystal Structure of Protective Human Antibodies 100 and 114 in Complex with Ebola Virus Fusion Glycoprotein (GP)
7kfh_0P,5fhc_1P,7,3,GGTFSRDIFS,GIIPIFGTAN,GPPLRGERSWFGESEKYDYFYMDV,RASQSVSNSYLA,GASSRAT,QQYGTSPCT,3.8,"Ebola virus GP (mucin deleted, Makona strain) bound to antibody Fab EBOV-437",Crystal Structure of Protective Human Antibodies 100 and 114 in Complex with Ebola Virus Fusion Glycoprotein (GP)
6s8d_0P,6s8d_0P,3,0,GFTFRNAWMN,RIKSRADGGPTD,HVPDYNSAYYWVY,TGSSSNIGAGYDVY,GNNNRPS,QSYDIRLSDNYV,3.49,Structure of ZEBOV GP in complex with 1T0227 antibody,Crystal Structure of Protective Human Antibodies 100 and 114 in Complex with Ebola Virus Fusion Glycoprotein (GP)
6s8i_0P,6s8d_0P,3,0,GFTFSDAWMT,RIKSNADGGATE,PPPRRY,TGSYSNIGAGYDVH,AYTNRPA,QSYDARLRDGEV,2.99,Structure of ZEBOV GP in complex with 3T0265 antibody,Crystal Structure of Protective Human Antibodies 100 and 114 in Complex with Ebola Virus Fusion Glycoprotein (GP)
6s8j_0P,6s8d_0P,3,0,GFSFGNAWMN,RIKSKSDGGTTD,GPFYCDTCGPNDY,TGSSSNIGAGYDVQ,GNNNRPS,QTYDSRLRDQWV,2.91,Structure of ZEBOV GP in complex with 5T0180 antibody,Crystal Structure of Protective Human Antibodies 100 and 114 in Complex with Ebola Virus Fusion Glycoprotein (GP)
5kem_2P,5fhc_1P,7,1,GYTFTDYYIH,WINPKSGETH,GDLETTIFFYNAVDV,RATESIGIYLN,ATSSLQS,QQGFSSPFS,5.5,EBOV sGP in complex with variable Fab domains of IgGs c13C6 and BDBV91,Crystal Structure of Protective Human Antibodies 100 and 114 in Complex with Ebola Virus Fusion Glycoprotein (GP)
5kem_1P,5fhc_1P,7,2,GFSLSTSGVGVG,LIWWDDDKY,RDPFGYDNAMGY,KASQNVGTAVA,SASNRYT,QQYSSYPLT,5.5,EBOV sGP in complex with variable Fab domains of IgGs c13C6 and BDBV91,Crystal Structure of Protective Human Antibodies 100 and 114 in Complex with Ebola Virus Fusion Glycoprotein (GP)
5fhc_1P,5fhc_1P,7,0,GFALRMYDMH,AVGPSGDTY,SDRGVAGLFDS,RASQAFDNYVA,AASALHA,QNYNSAPLT,6.704,Crystal Structure of Protective Human Antibodies 100 and 114 in Complex with Ebola Virus Fusion Glycoprotein (GP),Crystal Structure of Protective Human Antibodies 100 and 114 in Complex with Ebola Virus Fusion Glycoprotein (GP)
2fjh_1P,6bft_1P,10,3,GFTINASWIH,AIYPYSGYTN,WGHSTSPWAMDY,RASQVIRRSLA,AASNLAS,QQSNTSPLT,3.1,"Structure of the B20-4 Fab, a phage derived Fab fragment, in complex with VEGF",Crystal Structure of the Fab YADS2 Complexed with h-VEGF
1tzi_0P,6bft_1P,10,2,GFAIYDYDIH,DIAPYAGATA,SSYAYYAAMDY,RASQSYAYAVA,DASYLYS,QQAYSSPDT,2.8,Crystal Structure of the Fab YADS2 Complexed with h-VEGF,Crystal Structure of the Fab YADS2 Complexed with h-VEGF
1bj1_1P,6bft_1P,10,0,GYTFTNYGMN,WINTYTGEPT,YPHYYGSSHWYFDV,SASQDISNYLN,FTSSLHS,QQYSTVPWT,2.4,VASCULAR ENDOTHELIAL GROWTH FACTOR IN COMPLEX WITH A NEUTRALIZING ANTIBODY,Crystal Structure of the Fab YADS2 Complexed with h-VEGF
1cz8_1P,6bft_1P,10,0,GYDFTHYGMN,WINTYTGEPT,YPYYYGTSHWYFDV,SASQDISNYLN,FTSSLHS,QQYSTVPWT,2.4,VASCULAR ENDOTHELIAL GROWTH FACTOR IN COMPLEX WITH AN AFFINITY MATURED ANTIBODY,Crystal Structure of the Fab YADS2 Complexed with h-VEGF
2qr0_1P,6bft_1P,10,0,GFNFSSSSIH,YIYPSYSYTS,YYGTGAMDY,RASQSVSSAVA,SASSLYS,QQYSYYYYPFT,3.5,Structure of VEGF complexed to a Fab containing TYR and SER in the CDRs,Crystal Structure of the Fab YADS2 Complexed with h-VEGF
3bdy_0P,6bft_1P,10,0,GFNIKDTYIH,RIYPTNGYTR,WGGDGFYAMDY,RASQDIPRSISGYVA,WGSYLYS,QQHYTTPPT,2.6,Dual specific bH1 Fab in complex with VEGF,Crystal Structure of the Fab YADS2 Complexed with h-VEGF
6bft_1P,6bft_1P,10,0,GYDFDNYGMN,WINTYTGEPT,YPHYYGSSHWYFDV,SASQDISNYLN,FTDDLHS,QQYSTVPWT,2.55,Structure of Bevacizumab Fab mutant in complex with VEGF,Crystal Structure of the Fab YADS2 Complexed with h-VEGF
7kez_0P,6bft_1P,10,0,GFNIKDTYIH,RIYPTNGYTR,GGAVAGTGVYYFDY,RASQDIPRSISGYVA,WGSYLYS,QQHYTTPPT,2.31,Crystal structure of bH1 Fab variant (CDR H3 loop design 16_0325) in complex with VEGF,Crystal Structure of the Fab YADS2 Complexed with h-VEGF
7kf0_0P,6bft_1P,10,0,GFNIKDTYIH,RIYPTNGYTR,GGSFYYYYMDV,RASQDIPRSISGYVA,WGSYLYS,QQHYTTPPT,2.32,Crystal structure of bH1 Fab variant (CDR H3 loop design 13_0346) in complex with VEGF,Crystal Structure of the Fab YADS2 Complexed with h-VEGF
7kf1_1P,6bft_1P,10,0,GFNIKDTYIH,RIYPTNGYTR,LGIGYYYYGMDV,RASQDIPRSISGYVA,WGSYLYS,QQHYTTPPT,2.45,Crystal structure of bH1 Fab variant (CDR H3 loop design 14_0130) in complex with VEGF,Crystal Structure of the Fab YADS2 Complexed with h-VEGF
7zwm_3P,7zwm_0P,2,1,GFTFSNYAMS,TISSGASYTH,QVNRHDRALDAMDY,KSSQSLFYSSNQKNYLA,WASTRES,QQYYSYPPT,3.69,Pfs48/45 central and C-terminal domains bound to Fab fragments of monoclonal antibody 10D8 and 32F3,Pfs48/45 bound to monoclonal antibodies 10D8 and 85RF45.1
7zwf_0P,7zxf_0P,2,1,GFTFSSYYMS,AINNNGGSTY,QHYGNLYFFDY,RASSSVTYIH,ATSSLAS,QQWSSNPLT,2.132,Pfs48/45 bound to scFv fragment of monoclonal antibody 32F3,Pfs48/45 bound to monoclonal antibodies 10D8 and 85RF45.1
7zwi_1P,7unb_0P,5,3,GFTFSSYYMS,AINNNGGSTY,QHYGNLYFFDY,RASSSVTYIH,ATSSLAS,QQWSSNPLT,1.9,Pfs48/45 C-terminal domain bound to fab fragment of monoclonal antibody 32F3,Pfs48/45 bound to monoclonal antibodies 10D8 and 85RF45.1
7zwm_2P,7zwm_0P,2,0,GFTFSSYYMS,AINNNGGSTY,QHYGNLYFFDY,RASSSVTYIH,ATSSLAS,QQWSSNPLT,3.69,Pfs48/45 central and C-terminal domains bound to Fab fragments of monoclonal antibody 10D8 and 32F3,Pfs48/45 bound to monoclonal antibodies 10D8 and 85RF45.1
7unb_0P,7unb_0P,5,0,GYTFTNFGIT,WISVYSGDTD,GGRDSPILGGY,RASQSVRSMYLA,GASIRAT,HQYGSSPLT,2.18,Crystal structure of malaria transmission-blocking antigen Pfs48/45-6C variant in complex with human antibodies RUPA-117 and RUPA-47,Pfs48/45 bound to monoclonal antibodies 10D8 and 85RF45.1
6e62_1P,7unb_0P,5,1,GFTFNNYWMS,SISNIGGTIY,DLRMSDYFDY,KRSTGNIGSNYVS,RDDQRPD,HSYSTGMYI,2.7,Crystal structure of malaria transmission-blocking antigen Pfs48/45 6C in complex with antibody 85RF45.1,Pfs48/45 bound to monoclonal antibodies 10D8 and 85RF45.1
6e63_1P,7unb_0P,5,1,GFTFNNYWMS,SISNIGGTIY,DLRMSDYFDY,TRSTGNIGSNYVS,RDDQRPS,HSYSTGMYI,2.6,Crystal structure of malaria transmission-blocking antigen Pfs48/45 6C in complex with antibody TB31F,Pfs48/45 bound to monoclonal antibodies 10D8 and 85RF45.1
6h5n_0P,7unb_0P,5,1,GFTFNNYWMS,SISNIGGTIY,DLRMSDYFDY,KRSTGNIGSNYVS,RDDQRPD,HSYSTGMYI,3.23,Plasmodium falciparum Pfs48/45 C-terminal domain bound to monoclonal antibody 85RF45.1,Pfs48/45 bound to monoclonal antibodies 10D8 and 85RF45.1
7zxf_0P,7zxf_0P,2,0,GFTFNNYWMS,SISNIGGTIY,DLRMSDYFDY,KRSTGNIGSNYVS,RDDQRPD,HSYSTGMYI,3.72,Pfs48/45 bound to monoclonal antibodies 10D8 and 85RF45.1,Pfs48/45 bound to monoclonal antibodies 10D8 and 85RF45.1
5xwd_0P,4uv7_0P,4,1,GGSISSSSYYWG,SIYYSGSTY,LPMVTMSFDY,GGNNIGSKSVH,YDSDRPS,QVWDSSSDHVV,2.894,Crystal structure of the complex of 059-152-Fv and EGFR-ECD,The complex structure of extracellular domain of EGFR and GC1118A
4uv7_0P,4uv7_0P,4,0,GFTFSDYDMS,GILGGSERSY,HGSPGYTLYAWDY,RSNQDLTHSNGNTYLE,KVSNRFS,MQGTHWPWT,2.1,The complex structure of extracellular domain of EGFR and GC1118A,The complex structure of extracellular domain of EGFR and GC1118A
3p0y_0P,3b2u_0P,4,2,GFTLSGDWIH,EISAAGGYTD,ESRVSFEAAMDY,RASQDLATDVA,SASFLYS,QQSEPEPYT,1.8,anti-EGFR/HER3 Fab DL11 in complex with domain III of EGFR extracellular region,The complex structure of extracellular domain of EGFR and GC1118A
3c09_1P,3b2u_0P,4,1,GYTFTSHWMH,EFNPSNGRTN,RDYDYAGRYFDY,SASSSVTYMY,DTSNLAS,QQWSSHIFT,3.2,Crystal structure the Fab fragment of matuzumab (Fab72000) in complex with domain III of the extracellular region of EGFR,The complex structure of extracellular domain of EGFR and GC1118A
3b2v_0P,3b2v_0P,1,0,GGSISSGDYYWS,YIYYSGSTD,VSIFGVGTFDY,RASQSVSSYLA,DASNRAT,HQYGSTPLT,3.3,Crystal structure of the extracellular region of the epidermal growth factor receptor in complex with the Fab fragment of IMC-11F8,The complex structure of extracellular domain of EGFR and GC1118A
4kro_1P,4uv7_0P,4,1,GFSLTNYGVH,VIWSGGNTD,ALTYYDYEFAY,RASQSIGTNIH,YASESIS,QQNNNWPTT,3.054,Nanobody/VHH domain EgA1 in complex with the extracellular region of EGFR,The complex structure of extracellular domain of EGFR and GC1118A
5sx4_1P,3b2u_0P,4,0,GGSVSSGDYYWT,HIYYSGNTN,DRVTGAFDI,QASQDISNYLN,DASNLET,QHFDHLPLA,2.8,Crystal Structure of panitumumab in complex with epidermal growth factor receptor domain 3.,The complex structure of extracellular domain of EGFR and GC1118A
6aru_0P,4uv7_0P,4,1,GFDLTDYGVH,VIWSGGNTD,ALTYYDYEFAY,RASQSIGTNIH,YADESID,QQNNNWPTT,3.2,Structure of Cetuximab Fab mutant in complex with EGFR extracellular domain,The complex structure of extracellular domain of EGFR and GC1118A
6b3s_0P,3b2u_0P,4,0,GGSISSGDYYWS,YIYYSGSTD,VSIFGVGTFDY,RASQSVSSYLA,DASNRAT,HQYGSTPLT,2.8,Crystal structure of the Fab fragment of necitumumab (Fab11F8) in complex with domain III from a cetuximab resistant variant of EGFR (sEGFRd3-S468R),The complex structure of extracellular domain of EGFR and GC1118A
3eff_0P,3eff_1P,1,0,GFNISSYSIH,SISSYYSSTY,QPSYHMYSWWVALDY,RASQSVSSAVA,SASFLES,QQYYSYSAPVT,3.8,The Crystal Structure of Full-Length KcsA in its Closed Conformation,Mechanism of Activation Gating in the Full-Length KcsA K+ Channel
3pjs_0P,3pjs_1P,1,0,GFNISSYSIH,SISSYYSSTY,QPSYHMYSWWVALDY,RASQDVNTAVA,SASFLES,QQYYSYSAPVT,3.8,Mechanism of Activation Gating in the Full-Length KcsA K+ Channel,Mechanism of Activation Gating in the Full-Length KcsA K+ Channel
2h8p_0P,2h8p_0P,1,0,GYTFTSDWIH,EIIPSYGRAN,ERGDGYFAV,RASQSIGTDIH,YASESIS,QQSNRWPFT,2.25,Structure of a K channel with an amide to ester substitution in the selectivity filter,Mechanism of Activation Gating in the Full-Length KcsA K+ Channel
3f5w_0P,3f5w_0P,1,0,GYTFTSDWIH,EIIPSYGRAN,ERGDGYFAV,RASQSIGTDIH,YASESIS,QQSNRWPFT,3.3,KcsA Potassium channel in the open-inactivated state with 32 A opening at T112,Mechanism of Activation Gating in the Full-Length KcsA K+ Channel
3f7v_0P,2ih3_0P,2,0,GYTFTSDWIH,EIIPSYGRAN,ERGDGYFAV,RASQSIGTDIH,YASESIS,QQSNRWPFT,3.2,KcsA Potassium channel in the open-inactivated state with 23 A opening at T112,Mechanism of Activation Gating in the Full-Length KcsA K+ Channel
3fb8_0P,3fb8_0P,1,0,GYTFTSDWIH,EIIPSYGRAN,ERGDGYFAV,RASQSIGTDIH,YASESIS,QQSNRWPFT,3.4,KcsA Potassium channel in the open-conductive state with 20 A opening at T112 in the presence of Rb+ ion,Mechanism of Activation Gating in the Full-Length KcsA K+ Channel
3ogc_0P,3ogc_0P,1,0,GYTFTSDWIH,EIIPSYGRAN,ERGDGYFAV,RASQSIGTDIH,YASESIS,QQSNRWPFT,3.8,KcsA E71A variant in presence of Na+,Mechanism of Activation Gating in the Full-Length KcsA K+ Channel
7mjt_0P,2ih3_0P,2,0,GYTFTSDWIH,EIIPSYGRAN,ERGDGYFDY,RASQSIGTDIH,YASESIS,QQSNRWPFT,3.3,KcsA open gate E71V mutant with Barium,Mechanism of Activation Gating in the Full-Length KcsA K+ Channel
7rp0_0P,7rp0_0P,1,0,GYTFTSDWIH,EIIPSYGRAN,ERGDGYFAV,RASQSIGTDIH,YASESIS,QQSNRWPFT,2.48,Structural Snapshots of Intermediates in the Gating of a K+ Channel,Mechanism of Activation Gating in the Full-Length KcsA K+ Channel
7kpg_0P,6nms_1P,7,2,GFTFSSNAMS,GISSGSDTY,ETWNHLFDY,SGGSYSSYYYA,SDDKRPS,GGYDQSSYTNP,2.27,Blocking Fab 25 anti-SIRP-alpha antibody in complex with SIRP-alpha Variant 1,Crystal structure of Signal Regulatory Protein gamma (SIRP-gamma) in complex with FabOX117
6nmv_0P,6nms_1P,7,5,GFTFTSSTMN,SISTSGVITY,DTFDH,FGSSGNYG,YNNKRPS,GAWETGSAT,2.61,Non-Blocking Fab 218 anti-SIRP-alpha antibody in complex with SIRP-alpha Variant 1,Crystal structure of Signal Regulatory Protein gamma (SIRP-gamma) in complex with FabOX117
6nmu_1P,6nms_1P,7,4,GFSFSSYAMN,RINSGGGGTD,QYDWNSFFDY,RASQTVGSKLA,DATNRAT,QQYYYWPPYR,2.55,Kick-Off Fab 115 anti-SIRP-alpha antibody in complex with SIRP-alpha Variant 1,Crystal structure of Signal Regulatory Protein gamma (SIRP-gamma) in complex with FabOX117
6nmt_0P,6nms_1P,7,3,GFIFSDYGMN,QITSGSRTY,DFGSGVGSIDA,SGSRGRYG,RDNQRPS,GSYDGSIDI,1.83,Non-Blocking Fab 3 anti-SIRP-alpha antibody in complex with SIRP-alpha Variant 1,Crystal structure of Signal Regulatory Protein gamma (SIRP-gamma) in complex with FabOX117
6nms_0P,6nms_1P,7,0,GFTFSSYDMN,LISGSGEIIY,ENNRYRFFDD,RASQSVYTYLA,GASSRAT,QQYYDRPPLT,2.11,Blocking Fab 136 anti-SIRP-alpha antibody in complex with SIRP-alpha Variant 1,Crystal structure of Signal Regulatory Protein gamma (SIRP-gamma) in complex with FabOX117
6nmr_1P,6nms_1P,7,2,GFSFSNFAMT,TIGSGDTY,DSTVSWSGDFFDY,RASQNVKNDLA,AARIRET,QQYYDWPPFT,2.42,Blocking Fab 119 anti-SIRP-alpha antibody in complex with SIRP-alpha Variant 1,Crystal structure of Signal Regulatory Protein gamma (SIRP-gamma) in complex with FabOX117
6bit_1P,6nms_1P,7,1,GFNIKDYYIH,RIDPEDGETK,WGAY,ASSSVSSSYLY,STSNLAS,HQWSSYPRT,2.191,SIRPalpha antibody complex,Crystal structure of Signal Regulatory Protein gamma (SIRP-gamma) in complex with FabOX117
4i2x_1P,4i2x_1P,1,0,GYSFTSYYIH,WVFPGSGNTK,GNYDRAWFAY,KASQDVSTAVA,SASYRYT,QQHYSTPWT,2.48,Crystal structure of Signal Regulatory Protein gamma (SIRP-gamma) in complex with FabOX117,Crystal structure of Signal Regulatory Protein gamma (SIRP-gamma) in complex with FabOX117
7d85_1P,7d85_1P,1,0,GFTFSDYDMS,TIDLDSGSIY,DLHMGPEGPFDY,SGSSSNIGSNSVS,SDNHRPS,QGWDTSLSGHV,2.5,Crystal structure of anti-ErbB3 Fab ISU104 in complex with human ErbB3 extracellular domain 3,Crystal Structure of Extracellular Domain of Human ErbB4/Her4 in complex with the Fab fragment of mAb1479
5o4o_0P,5o4o_0P,1,0,GYTFTGYYMH,WINPNSGGTN,DHGSRHFWSYWGFDY,RASQSISSYLN,AASSLQS,QQSYSTPPT,3.4,HER3 in complex with Fab MF3178,Crystal Structure of Extracellular Domain of Human ErbB4/Her4 in complex with the Fab fragment of mAb1479
5o7p_0P,4p59_0P,5,4,GYTFTGYYMH,WINPNSGGTN,DHGSRHFWSYWGFDY,RASQSISSYLN,AASSLQS,QQSYSTPPT,4.5,HER3 in complex with Fab MF3178,Crystal Structure of Extracellular Domain of Human ErbB4/Her4 in complex with the Fab fragment of mAb1479
5cus_3P,4p59_0P,5,3,GFTFSYYYMQ,YIGSSGGVTN,VGLGDAFDI,SGSLSNIGLNYVS,RNNQRPS,AAWDDSPPGEA,3.2,Crystal Structure of sErbB3-Fab3379 Complex,Crystal Structure of Extracellular Domain of Human ErbB4/Her4 in complex with the Fab fragment of mAb1479
4p59_0P,4p59_0P,5,0,GFTFSSYAMS,AINSQGKSTY,WGDEGFDI,RASQGISNWLA,GASSLQS,QQYSSFPTT,3.4,HER3 extracellular domain in complex with Fab fragment of MOR09825,Crystal Structure of Extracellular Domain of Human ErbB4/Her4 in complex with the Fab fragment of mAb1479
4leo_0P,4p59_0P,5,2,GYTFRSSYIS,WIYAGTGSPS,HRDYYSNSLTY,KSSQSVLNSGNQKNYLT,WASTRES,QSDYSYPYT,2.64,Crystal structure of anti-HER3 Fab RG7116 in complex with the extracellular domains of human Her3 (ERBB3),Crystal Structure of Extracellular Domain of Human ErbB4/Her4 in complex with the Fab fragment of mAb1479
3u9u_0P,3u9u_0P,1,0,GFSLSTYGIGVG,HIWWNDNKY,IPDDHYFDY,RSSQSIVHSNGNTYLE,KVSNRFS,FQGSHVPWT,3.42,Crystal Structure of Extracellular Domain of Human ErbB4/Her4 in complex with the Fab fragment of mAb1479,Crystal Structure of Extracellular Domain of Human ErbB4/Her4 in complex with the Fab fragment of mAb1479
3p11_0P,4p59_0P,5,1,GFTLSGDWIH,EISAAGGYTD,ESRVSFEAAMDY,RASQDLATDVA,SASFLYS,QQSEPEPYT,3.7,anti-EGFR/HER3 Fab DL11 in complex with domains I-III of the HER3 extracellular region,Crystal Structure of Extracellular Domain of Human ErbB4/Her4 in complex with the Fab fragment of mAb1479
7u8m_3P,7u8m_3P,1,0,GVSVTSDIYYWT,YIFYNGDTN,GTEDLGYCSSGSCPNH,RPSQNIRSFLN,AASNLQS,QQSYNTPPT,5.39,Crystal structure of chimeric hemagglutinin cH15/3 in complex with broad protective antibodies 31.a.83 and FluA-20,Crystal structure of chimeric hemagglutinin cH15/3 in complex with broad protective antibodies 31.a.83 and FluA-20
6uig_1P,6mlm_0P,5,3,GGSINSSHSFWS,RIYSTGNSN,ESLWNPDYYYYMDV,RASQSFSSHLN,AASSLHS,QQSYSVPYT,3.2,Crystal structure of human monoclonal antibody H7.200 in complex with H7N9 hemagglutinin HA1,Crystal structure of chimeric hemagglutinin cH15/3 in complex with broad protective antibodies 31.a.83 and FluA-20
6mlm_0P,6mlm_0P,5,0,GYTLTRYYFH,IINPNGGGTS,DMPYYHDSGGPLFDL,RPSQSISTFLN,DASSLQS,QQSFSTPYT,3.5,H7 HA0 in complex with Fv from H7.5 IgG,Crystal structure of chimeric hemagglutinin cH15/3 in complex with broad protective antibodies 31.a.83 and FluA-20
6ii4_1P,6mlm_0P,5,2,GFTFSSYAIH,LISYDGSNKY,HGSGGEVGSNWFDP,TRSSGSIASNYVQ,EYNQRPS,QSYDSANRV,3.3,Crystal structure of H7 hemagglutinin from A/Anhui/1/2013 in complex with a human neutralizing antibody L4A-14,Crystal structure of chimeric hemagglutinin cH15/3 in complex with broad protective antibodies 31.a.83 and FluA-20
5xku_0P,5xku_0P,1,0,GGSISSGGYYWS,YIYYSGSTD,GSTGDRHYYYYGMDV,RASQSISSYLN,AASSLQS,QQSYSTPPA,1.78,Crystal structure of hemagglutinin globular head from an H7N9 influenza virus in complex with a neutralizing antibody HNIgGA6,Crystal structure of chimeric hemagglutinin cH15/3 in complex with broad protective antibodies 31.a.83 and FluA-20
6ii8_1P,6mlm_0P,5,2,GFTFSSYAMS,AISGSGGSTY,DRLLWFGELLFEGFDY,TRSSGSIASNYVQ,EDNQRPS,QSYDSSNVV,3.32,Crystal structure of H7 hemagglutinin from A/Anhui/1/2013 in complex with a human neutralizing antibody L4B-18,Crystal structure of chimeric hemagglutinin cH15/3 in complex with broad protective antibodies 31.a.83 and FluA-20
6ii9_2P,6mlm_0P,5,2,GGSFSGYYWS,EINHSGGTN,GVWEGSGSDNFDY,TGSSSNIGAGFDVH,GNSFRPS,QSYDSSLSGVV,3.5,Crystal structure of H7 hemagglutinin from A/Anhui/1/2013 in complex with a human neutralizing antibody L3A-44,Crystal structure of chimeric hemagglutinin cH15/3 in complex with broad protective antibodies 31.a.83 and FluA-20
6t3j_2P,6t3j_0P,5,0,GFNIKDTFIH,RIDPANTNTK,GLYTYYFDY,RASQSISNNLH,FASQSIT,QQGNSWPYT,3.05,Dual Epitope Targeting by Anti-DR5 Antibodies,Dual Epitope Targeting by Anti-DR5 Antibodies
4od2_0P,6t3j_0P,5,0,GFTFDDYAMS,GINWQGGSTG,ILGAGRGWYFDY,SGDSLRSYYAS,GANNRPS,NSADSSGNHVV,3.2,Crystal structure of the Fab fragment of an anti-DR5 antibody bound to DR5,Dual Epitope Targeting by Anti-DR5 Antibodies
4n90_1P,6t3j_0P,5,0,GGSISSGDYFWS,HIHNSGTTY,DRGGDYYYGMDV,RASQGISRSYLA,GASSRAT,QQFGSSPWT,3.3,"Crystal structure of ternary complex of TRAIL, DR5, and Fab fragment from a DR5 agonist antibody",Dual Epitope Targeting by Anti-DR5 Antibodies
3x3f_0P,2h9g_1P,2,0,GYTFTNYKIN,WMNPDTDSTG,SYGSGSYYRDYYYGMDV,RASQSVSSYLA,DASNRAT,QQRSNWPLT,2.1,TRAIL-R2 Extracellular Region Complexed to a Fab fragment from Human Agonist Antibody KMTR2,Dual Epitope Targeting by Anti-DR5 Antibodies
2h9g_0P,6t3j_0P,5,1,GFSIGKSGIH,VIYPHDGNTA,RLALVRMWMDY,RASQDVSTAVA,SASFLYS,QQSYTTPPT,2.32,Crystal structure of phage derived Fab BdF1 with human Death Receptor 5 (DR5),Dual Epitope Targeting by Anti-DR5 Antibodies
2h9g_1P,2h9g_1P,2,0,GFSIGKSGIH,VIYPHDGNTA,RLALVRMWMDY,RASQDVSTAVA,SASFLYS,QQSYTTPPT,2.32,Crystal structure of phage derived Fab BdF1 with human Death Receptor 5 (DR5),Dual Epitope Targeting by Anti-DR5 Antibodies
1za3_1P,6t3j_0P,5,1,GFSIYSYSIH,SISPYSGYTS,YSSYYSYYYSSSSYSYAMDY,RASQDVNTAVA,AASYLYS,QSSSSPYT,3.35,The crystal structure of the YSd1 Fab bound to DR5,Dual Epitope Targeting by Anti-DR5 Antibodies
7ket_0P,6xzw_0P,6,4,GFTFRSYAMT,SISHSGGSTK,DQISYPAASPLDY,RASQSFSSFSLA,APSNRAT,QQYGSSPIT,2.0,Factor H enhancing human antibody fragment (Fab) to meningococcal Factor H binding protein,human Fab 1E6 bound to fHbp variant 3 from Neisseria meningitidis serogroup B
7lcv_0P,6xzw_0P,6,4,GFTFSSYAMS,AISGSGGSSH,TSGSYYYHYEIDV,RASQSVSSSYLA,GTSNRAT,QQYGSSPCS,1.7,Factor H enhancing human antibody fragment (Fab) to meningococcal Factor H binding protein,human Fab 1E6 bound to fHbp variant 3 from Neisseria meningitidis serogroup B
6xzw_0P,6xzw_0P,6,0,GFPFSSYYMS,DINNSGNVKE,NRGRFDV,RASQMISSPFLA,GASTRAT,QYYDDSPFT,2.4,Crystal structure of the meningococcal vaccine antigen fHbp in complex with a cross-reactive human Fab.,human Fab 1E6 bound to fHbp variant 3 from Neisseria meningitidis serogroup B
6h2y_0P,6h2y_0P,1,0,GGTVIDYPIT,GFVPLFRTSN,GDTAMGPFDY,GGNNIAGKTVH,YDSDRPS,QVWDRNSDHWV,2.65,human Fab 1E6 bound to fHbp variant 3 from Neisseria meningitidis serogroup B,human Fab 1E6 bound to fHbp variant 3 from Neisseria meningitidis serogroup B
5t5f_0P,6xzw_0P,6,3,GYTFISYWMH,RIAPDTGIIY,YLKYDGSTYRFDY,RSSKSLLHSNGNTYLF,RMSNLAS,MQHLEYPYT,2.98,Neisseria meningitidis factor H binding protein in complex with monoclonal antibody JAR5,human Fab 1E6 bound to fHbp variant 3 from Neisseria meningitidis serogroup B
5o14_1P,6xzw_0P,6,2,GYTFTNYWVV,SIHPRDSDAR,LSQVSGWSPWVGP,RASQSISVSLN,AASRLQS,QETYSDLMYT,2.195,Co-crystal structure of a cross-reactive bactericidal human antibody targeting meningococcal vaccine antigen factor H binding protein,human Fab 1E6 bound to fHbp variant 3 from Neisseria meningitidis serogroup B
2ypv_0P,6xzw_0P,6,1,GYSFSDYNMS,IIDPKYGTIN,DYYGSSYFDY,KASQDIHNYLN,RANRLVD,LQYDEFPPT,1.8,Crystal structure of the Meningococcal vaccine antigen factor H binding protein in complex with a bactericidal antibody,human Fab 1E6 bound to fHbp variant 3 from Neisseria meningitidis serogroup B
5uoe_0P,5cjo_0P,7,1,GFNISSSSIH,SIYSYSGSTY,HYSAVAGLDY,RASQSVSSAVA,SASSLYS,QQSYFNPIT,3.8,Crystal Structure Analysis of Elbow-Engineered-Fab-Bound Human Insulin Degrading Enzyme (IDE),Crystal Structure Analysis of Elbow-Engineered-Fab-Bound Human Insulin Degrading Enzyme (IDE)
5uoe_1P,5cjo_0P,7,1,GFNISSSSIH,SIYSYSGSTY,HYSAVAGLDY,RASQSVSSAVA,SASSLYS,QQSYFNPIT,3.8,Crystal Structure Analysis of Elbow-Engineered-Fab-Bound Human Insulin Degrading Enzyme (IDE),Crystal Structure Analysis of Elbow-Engineered-Fab-Bound Human Insulin Degrading Enzyme (IDE)
5uoe_3P,5cjo_0P,7,1,GFNISSSSIH,SIYSYSGSTY,HYSAVAGLDY,RASQSVSSAVA,SASSLYS,QQSYFNPIT,3.8,Crystal Structure Analysis of Elbow-Engineered-Fab-Bound Human Insulin Degrading Enzyme (IDE),Crystal Structure Analysis of Elbow-Engineered-Fab-Bound Human Insulin Degrading Enzyme (IDE)
5uoe_4P,5cjo_0P,7,1,GFNISSSSIH,SIYSYSGSTY,HYSAVAGLDY,RASQSVSSAVA,SASSLYS,QQSYFNPIT,3.8,Crystal Structure Analysis of Elbow-Engineered-Fab-Bound Human Insulin Degrading Enzyme (IDE),Crystal Structure Analysis of Elbow-Engineered-Fab-Bound Human Insulin Degrading Enzyme (IDE)
6b70_0P,5cjo_0P,7,1,GFNISSSSIH,SIYSYSGSTY,HYSAVAGLDY,RASQSVSSAVA,SASSLYS,QQSYFNPIT,3.7,"Cryo-EM structure of human insulin degrading enzyme in complex with FAB H11-E heavy chain, FAB H11-E light chain and insulin",Crystal Structure Analysis of Elbow-Engineered-Fab-Bound Human Insulin Degrading Enzyme (IDE)
4iof_0P,5cjo_0P,7,0,GFNVSSYSIH,SISSYYGSTS,DRVMYYWSFSKYGYPYGMDY,RASQSVSSAVA,STSSLYS,QQSSPSFLIT,3.353,Crystal structure analysis of Fab-bound human Insulin Degrading Enzyme (IDE),Crystal Structure Analysis of Elbow-Engineered-Fab-Bound Human Insulin Degrading Enzyme (IDE)
5wob_1P,5cjo_0P,7,0,GFNVSSYSIH,SISSYYGSTS,DRVMYYWSFSKYGYPYGMDY,RASQSVSSAVA,STSSLYS,QQSSPSFLIT,3.95,Crystal Structure Analysis of Fab1-Bound Human Insulin Degrading Enzyme (IDE) in Complex with Insulin,Crystal Structure Analysis of Elbow-Engineered-Fab-Bound Human Insulin Degrading Enzyme (IDE)
5ucb_0P,4rrp_0P,7,2,GFNVSYYSIH,SIYPYYGSTS,GYGWALDY,RASQSVSSAVA,SASSLYS,QQDGWSLIT,1.521,Structure of antigen-Fab complex with engineered switch residue region.,Structure of antigen-Fab complex with Histone chaperone ASF1
5uek_0P,4rrp_0P,7,2,GFNVSYYSIH,SIYPYSGSTS,GYGWALDY,RASQSVSSAVA,SASSLYS,QQDGWSLIT,1.7,Structure of antigen-Fab 12E complex with Histone chaperone ASF1,Structure of antigen-Fab complex with Histone chaperone ASF1
6ayz_1P,4rrp_0P,7,2,GFNVSYYSIH,SIYPYYGSTS,GYGWALDY,RASQSVSSAVA,SASSLYS,QQDGWSLIT,2.096,Crystal structure of Asf1-Fab 12E complex,Structure of antigen-Fab complex with Histone chaperone ASF1
5eii_1P,4rrp_0P,7,1,GFNISYSSIH,SISSYYGSTY,SRGQASWDYWWAMDY,RASQSVSSAVA,SASSLYS,QQSSDDPIT,2.44,Structural determination of an protein complex of a Fab with increased solubility,Structure of antigen-Fab complex with Histone chaperone ASF1
4rrp_4P,4rrp_0P,7,0,GFNVSYSSIH,YIYPSSGYTS,SYSTKLAMDY,RASQSVSSAVA,SASSLYS,QQSQWYPIT,2.79,"Crystal Structure of the Fab complexed with antigen Asf1p, Northeast Structural Genomics Consortium (NESG) Target PdR16",Structure of antigen-Fab complex with Histone chaperone ASF1
5uea_1P,4rrp_0P,7,0,GFNVSYSSIH,YIYPSSGYTS,SYSTKLAMDY,RASQSVSSAVA,SASSLYS,QQSQWYPIT,1.701,Structure of antigen-Fab complex with Histone chaperone ASF1,Structure of antigen-Fab complex with Histone chaperone ASF1
6az2_0P,4rrp_0P,7,0,GFNVSYSSIH,YIYPSSGYTS,SYSTKLAMDY,RASQSVSSAVA,SASSLYS,QQSQWYPIT,2.477,Crystal structure of Asf1-Fab 12E complex,Structure of antigen-Fab complex with Histone chaperone ASF1
7chy_0P,2kh2_0P,7,4,GFTINGYSIH,RIWPYGGFTY,FNGYWNYIMDY,RASQDVSWGVA,STASLYS,QQYSNFPIT,2.65,Crystal Structure Of Human Il-1beta In Complex With Antibody Binding Fragment Of IgG26,Solution structure of a scFv-IL-1B complex
7chz_0P,2kh2_0P,7,4,GFTIKDMAIH,RIWPREGFTY,FNGYWNYIMDY,RASQDVSWGVA,STASLYS,QQYSNFPIT,2.5,Crystal Structure Of Human Il-1beta In Complex With Antibody Binding Fragment Of IgG26A,Solution structure of a scFv-IL-1B complex
5mvz_1P,2kh2_0P,7,3,GYTFTSYWIG,IIYPGDSDTR,FVSLDAFDI,RASQSVSSYLA,DASNRAT,QQRSNWLWT,2.15,Fab 4AB007 bound to Interleukin-1-beta,Solution structure of a scFv-IL-1B complex
4g6m_0P,2kh2_0P,7,2,GFSLSTSGMGVG,HIWWDGDES,NRYDPPWFVD,RASQDISNYLS,YTSKLHS,LQGKMLPWT,1.81,Crystal structure of human IL-1beta in complex with therapeutic antibody binding fragment of gevokizumab,Solution structure of a scFv-IL-1B complex
4g6j_0P,2kh2_0P,7,1,GFTFSVYGMN,IIWYDGDNQY,DLRTGPFDY,RASQSIGSSLH,YASQSFS,HQSSSLPFT,2.03,Crystal structure of human IL-1beta in complex with the therapeutic antibody binding fragment of canakinumab,Solution structure of a scFv-IL-1B complex
5bvp_0P,2kh2_0P,7,1,GFTFSVYGMN,IIWYDGDNQY,DLRTGPFDY,RASQSIGSSLH,YASQSFS,HQSSSLPFT,2.2,"The molecular mode of action and species specificity of canakinumab, a human monoclonal antibody neutralizing IL-1beta",Solution structure of a scFv-IL-1B complex
2kh2_0P,2kh2_0P,7,0,GFDFSRYDMS,YISSGGGSTY,QNKKLTWFDY,RTSGNIHNYLT,NAKTLAD,QHFWSLPFT,,Solution structure of a scFv-IL-1B complex,Solution structure of a scFv-IL-1B complex
6ztr_0P,6ztr_1P,3,0,GDSVSSQSAAWN,RIYYRSKWYND,GEGYGREGFAI,RASQTISNTLA,AASNLQS,QQYLSWFT,2.1,Crystal Structure of the anti-human P-Cadherin Fab CQY684 in complex with human P-Cadherin(108-324),Crystal Structure of Human E-cadherin EC1-5 bound by mouse monoclonal antibody Fab mAb-1_19A11
6vel_0P,6vel_0P,2,0,GYSFTGYFMN,RINPYNGDTF,GNYYFDY,RTSKNISKYLA,SGYTLQS,QQHNEYPYT,2.65,Crystal Structure of Human E-cadherin bound by mouse monoclonal antibody 66E8Fab,Crystal Structure of Human E-cadherin EC1-5 bound by mouse monoclonal antibody Fab mAb-1_19A11
6cxy_0P,6vel_0P,2,1,GFSLSRYGVH,MMWGGGNTD,SNYVLGYAMDY,KSSQSLLNSSNQKNYLA,FTSTRGS,QQHYRTPHT,2.2,Crystal Structure of Human E-cadherin bound by mouse monoclonal antibody Fab mAb-1_19A11,Crystal Structure of Human E-cadherin EC1-5 bound by mouse monoclonal antibody Fab mAb-1_19A11
7stz_1P,7stz_1P,1,0,GFSLSRYGVH,MMWGGGNTD,SNYVLGYAMDY,KSSQSLLNSSNQKNYLA,FTSTRGS,QQHYRTPHT,2.95,Crystal Structure of Human E-cadherin EC1-5 bound by mouse monoclonal antibody Fab mAb-1_19A11,Crystal Structure of Human E-cadherin EC1-5 bound by mouse monoclonal antibody Fab mAb-1_19A11
5jym_0P,6ztr_1P,3,0,GYTFTRYWIN,NIYPGSNITN,EGIYDGYFPLFPY,SASSSVSSGNFH,RTSNLAS,QQWSGYPWT,2.45,Human P-cadherin EC12 with scFv TSP11 bound,Crystal Structure of Human E-cadherin EC1-5 bound by mouse monoclonal antibody Fab mAb-1_19A11
5jym_1P,6ztr_1P,3,0,GYTFTRYWIN,NIYPGSNITN,EGIYDGYFPLFPY,SASSSVSSGNFH,RTSNLAS,QQWSGYPWT,2.45,Human P-cadherin EC12 with scFv TSP11 bound,Crystal Structure of Human E-cadherin EC1-5 bound by mouse monoclonal antibody Fab mAb-1_19A11
7rxp_0P,7rxl_0P,6,1,GLTLSEYAMH,VILSDGTKKE,DDNILGHCRSKSCQRNYYHGMDV,RSSQSLLHSNGKNYLD,LGSDRAS,MQALQTPFT,1.761,Fab1512 in complex with the C-terminal alpha-TSR domain of P. falciparum,Fab1488 in complex with the C-terminal alpha-TSR domain of P. falciparum
6b0s_0P,7rxl_0P,6,0,GFTFSSYSMN,SITSSSSYIY,DPGIAAADNHWFDP,SGDKLGDKYAC,QDTKRPS,QAWDSSTVV,1.95,Crystal structure of circumsporozoite protein aTSR domain in complex with 1710 antibody,Fab1488 in complex with the C-terminal alpha-TSR domain of P. falciparum
7rxi_0P,7rxl_0P,6,0,GFNFSTHIMN,SISSSGTYIY,ARGFIQFHYYMDV,GGNNIGSKSVH,DDKIRPS,QVWHSSSDPVV,2.15,Fab234 in complex with the C-terminal alpha-TSR domain of P. falciparum,Fab1488 in complex with the C-terminal alpha-TSR domain of P. falciparum
7rxj_1P,7rxl_0P,6,0,GFNFTTYSMN,YISSHSNLIY,GGSLHPSAGADWIDP,SGDKLGDKFTS,QDSKRPS,QAWDSNTYV,2.345,Fab236 in complex with the C-terminal alpha-TSR domain of P. falciparum,Fab1488 in complex with the C-terminal alpha-TSR domain of P. falciparum
7rxl_0P,7rxl_0P,6,0,GFTFSSYTMN,SISSSSTYIY,RAGGFDAYYFDY,SGDKLGDKFAC,QDTKRPS,QAWDSSTVV,1.823,Fab1488 in complex with the C-terminal alpha-TSR domain of P. falciparum,Fab1488 in complex with the C-terminal alpha-TSR domain of P. falciparum
7s0x_1P,7rxl_0P,6,0,GFSFSEYRMN,FISSSGTYID,GMGIAVRRFDY,GGNNIGSESVH,DDAVRPS,QVWDSSTVAS,2.8,Fab352 in complex with the C-terminal alphaTSR domain of P. falciparum,Fab1488 in complex with the C-terminal alpha-TSR domain of P. falciparum
7sue_0P,7n3c_0P,6,0,GGTFSSCAIS,RIIPILGIAN,GWEFGSGSYYRTDYYYYAMDV,TGTSSDVGGYNYVS,EVTNRPS,SSYTSSSLYV,2.9,Crystal Structure of Human Fab S24-188 in the complex with the N-teminal Domain of Nucleocapsid protein from SARS CoV-2,Crystal Structure of Human Fab S24-202 in the complex with the N-terminal Domain of Nucleocapsid protein from SARS CoV-2
7sts_1P,7n3c_0P,6,2,GGSISSYYWS,YIYYSGSTN,DYYQLPMDV,SGSSSNIGSNYVY,RNNQRPS,AAWDDSLSGRV,2.16,Crystal Structure of Human Fab S24-1379 in the Complex with the N-teminal Domain of Nucleocapsid Protein from SARS CoV-2,Crystal Structure of Human Fab S24-202 in the complex with the N-terminal Domain of Nucleocapsid protein from SARS CoV-2
7n3c_0P,7n3c_0P,6,0,GYSFSSYWIS,RIDPSDSNTN,LSVRVWFGELPHYGMDV,RASQSVSSYLA,DASNRAS,QQRRNWPLT,1.82,Crystal Structure of Human Fab S24-202 in the complex with the N-terminal Domain of Nucleocapsid protein from SARS CoV-2,Crystal Structure of Human Fab S24-202 in the complex with the N-terminal Domain of Nucleocapsid protein from SARS CoV-2
7n3d_0P,7n3c_0P,6,0,GGSISSYYWS,YVYYSGNTK,HSRIEVAGTLDFDY,RASQSIRSYLN,AASSLQS,QQSYSTPPT,1.53,Crystal Structure of Human Fab S24-1564 in the complex with the N-terminal Domain of Nucleocapsid protein from SARS CoV-2,Crystal Structure of Human Fab S24-202 in the complex with the N-terminal Domain of Nucleocapsid protein from SARS CoV-2
7str_0P,7n3c_0P,6,0,GGSISSYYWS,YIYYSGSTK,IYDSSGYYHPVFDY,RASQSVSSSYLA,GASSRAT,QQYGSSPWT,1.5,Crystal Structure of Human Fab S24-1063 in the Complex with the N-teminal Domain of Nucleocapsid Protein from SARS CoV-2,Crystal Structure of Human Fab S24-202 in the complex with the N-terminal Domain of Nucleocapsid protein from SARS CoV-2
7cr5_0P,7n3c_0P,6,1,GFTFSSYIMH,VISYDGSNEA,ETGDYSSSWYDS,TLSSGHSNYAIA,VNSDGSHTKGD,QTWGTGIQV,2.08,Complex structure of a human monoclonal antibody with SARS-CoV-2 nucleocapsid protein NTD,Crystal Structure of Human Fab S24-202 in the complex with the N-terminal Domain of Nucleocapsid protein from SARS CoV-2
7jtr_1P,7jtr_0P,6,0,GYTFTNSWMH,NIFPGNGNTN,GLFAY,KSSQSLLINNNQKNYLA,FASTRES,QQHFTAPYT,2.5,Complex of maltose-binding protein (MBP) with single-chain Fv (scFv),Complex of maltose-binding protein (MBP) with single-chain Fv (scFv)
5gru_0P,7jtr_0P,6,3,GFNFSSSSIH,SISSSSGSTS,GYYYTGLWYPYAMYEFGMDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,1.955,Structure of mono-specific diabody,Complex of maltose-binding protein (MBP) with single-chain Fv (scFv)
5bk2_1P,7jtr_0P,6,4,GFNIYSSSIH,SISSYSGYTS,YKYPYWSWYYYWGGMDY,RASQSVSSAVA,SASSLYS,QQYYYGYPIT,2.6,Crystal structure of maltose binding protein in complex with a peristeric synthetic antibody,Complex of maltose-binding protein (MBP) with single-chain Fv (scFv)
5bk1_1P,7jtr_0P,6,3,GFNVYYSSIH,SIYSYYGSTS,EYHSYVYEPPLYGMDY,RASQSVSSAVA,SASSLYS,QQSPQGYLVT,2.15,Crystal structure of maltose binding protein in complex with an endosteric synthetic antibody,Complex of maltose-binding protein (MBP) with single-chain Fv (scFv)
5bjz_1P,7jtr_0P,6,2,GFNLSSSSIH,SIYSYYGSTS,EYHSYWSYSWWPRVGLDY,RASQSVSSAVA,SASSLYS,QQASLTALLT,1.95,Crystal structure of maltose binding protein in complex with an allosteric synthetic antibody,Complex of maltose-binding protein (MBP) with single-chain Fv (scFv)
5gs2_0P,7jtr_0P,6,2,GFNFSSSSIH,SISSSSGSTS,YGHWSWGRWWNYWVALDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,3.592,Crystal structure of diabody complex with repebody and MBP,Complex of maltose-binding protein (MBP) with single-chain Fv (scFv)
7yrf_0P,6z3p_0P,4,0,GYAFSTSWMN,RIYPGDGDTN,RDYGYFDY,KASDHINNWLA,GATSLET,QQYWNSPYT,2.91,Cryo-EM structure of compact CA16 empty particle in complex with a neutralizing antibody 8C4,Enterovirus D68 in complex with human monoclonal antibody EV68-228
6z3q_0P,6z3p_0P,4,1,GGSISSSSYYWG,SIYYSGSTY,EITMIAWFDP,RASQGIRNDLG,AASSLQS,LQDYNYLLT,2.7,Structure of EV71 in complex with a protective antibody 38-1-10A Fab,Enterovirus D68 in complex with human monoclonal antibody EV68-228
6z3p_0P,6z3p_0P,4,0,GYSFTSYWIG,IIYPGDSDTR,LHSSSWFYGMDV,RASQSISSYLN,AASSLQS,QQSYSTPRT,2.8,Structure of EV71 in complex with a protective antibody 38-3-11A Fab,Enterovirus D68 in complex with human monoclonal antibody EV68-228
6wdt_0P,6aj7_0P,2,1,GYLISNGYYWG,SIYYTRDTY,HEGSCNDGSCYGSFVDN,RASQDISSWLA,AASSLQS,QQADSFIT,3.1,Enterovirus D68 in complex with human monoclonal antibody EV68-228,Enterovirus D68 in complex with human monoclonal antibody EV68-228
6aj9_2P,6aj7_0P,2,0,GYTFTNYWMH,YVNPNTDYTD,GTFGNYASFAY,RASQDIRGNLD,STSNLNS,LQRNAYPLT,3.5,The structure of Enterovirus D68 mature virion in complex with Fab 15C5 and 11G1,Enterovirus D68 in complex with human monoclonal antibody EV68-228
5zuf_0P,6z3p_0P,4,0,GFSFSTYGMS,TISGGGGYTY,RVTTVAEYYFDY,SASSSVSYIH,DTSRLAF,QQWSSNYT,6.8,Fit R10 Fab coordinates into the cryo-EM of EV71 in complex with A9,Enterovirus D68 in complex with human monoclonal antibody EV68-228
6u9s_1P,6u9s_0PH,6,0,GYTFTDDSIH,WINTETGEPT,LSPVVVIFIY,KSSQSLLHSRTRKNYLA,WASTRES,KQSYNLYA,2.4,Crystal structure of human CD81 large extracellular loop in complex with 5A6 Fab,Crystal structure of human CD81 large extracellular loop in complex with 5A6 Fab
6ek2_1P,6u9s_0PH,6,0,GFTFSDYYMH,TISDGGSYTY,DGNKYSAWFAY,KASEDIYNRLA,GATSLET,QQYWSPPWT,2.65,CRYSTAL STRUCTURE OF HUMAN CD81 LARGE EXTRACELLULAR LOOP IN COMPLEX WITH SINGLE CHAIN FV FRAGMENT 10,Crystal structure of human CD81 large extracellular loop in complex with 5A6 Fab
6ejm_0P,6u9s_0PH,6,0,GFTFRSYIMS,TISGGGGNTY,LTAVGDY,KSSQSLFDTDGKTYLT,LVSKLAS,LQGTHFPLT,2.15,CRYSTAL STRUCTURE OF HUMAN CD81 LARGE EXTRACELLULAR LOOP IN COMPLEX WITH SINGLE CHAIN FV FRAGMENT 5,Crystal structure of human CD81 large extracellular loop in complex with 5A6 Fab
5dfw_0P,6u9s_0PH,6,1,GFNFKDSYLH,RIDTGNGNVK,YGYGFHS,RASENIYRTLA,GATTLAD,QHFWGTPWT,2.33,CRYSTAL STRUCTURE OF HUMAN CD81 LARGE EXTRACELLULAR LOOP IN COMPLEX WITH SINGLE CHAIN FV FRAGMENT K13,Crystal structure of human CD81 large extracellular loop in complex with 5A6 Fab
5dfv_0P,6u9s_0PH,6,0,GYTFSSSWMN,RIYSGDGDAI,EGKTGDLLLRS,RASKSVSTSIYSYMH,YASYLES,EHSREFPFT,2.8,CRYSTAL STRUCTURE OF HUMAN CD81 LARGE EXTRACELLULAR LOOP IN COMPLEX WITH MURINE FAB FRAGMENT K04,Crystal structure of human CD81 large extracellular loop in complex with 5A6 Fab
6ejg_0P,6u9s_0PH,6,0,GYTFSSSWMN,RIYSGDGDAI,EGKTGDLLLRS,RASKSVSTSIYSYMH,YASYLES,EHSREFPFT,2.82,CRYSTAL STRUCTURE OF HUMAN CD81 LARGE EXTRACELLULAR LOOP IN COMPLEX WITH SINGLE CHAIN FV FRAGMENT 4,Crystal structure of human CD81 large extracellular loop in complex with 5A6 Fab
7phu_1P,5mi0_0P,6,0,GYTFTSYGIS,WISGYDGNTN,DGPQVGDFDWQVYYYYGMDV,RASQSINTWLA,KASSLES,QQYNSYLYT,2.53,PfRH5 bound to monoclonal antibody R5.015 and R5.016 Fab fragments,PfRH5 bound to monoclonal antibodies R5.004 and R5.016
7phu_0P,5mi0_0P,6,4,GYTFTDYYIH,WINPNSGGTN,DLWFGESPPYYGVDV,GGNNIGSYSVH,YDSDRPS,QVWDTNTDHVV,2.53,PfRH5 bound to monoclonal antibody R5.015 and R5.016 Fab fragments,PfRH5 bound to monoclonal antibodies R5.004 and R5.016
6rcv_2P,5mi0_0P,6,3,GYTFTSYAMN,WINTNTGNPT,ESPNYYDSSGYYSGYYFDY,GGKNIGSKSVH,DDSDRPS,QVWDSSSDHRV,3.582,PfRH5 bound to monoclonal antibodies R5.011 and R5.016,PfRH5 bound to monoclonal antibodies R5.004 and R5.016
6rcu_0P,5mi0_0P,6,1,GGTFSNYAIN,GIIPIFATTN,DKHSWSYAFDI,SGSSSNIGSNTVN,SNNQRPS,AAWDDSLNGWV,4.005,PfRH5 bound to monoclonal antibodies R5.004 and R5.016,PfRH5 bound to monoclonal antibodies R5.004 and R5.016
5mi0_0P,5mi0_0P,6,0,GFTFSDYGMA,FISNMAYSIY,AIFDYAGYWYFDV,RASESVEYYGTSLMQ,GASNVQS,QQSTKVPWT,2.35,A thermally stabilised version of Plasmodium falciparum RH5,PfRH5 bound to monoclonal antibodies R5.004 and R5.016
4u1g_1P,5mi0_0P,6,2,GFTFSDFYMY,TISDGDSYIY,DGNGKDGGDAMDY,RASQSVSTSSYTYFH,YASNLES,QHSWEIPYT,3.1,Plasmodium falciparum reticulocyte-binding protein homologue 5 (PfRH5) bound to monoclonal antibody QA1,PfRH5 bound to monoclonal antibodies R5.004 and R5.016
5fhc_0P,5kel_0P,4,1,GGSLSSFYWS,YIYYSGSPN,ASRSYYWGSYRPTAFDS,SGDNLGDKYVC,QDNKRPS,QTWDSTVV,6.704,Crystal Structure of Protective Human Antibodies 100 and 114 in Complex with Ebola Virus Fusion Glycoprotein (GP),EM structure of a EBOV-GP bound to 3T0331 neutralizing antibody
3csy_2P,5kel_0P,4,0,GFTLINYRMMN,SISSSSSYIH,EGPRATGMYSMADVFDI,KSSQSVLYSSNNKSYLA,WASTRES,QQYYSAPLT,3.4,Crystal structure of the trimeric prefusion Ebola virus glycoprotein in complex with a neutralizing antibody from a human survivor,EM structure of a EBOV-GP bound to 3T0331 neutralizing antibody
5kel_0P,5kel_0P,4,0,GFTFSNYWMN,EIRLKSNNYATH,GNGNYRAMDY,RASENIYSSLA,SATILAD,QHFWGTPYT,4.3,EBOV GP in complex with variable Fab domains of IgGs c2G4 and c13C6,EM structure of a EBOV-GP bound to 3T0331 neutralizing antibody
5ken_3P,5kel_0P,4,0,GSSFTGFSMN,NIDTYYGGTT,SAYYGSTFAY,RASENIYSYLA,NAKTLIE,QHHFGTPFT,4.3,EBOV GP in complex with variable Fab domains of IgGs c4G7 and c13C6,EM structure of a EBOV-GP bound to 3T0331 neutralizing antibody
6qd7_0P,6qd7_2P,1,0,GFPLRDYAMS,TIGGNDNAAN,SVRLSRPSPFDL,RASQSVSTYLA,EASNRAT,QQRASWPLT,3.1,EM structure of a EBOV-GP bound to 3T0331 neutralizing antibody,EM structure of a EBOV-GP bound to 3T0331 neutralizing antibody
6qd7_1P,6qd7_1P,1,0,GFPLRDYAMS,TIGGNDNAAN,SVRLSRPSPFDL,RASQSVSTYLA,EASNRAT,QQRASWPLT,3.1,EM structure of a EBOV-GP bound to 3T0331 neutralizing antibody,EM structure of a EBOV-GP bound to 3T0331 neutralizing antibody
7pi7_0P,5tih_0P,6,5,GFNIKDTYIH,RIDPANGNTY,DVLYFDV,RASESVDSYGNSFMH,RASNLES,QQSNEDRT,2.72,PfCyRPA bound to monoclonal antibody Cy.002 Fab fragment,Structural basis for inhibition of erythrocyte invasion by antibodies to Plasmodium falciparum protein CyRPA
7pi3_11P,5tih_0P,6,3,GFDFSSYAMG,GIRNDGSFTL,SADDGGHYSDFSGEIDA,SGSTYNYG,YNDKRPS,GNSDSRNVA,3.269,"PfCyRPA bound to Fab fragments from monoclonal antibodies Cy.003, Cy.004 and Cy.007",Structural basis for inhibition of erythrocyte invasion by antibodies to Plasmodium falciparum protein CyRPA
7pi2_0P,5tih_0P,6,4,GFFSFSSYTMQ,SISSGGGTN,HGVNGCDWSYSVGCVDA,SGGSSSYYG,NNQKRPS,GSRDNSGGI,3.14,PfCyRPA bound to monoclonal antibody Cy.003 Fab fragment,Structural basis for inhibition of erythrocyte invasion by antibodies to Plasmodium falciparum protein CyRPA
7phv_0P,5tih_0P,6,2,GFTFSSYEMQ,DICIGGSYTG,TARSDYCITGLDDIDA,SGGSSDYG,ENNKRPS,GSRDTNNGA,3.091,PfCyRPA bound to monoclonal antibody Cy.007 Fab fragment,Structural basis for inhibition of erythrocyte invasion by antibodies to Plasmodium falciparum protein CyRPA
5tih_0P,5tih_0P,6,0,GYSFTSFWMH,MIDPSENKIR,VRRGY,RASQEISGYLS,TASTVDS,LQYDTYPWT,2.44,Structural basis for inhibition of erythrocyte invasion by antibodies to Plasmodium falciparum protein CyRPA,Structural basis for inhibition of erythrocyte invasion by antibodies to Plasmodium falciparum protein CyRPA
5ezo_0P,5tih_0P,6,1,GFDFSRYWMS,EINPGSSTIK,YGSYVYAMDY,KASQSVRNDVA,FASNRYT,QQGYTSPRT,3.63,Crystal Structure of PfCyRPA in complex with an invasion-inhibitory antibody Fab.,Structural basis for inhibition of erythrocyte invasion by antibodies to Plasmodium falciparum protein CyRPA
7rew_0P,5l6y_0P,6,3,GFTFSSYAMS,AFSGWDVSTY,DGLGPYFYNYGMDV,SGDKLGDKYSF,HDSKRPS,QAWDSSTYV,2.1,Crystal Structure of IL-13 in complex with MMAb3 Fab,il13 in complex with tralokinumab
3l5w_1P,5l6y_0P,6,1,GFSLSTYGMGVG,HIWWDDVKR,MGSDYDVWFDY,RASKSISKYLA,SGSTLQS,QQHNEYPYT,2.0,Crystal structure of the complex between IL-13 and C836 FAB,il13 in complex with tralokinumab
3l5x_0P,5l6y_0P,6,1,GFSLSTYGMGVG,HIWWDDVKR,MGSDYDVWFDY,RASKSISKYLA,SGSTLQS,QQHNEYPYT,1.9,Crystal structure of the complex between IL-13 and H2L6 FAB,il13 in complex with tralokinumab
4ps4_0P,5l6y_0P,6,1,GFSLSTYGVGVG,HIWWDDVKR,LGSDYDVWFDY,RASKSISKYLA,SGSTLQS,QQHDYPYT,2.8,Crystal structure of the complex between IL-13 and M1295 FAB,il13 in complex with tralokinumab
3g6d_0P,5l6y_0P,6,0,GFTFNSYWIN,GIAYDSSNTL,GLGAFHWDMQPDY,SGDNIGGTFVS,DDNDRPS,GTWDMVTNNV,3.2,Crystal structure of the complex between CNTO607 Fab and IL-13,il13 in complex with tralokinumab
5l6y_0P,5l6y_0P,6,0,GYTFTNYGLS,WISANNGDTN,DSSSSWARWFFDL,GGNIIGSKLVH,DDGDRPS,QVWDTGSDPVV,1.99,il13 in complex with tralokinumab,il13 in complex with tralokinumab
7c88_1P,5ggt_0P,4,0,GDSITRGYWN,YISYTGSTY,STGWLDPVDY,KASQNVDTSVA,SASFRYS,QQYYGYPFT,1.997,Complex structure of JS003 and PD-L1,Crystal structure of human PD-L1 with monoclonal antibody avelumab
5xxy_0P,5ggt_0P,4,0,GFTFSDSWIH,WISPYGGSTY,RHWPGGFDY,RASQDVSTAVA,SASFLYS,QQYLYHPAT,2.9,Crystal structure of PD-L1 complexed with atezolizumab fab at 2.9A,Crystal structure of human PD-L1 with monoclonal antibody avelumab
5x8m_0P,5ggt_0P,4,1,GFTFSRYWMS,NIKQDGSEKY,EGGWFGELAFDY,RASQRVSSSYLA,DASSRAT,QQYGSLPWT,2.661,PD-L1 in complex with durvalumab,Crystal structure of human PD-L1 with monoclonal antibody avelumab
5xj4_0P,5xj4_0P,2,0,GFTFSRYWMS,NIKQDGSEKY,EGGWFGELAFDY,RASQRVSSSYLA,DASSRAT,QQYGSLPWT,2.3,Complex structure of durvalumab-scFv/PD-L1,Crystal structure of human PD-L1 with monoclonal antibody avelumab
5grj_0P,5xj4_0P,2,1,GFTFSSYIMM,SIYPSGGITF,IKLGTVTTVDY,TGTSSDVGGYNYVS,DVSNRPS,SSYTSSSTRV,3.206,Crystal structure of human PD-L1 with monoclonal antibody avelumab,Crystal structure of human PD-L1 with monoclonal antibody avelumab
5ggt_0P,5ggt_0P,4,0,GDTFSTYAIS,GIIPIFGKAH,KFHFVSGSPFGMDV,RASQSVSSYLA,DASNRAT,QQRSNWPT,2.8,PD-L1 in complex with BMS-936559 Fab,Crystal structure of human PD-L1 with monoclonal antibody avelumab
5g64_1P,7sht_1PH,1,0,GYSITSGYSWN,SITYDGSTN,GSHYFGHWHFAV,RASQSVDYDGDSYMN,AASYLES,QQSHEDPYT,3.715,The complex between human IgE-Fc and two anti-IgE Fab fragments,The complex between human IgE-Fc and two anti-IgE Fab fragments
5hys_2P,5hys_1P,5,0,GYSITSGYSWN,SITYDGSTN,GSHYFGHWHFAV,RASQSVDYDGDSYMN,AASYLES,QQSHEDPYT,2.5,Structure of IgE complexed with omalizumab,The complex between human IgE-Fc and two anti-IgE Fab fragments
7shy_1P,5hys_1P,5,0,GYSITSGYSWN,SITYDGSTN,GSHYFGHWHFAV,RASQSVDYDGDSYMN,AASYLES,QQSHEDPYT,3.0,IgE-Fc in complex with omalizumab scFv,The complex between human IgE-Fc and two anti-IgE Fab fragments
7shz_2P,5hys_1P,5,0,GYSITSGYSWN,SIKYSGETK,GSHYFGHWHFAV,RASKPVDGEGDSYLN,AASYLES,QQSHEDPYT,3.0,IgE-Fc in complex with HAE,The complex between human IgE-Fc and two anti-IgE Fab fragments
7si0_0P,5hys_1P,5,0,GYSITSGYSWN,SVTYDGSTN,GSHYFGHWHFAV,RASQSVDSDGDSYMN,AASYLES,QQSHEDPYT,3.0,IgE-Fc in complex with 813,The complex between human IgE-Fc and two anti-IgE Fab fragments
5anm_1P,5hys_1P,5,1,GYIFTDYNIY,LIDPDNGETF,VMGKWIKGGYDY,TGSSSNIGAGYDVH,DNFNRPS,QSYDSPTLTSP,2.85,Crystal structure of IgE Fc in complex with a neutralizing antibody,The complex between human IgE-Fc and two anti-IgE Fab fragments
6bfs_0P,5d72_1P,6,0,GYSFTNYYMH,WIFPGSDNTK,KGTTGFAY,HASQNINVWLS,KASNLHT,QQGQSYPLT,2.0,The mechanism of GM-CSF inhibition by human GM-CSF auto-antibodies,"Crystal structure of MOR04357, a neutralizing anti-human GM-CSF antibody Fab fragment in complex with human GM-CSF"
6bfq_1P,5d72_1P,6,2,DSAIRKYYWS,YIYASGSSF,ITGTTDL,RASQGINRRLA,AVSTLQS,LQSNNYPLT,2.6,The mechanism of GM-CSF inhibition by human GM-CSF auto-antibodies,"Crystal structure of MOR04357, a neutralizing anti-human GM-CSF antibody Fab fragment in complex with human GM-CSF"
5d70_0P,5d72_1P,6,1,GFTFSSYWMN,GISYSGSETY,GFGTDF,SGDSIGKKYAY,KKRPS,SSWDSTGLV,2.06,"Crystal structure of MOR03929, a neutralizing anti-human GM-CSF antibody Fab fragment in complex with human GM-CSF","Crystal structure of MOR04357, a neutralizing anti-human GM-CSF antibody Fab fragment in complex with human GM-CSF"
5d71_0P,5d72_1P,6,1,GFTFSSYWMN,GISYSGSETY,GFGTDF,SGDSIGKKYAY,KKRPS,SAWGDKGMV,2.25,"Crystal structure of MOR04302, a neutralizing anti-human GM-CSF antibody Fab fragment in complex with human GM-CSF","Crystal structure of MOR04357, a neutralizing anti-human GM-CSF antibody Fab fragment in complex with human GM-CSF"
5c7x_1P,5d72_1P,6,0,GFTFSSYWMN,GIENKYAGGATY,GFGTDF,SGDSIGKKYAY,KKRPS,SAWGDKGMV,2.95,"Crystal structure of MOR04357, a neutralizing anti-human GM-CSF antibody Fab fragment in complex with human GM-CSF","Crystal structure of MOR04357, a neutralizing anti-human GM-CSF antibody Fab fragment in complex with human GM-CSF"
5d72_0P,5d72_1P,6,0,GFTFSSYWMN,GIENKYAGGATY,GFGTDF,SGDSIGKKYAY,KKRPS,SSWDSTGLV,2.6,"Crystal structure of MOR04252, a neutralizing anti-human GM-CSF antibody Fab fragment in complex with human GM-CSF","Crystal structure of MOR04357, a neutralizing anti-human GM-CSF antibody Fab fragment in complex with human GM-CSF"
7rxd_0P,7rxd_0P,1,0,GFTFSNFGMH,YISSGSTTKY,RPLYDGDYGYPMDY,KSTQSILYNSNQKTYLA,WASTRAS,HQYLSAWT,3.6,CryoEM structure of RBD domain of COVID-19 in complex with Legobody,Crystal Structure of the 2F5 Fab'-3H6 Fab Complex
7rth_2P,7rth_0P,1,0,GFNFSYYSIH,YISSSSSYTS,GYQYWQYHASWYWNGGLDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,3.19,"Crystal structure of an anti-lysozyme nanobody in complex with an anti-nanobody Fab ""NabFab""",Crystal Structure of the 2F5 Fab'-3H6 Fab Complex
7rth_10P,7rth_4P,1,0,GSTDSIEYMT,ALYTHTGNTY,TRKYVPVRFALDQSSYDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,3.19,"Crystal structure of an anti-lysozyme nanobody in complex with an anti-nanobody Fab ""NabFab""",Crystal Structure of the 2F5 Fab'-3H6 Fab Complex
7jln_0P,7jln_0P,1,0,GYTFTSYWIN,NIWPSDSYTN,DFGASYVGFAY,KSSQSLLNSGNQKNYLA,GASTRES,QNDESYPYT,2.57,Crystal structure of glVRC01 Fab in complex with anti-idiotype iv9 Fab,Crystal Structure of the 2F5 Fab'-3H6 Fab Complex
5jo4_1P,6zqk_2PH,1,1,GYTFTSYWMH,AVSPGNSDTS,SRYGNNALDY,RASQGISSNIV,HGTNLES,VQYSQFPPT,2.53,Antibody Fab Fragment Complex,Crystal Structure of the 2F5 Fab'-3H6 Fab Complex
3bqu_1P,3bqu_1P,1,0,GYSFTDYFMH,YINCYTGATN,TSIGYGSSPPFPY,ITSTDIDDDMN,DGNTLRP,LQSDNLPYT,3.0,Crystal Structure of the 2F5 Fab'-3H6 Fab Complex,Crystal Structure of the 2F5 Fab'-3H6 Fab Complex
8a1e_1P,6lgw_0P,4,2,GYTFSNYWMH,EINPFNGGTN,PLSDYGDWFFAV,KASQDVSTAVA,SASYRST,QQHYSAPLT,2.83,Rabies virus glycoprotein in complex with Fab fragments of 17C7 and 1112-1 neutralizing antibodies,Rabies virus glycoprotein pre-fusion trimer in complex with neutralizing antibody RVA122
7u9g_0P,6lgw_0P,4,1,GDSMNNFYWG,YIYYSGTTN,DSGDYVSYYYYGMDV,SGSSSNIGSNYVY,KSDKRPS,AAWDNRLSGWL,3.39,Rabies virus glycoprotein pre-fusion trimer in complex with neutralizing antibody RVA122,Rabies virus glycoprotein pre-fusion trimer in complex with neutralizing antibody RVA122
6tou_0P,6tou_0P,1,0,GGSFSSGSYSWN,YIYYSGSTY,GTYSDFWSGSPLDY,RASQGISNYLA,AASSLQS,QQYDTYPLT,2.587,Rabies virus glycoprotein PH domain in complex with the scFv fragment of broadly neutralizing human antibody RVC20,Rabies virus glycoprotein pre-fusion trimer in complex with neutralizing antibody RVA122
6lgw_0P,6lgw_0P,4,0,GYTFTDYNMD,DISPYYGSTG,RNYDGSWFAY,RASQIIGTSIH,YASESIS,QQSNSWPVT,2.9037,Structure of Rabies virus glycoprotein in complex with neutralizing antibody 523-11 at acidic pH,Rabies virus glycoprotein pre-fusion trimer in complex with neutralizing antibody RVA122
8a1e_0P,6lgw_0P,4,0,GFTFSTYAMH,VVSYDGRTKD,ERFSGAYFDY,RASQSVSSYLA,DASNRAT,QQRNNWPPT,2.83,Rabies virus glycoprotein in complex with Fab fragments of 17C7 and 1112-1 neutralizing antibodies,Rabies virus glycoprotein pre-fusion trimer in complex with neutralizing antibody RVA122
6pwc_0P,7df9_0P,5,1,GFNVYSSSIH,SISSYYCYTY,SRQFWYSGLDY,RASQSVSSAVA,SASSLYS,QQYKYVPVT,4.9,A complex structure of arrestin-2 bound to neurotensin receptor 1,Structure of the V2 receptor Cter-arrestin2-ScFv30 complex
6ni2_1P,7df9_0P,5,0,GFNVYSSSIH,SISSYYGYTY,SRQFWYSGLDY,RASQSVSSAVA,SASSLYS,QQYKYVPVT,4.0,Stabilized beta-arrestin 1-V2T subcomplex of a GPCR-G protein-beta-arrestin mega-complex,Structure of the V2 receptor Cter-arrestin2-ScFv30 complex
6tko_0P,7df9_0P,5,0,GFNVYSSSIH,SISSYYGYTY,SRQFWYSGLDY,RASQSVSSAVA,SASSLYS,QQYKYVPVT,3.3,Phosphorylated turkey beta1 adrenoceptor with bound agonist formoterol coupled to arrestin-2 in lipid nanodisc.,Structure of the V2 receptor Cter-arrestin2-ScFv30 complex
7r0j_0P,7df9_0P,5,0,GFNVYSSSIH,SISSYYGYTY,SRQFWYSGLDY,RASQSVSSAVA,SASSLYS,QQYKYVPVT,4.23,Structure of the V2 receptor Cter-arrestin2-ScFv30 complex,Structure of the V2 receptor Cter-arrestin2-ScFv30 complex
7srs_1P,7df9_0P,5,0,GFNVYSSSIH,SISSYYGYTY,SRQFWYSGLDY,RASQSVSSAVA,SASSLYS,QQYKYVPVT,3.3,5-HT2B receptor bound to LSD in complex with beta-arrestin1 obtained by cryo-electron microscopy (cryoEM),Structure of the V2 receptor Cter-arrestin2-ScFv30 complex
7cec_1P,3vi3_0P,4,2,GFSLSTSGMGVS,HIYWDDDKR,SIYDGYYDYFDV,RATSSVTYMH,ATSNLAS,QQWTSNPPT,3.9,Structure of alpha6beta1 integrin in complex with laminin-511,Cryo-EM structure of human integrin alpha5beta1 (open form) in complex with fibronectin and TS2/16 Fv-clasp
7ceb_0P,3vi3_0P,4,1,GFTFSSYTMS,TISSGGSYTY,IGYDEDYAMDH,SVSSIISSNYLH,RTSNLAS,QQGSDIPLT,2.89,Crystal structure of alpha6beta1 integrin headpiece,Cryo-EM structure of human integrin alpha5beta1 (open form) in complex with fibronectin and TS2/16 Fv-clasp
7nwl_0P,3vi3_0P,4,1,GFTFSSYTMS,TISSGGSYTY,IGYDEDYAMDH,SVSSIISSNYLH,RTSNLAS,QQGSDIPLT,3.1,Cryo-EM structure of human integrin alpha5beta1 (open form) in complex with fibronectin and TS2/16 Fv-clasp,Cryo-EM structure of human integrin alpha5beta1 (open form) in complex with fibronectin and TS2/16 Fv-clasp
3vi3_1P,3vi3_0P,4,0,GYTFTSYWIE,EILPGSGYIH,ALALYAMDY,RSNKSLLHSNGNTYLY,RMSNLAS,LQHLEYPFT,2.9,Crystal structure of alpha5beta1 integrin headpiece (ligand-free form),Cryo-EM structure of human integrin alpha5beta1 (open form) in complex with fibronectin and TS2/16 Fv-clasp
3v4p_0P,3v4p_0P,1,0,GYTFTSYWMH,EIDPSESNTN,GGYDGWDYAIDY,RSSQSLAKSYGNTYLS,GISNRFS,LQGTHQPYT,3.15,crystal structure of a4b7 headpiece complexed with Fab ACT-1,Cryo-EM structure of human integrin alpha5beta1 (open form) in complex with fibronectin and TS2/16 Fv-clasp
6r2s_0P,6oao_2P,5,2,GGSVSSSTYYWG,SIYYSGSTY,DGTGALDL,RASQSISSWLA,KASSLLS,QHYNTYPWT,3.04,The structure of Plasmodium vivax Duffy binding protein (PvDBP) bound to human antibody DB9,The structure of Plasmodium vivax Duffy binding protein (PvDBP) bound to human antibody DB9
6oan_0P,6oao_2P,5,0,GDSINSGDYYWI,NIYYSGTAY,ASTTVVSPWLDP,GGDNIESKGVH,DDHDRPS,QVWDTSSEHPV,2.9,Structure of DBP in complex with human neutralizing antibody 053054,The structure of Plasmodium vivax Duffy binding protein (PvDBP) bound to human antibody DB9
6oan_1P,6oao_2P,5,0,GDSINSGDYYWI,NIYYSGTAY,ASTTVVSPWLDP,GGDNIESKGVH,DDHDRPS,QVWDTSSEHPV,2.9,Structure of DBP in complex with human neutralizing antibody 053054,The structure of Plasmodium vivax Duffy binding protein (PvDBP) bound to human antibody DB9
6oao_0P,6oao_2P,5,0,GYTLTELSMH,GFDREDGESI,DFGGSYFYAFDI,SGSSSNIGRNPVN,SNDQRPS,EAWDDSLNGVV,3.497,Structure of DBP in complex with human neutralizing antibody 092096,The structure of Plasmodium vivax Duffy binding protein (PvDBP) bound to human antibody DB9
5f3j_1P,6oao_2P,5,1,GYAFISSWMN,RIYPGDGDTH,EETAQTGGFDY,RSSKSLLYQDGKTYLN,LMSTRAS,QQLVEYPLT,4.001,Crystal structure of DBP in complex with inhibitory monoclonal antibody 2D10,The structure of Plasmodium vivax Duffy binding protein (PvDBP) bound to human antibody DB9
7wkx_1P,7wkx_0P,4,0,EYIFTNYGMN,WIDTNTGEPT,YGWGYFDY,RSSQSLVHSNGYTYLH,KVSNHLS,SQSTHVPYT,2.81,IL-17A in complex with the humanized antibody HB0017,Crystal structure of IL17FF bound to Fab fragments of MCAF5352A
5hhv_0P,7wkx_0P,4,1,GFTFSSYAMS,AISGSGGSTY,DLIHGVTRN,TRSSGSLANYYVQ,ANNQRPS,QTYDPYSVV,2.2,Inhibiting complex IL-17A and IL-17RA interactions with a linear peptide,Crystal structure of IL17FF bound to Fab fragments of MCAF5352A
6ppg_1P,6ppg_1P,1,0,GFTFDDYAMH,GINWSSGGIG,DIGGFGEFYWNFGL,RASQSVRSYLA,DASNRAT,QQRSNWPPAT,2.75,Crystal structure of IL17FF bound to Fab fragments of MCAF5352A,Crystal structure of IL17FF bound to Fab fragments of MCAF5352A
6wir_0P,7wkx_0P,4,1,GFTFSNYWMN,AINQDGSEKY,DYYDILTDYYIHYWYFDL,RASQSVSSSYLA,GASSRAT,QQYGSSPCT,2.96,Fab antigen complex,Crystal structure of IL17FF bound to Fab fragments of MCAF5352A
4qhu_1P,7wkx_0P,4,0,GFTFSSYAMS,TISLTSGFTY,QLTLDV,SGDNLGDKYAN,DDIDRPS,GSYDFFLGMIV,2.2,Crystal Structure of IL-17A/Fab6785 complex,Crystal structure of IL17FF bound to Fab fragments of MCAF5352A
6pe8_1P,6pe8_1P,1,0,GFTFSDYGMN,YISSGRGNIY,SWGYFDV,KSSQSLLNRGNQKNYLT,WASTRES,QNDYTYPLT,2.84,Crystal structure of CD40/ABBV-323 FAB complex,Crystal structure of CD40/ABBV-323 FAB complex
6pe9_2P,6pe9_2P,1,0,GFTFSDYGMN,YISSGRSNIY,SWGYFDV,KSSQSLLNLGNQKNYLT,WASTRES,QNDYTYPLT,3.13,Crystal Structure of CD40 complexed to FAB516,Crystal structure of CD40/ABBV-323 FAB complex
6pe9_3P,6fax_0P,3,2,GFTFSDYGMN,YISSGRSNIY,SWGYFDV,KSSQSLLNLGNQKNYLT,WASTRES,QNDYTYPLT,3.13,Crystal Structure of CD40 complexed to FAB516,Crystal structure of CD40/ABBV-323 FAB complex
6fax_0P,6fax_0P,3,0,GYTFTEYIMH,GIIPNNGGTS,REVYGRNYYALDY,SASQGINNYLN,YTSSLHS,QQYSNLPYT,2.99,Complex of Human CD40 Ectodomain with Lob 7.4 Fab,Crystal structure of CD40/ABBV-323 FAB complex
5dmi_0P,6fax_0P,3,1,GYAFTTTGMQ,WINTHSGVPK,SGNGNYDLAYFAY,RASQSISDYLH,YASHSIS,QHGHSFPWT,3.69,Structure of the extracellular domain of the CD40 in complex with CHI220 FAB,Crystal structure of CD40/ABBV-323 FAB complex
6iec_0P,6iea_0P,4,1,GFTFSDYYMS,YISPGGSTIY,SADVYNWFDP,GGNNIGSKSVH,DDSDRPS,QVWDSSSDHLYV,3.2,Structure of RVFV Gn and human monoclonal antibody R17,Structure of RVFV Gn and human monoclonal antibody R13
6iea_0P,6iea_0P,4,0,GGSISSGGYYWS,YIYDSGSTY,LPYCSGRICRPRTDY,TLPSDINVGSYNIY,YYSDSDKGQGS,MIWPSNAWV,2.0,Structure of RVFV Gn and human monoclonal antibody R13,Structure of RVFV Gn and human monoclonal antibody R13
6ieb_1P,6iea_0P,4,0,GGSISTYYWS,YIYYSGSTN,SDYGDLIFDY,SGDKLGDKYVC,QDSKRPS,QACDSSTV,2.409,Structure of RVFV Gn and human monoclonal antibody R15,Structure of RVFV Gn and human monoclonal antibody R13
6iek_1P,6iea_0P,4,0,GYTLTELSMH,GFDREDGETI,DPIRYNWNYGDY,TLPSDISVSSYNIY,YYSDSDKGQGS,MIWPSNAWV,2.7,Structure of RVFV Gn and human monoclonal antibody R12,Structure of RVFV Gn and human monoclonal antibody R13
6i9i_1P,6i9i_1P,1,0,GIDPNSDHMS,IIYASGTTY,YPNYPTDNL,QASQSVYNNYLLS,SASTLAS,LGSYDGNSADCLA,1.98,Rift valley fever virus Gn in complex with a neutralizing antibody fragment,Structure of RVFV Gn and human monoclonal antibody R13
6cvk_0P,6cvk_0P,5,0,GIDLSSNAIS,IIYGGSIPY,GKSDGDGYAAYRLDP,QASQSISSRLG,GASTLTS,LGSDTSTDTA,2.38,Hepatitis B e-antigen in complex with scFv e13,Hepatitis B e-antigen in complex with scFv e13
6cvk_1P,6cvk_0P,5,0,GIDLSSNAIS,IIYGGSIPY,GKSDGDGYAAYRLDP,QASQSISSRLG,GASTLTS,LGSDTSTDTA,2.38,Hepatitis B e-antigen in complex with scFv e13,Hepatitis B e-antigen in complex with scFv e13
6cwd_3P,6cvk_0P,5,0,GIDLSSNAIS,IIYGGSIPY,GKSDGDGYAAYRLDP,QASQSISSRLG,GASTLTS,LGSDTSTDTA,3.33,Hepatitis B core-antigen in complex with scFv e13,Hepatitis B e-antigen in complex with scFv e13
3v6z_1P,6cvk_0P,5,1,GFTFSSYGMS,TISSGGNYIY,EGAYSGSSSYPMDY,KSSQSVLYSSNQKNYLA,WASTRES,HQYLSSYMYT,3.34,Crystal Structure of Hepatitis B Virus e-antigen,Hepatitis B e-antigen in complex with scFv e13
6cwt_1P,6cvk_0P,5,1,GFSLSTYAMI,IINTGGSAS,TRGVNDAYEHAFDP,QASQSIGNALA,AGSNLAS,LGTYSAIDRA,3.151,Hepatitis B core-antigen in complex with Fab e21,Hepatitis B e-antigen in complex with scFv e13
4m7l_0P,1ahw_0P,5,1,GYTFITYWIE,DILPGSGSTN,SGYYGNSGFAY,KSSQSLLSSGNQKNYLT,WASTRES,QNDYTYPLT,3.4,Crystal structure of the complex between human tissue factor extracellular domain and antibody 10H10 FAB fragment,HUMAN TISSUE FACTOR IN COMPLEX WITH ANTIBODY M1587
5w06_0P,1ahw_0P,5,1,GYTFIPYWIE,DILPGSGFTT,SGYYGNSGFAY,KSSQSLLSSGNQKNYLT,WASTRES,QNDYTYPLT,2.6,HUMAN TISSUE FACTOR IN COMPLEX WITH ANTIBODY M1587,HUMAN TISSUE FACTOR IN COMPLEX WITH ANTIBODY M1587
1ahw_1P,1ahw_0P,5,0,GFNIKDYYMH,LIDPENGNTI,DNSYYFDY,KASQDIRKYLN,YATSLAD,LQHGESPYT,3.0,A COMPLEX OF EXTRACELLULAR DOMAIN OF TISSUE FACTOR WITH AN INHIBITORY FAB (5G9),HUMAN TISSUE FACTOR IN COMPLEX WITH ANTIBODY M1587
1jps_0P,1ahw_0P,5,0,GFNIKEYYMH,LIDPEQGNTI,DTAAYFDY,RASRDIKSYLN,YATSLAE,LQHGESPWT,1.85,Crystal structure of tissue factor in complex with humanized Fab D3h44,HUMAN TISSUE FACTOR IN COMPLEX WITH ANTIBODY M1587
1uj3_0P,1ahw_0P,5,0,GFNIKDYYMH,GNDPANGHSM,DSGYAMDY,KASQDIKSFLS,YATSLAD,LQHGESPYT,2.1,Crystal structure of a humanized Fab fragment of anti-tissue-factor antibody in complex with tissue factor,HUMAN TISSUE FACTOR IN COMPLEX WITH ANTIBODY M1587
6u38_0P,5vlp_0P,4,3,GYTFSSYGMY,WIDPGSGGTK,ERYGYYFDY,RASQYVGSYLN,DASNRAT,QVWDSSPPVV,2.73,PCSK9 in complex with a Fab and compound 8,PCSK9 complex with LDLR antagonist peptide and Fab7G7
5vlp_0P,5vlp_0P,4,0,GYIFTDYYIN,RIYPGSGHTY,ENFYGSSYVDWYFDV,KTSQNVGTAVA,SASNRYT,HQYSSYPLT,2.9,PCSK9 complex with LDLR antagonist peptide and Fab7G7,PCSK9 complex with LDLR antagonist peptide and Fab7G7
5vl7_0P,5vlp_0P,4,2,GFTFSSTAIH,RISPANGNTN,WIGSRELYIMDY,RASQDVSTAVA,SASFLYS,QQAYPALHT,3.5,PCSK9 complex with Fab33,PCSK9 complex with LDLR antagonist peptide and Fab7G7
4k8r_0P,5vlp_0P,4,1,GFTFSSYDMH,AIGTAGDTY,EGTYYHDSGSDNYYSYGMDV,RASQGISSALA,DASSLES,QQFNSYLIT,3.22,An Antibody Against the C-terminal Domain of PCSK9 lowers LDL Cholesterol Levels in vivo,PCSK9 complex with LDLR antagonist peptide and Fab7G7
2xtj_0P,2xtj_0P,1,0,GGTFNSHAIS,GINPILGIAN,HYEIQIGRYGMNVYYLMYRFAS,RASQGIRSALN,NGSTLQS,QQFDGDPT,2.7,The crystal structure of PCSK9 in complex with 1D05 Fab,PCSK9 complex with LDLR antagonist peptide and Fab7G7
7kyl_1P,7kyl_1P,3,0,GFTFSHYYMA,NINYDGTSTY,EEGYGNPYPYWYFDV,RASSSVSYMH,ATSNLAS,QQRSSNPRT,2.0,Powassan virus Envelope protein DIII in complex with neutralizing Fab POWV-80,The cryo-EM structure of Tick-borne encephalitis virus complexed with Fab fragment of neutralizing antibody 19/1786
6j5d_0P,7kyl_1P,3,1,GYTFTDYVIG,EIYPGSGTTY,GEDGYYIALDY,RASGNIHNYLA,KAQTLAD,QHFWSTPPWT,1.8,Complex structure of MAb 4.2-scFv with louping ill virus envelope protein Domain III,The cryo-EM structure of Tick-borne encephalitis virus complexed with Fab fragment of neutralizing antibody 19/1786
6j5g_0P,5o6v_0P,2,0,GYTFTDYVIG,EIYPGSGTTY,GEDGYYIALDY,RASGNIHNYLA,KAQTLAD,QHFWSTPPWT,3.291,Complex structure of MAb 4.2-scFv with tick-borne encephalitis virus envelope protein,The cryo-EM structure of Tick-borne encephalitis virus complexed with Fab fragment of neutralizing antibody 19/1786
5o6v_1P,5o6v_0P,2,0,GFTFSSYGMS,ATNSDGDSTY,VLYDYDGEFAY,KASQNVGTNVA,SASYRYS,QQYNNHPLT,3.9,The cryo-EM structure of Tick-borne encephalitis virus complexed with Fab fragment of neutralizing antibody 19/1786,The cryo-EM structure of Tick-borne encephalitis virus complexed with Fab fragment of neutralizing antibody 19/1786
7lse_0P,7kyl_1P,3,1,GFTFSNYGMH,VISYDAISKS,SPTAIDPPFDY,WASQSVSSNLA,GASTRAT,QQYNNWPPR,2.35,Crystal structure of the human neutralizing antibody Fab fragment T025 bound to TBEV EDIII (Far Eastern Subtype),The cryo-EM structure of Tick-borne encephalitis virus complexed with Fab fragment of neutralizing antibody 19/1786
7kqg_0P,7kqi_0P,4,0,GFTFDDYPMH,TISWNGAGLA,DRVDTTSWDYYFHKSMDV,QASQGIGNYLS,DASNLET,QQYDNLPLT,2.6,Antibodies that engage the hemagglutinin receptor-binding site of influenza B viruses,Influenza B/Brisbane/60/2008 hemagglutinin Fab CR8059 complex
7kqh_1P,7kqi_0P,4,0,GFTFDDYPMH,SINWNGGSTD,DLRASSSMDYYYYSGMDV,QASQGINNYLN,DASNLQT,QQYENVPIT,3.5,Antibodies that engage the hemagglutinin receptor-binding site of influenza B viruses,Influenza B/Brisbane/60/2008 hemagglutinin Fab CR8059 complex
7kqi_0P,7kqi_0P,4,0,GFTFDDFTMH,SINWKGNALD,DFRSSSSMDYFYYYGMGV,QASQDIRQCLN,DASTLET,QQFANVPLA,4.2,Antibodies that engage the hemagglutinin receptor-binding site of influenza B viruses,Influenza B/Brisbane/60/2008 hemagglutinin Fab CR8059 complex
4fqj_0P,7kqi_0P,4,1,GYIFTESGIT,WISGYSGDTK,DVQYSGSYLGAYYFDY,SGSSSNIGTNYVY,RSYQRPS,ATWDDSLDGWV,2.5,Influenza B/Florida/4/2006 hemagglutinin Fab CR8071 complex,Influenza B/Brisbane/60/2008 hemagglutinin Fab CR8059 complex
4fqk_1P,4fqk_1P,1,0,GYIFTESGIT,WISGYSGDTK,DVQYSGSYLGAYYFDY,SGSSSNIGTNYVY,RSYQRPS,ATWDDSLNGWV,5.65,Influenza B/Brisbane/60/2008 hemagglutinin Fab CR8059 complex,Influenza B/Brisbane/60/2008 hemagglutinin Fab CR8059 complex
7yms_0P,7yms_0P,2,0,GYTFTENTMH,GIYPKNDDTK,GDYENYFYAMDY,RASENIYSNLA,AATNLAD,QQFWDTPFT,2.9,Cryo-EM structure of Coxsackievirus A16 in complex with a neutralizing antibody 9B5,Cryo-EM structure of Coxsackievirus A16 in complex with a neutralizing antibody 9B5
7yrh_0P,7yrh_0P,1,0,GYTFTENTMH,GIYPKNDDTK,GDYENYFYAMDY,RASENIYSNLA,AATNLAD,QQFWDTPFT,3.35,Cryo-EM structure of compact coxsackievirus A16 empty particle in complex with a neutralizing antibody 9B5,Cryo-EM structure of Coxsackievirus A16 in complex with a neutralizing antibody 9B5
6lhq_0P,7yms_0P,2,1,GYTFTDYYMK,DINPNNGATS,RGYGLYYAMDY,SASSSISSNYLH,RTSNLAS,QQGSSIPHT,3.06,The cryo-EM structure of coxsackievirus A16 mature virion in complex with Fab NA9D7,Cryo-EM structure of Coxsackievirus A16 in complex with a neutralizing antibody 9B5
5xs7_0P,5xs7_0P,1,0,GFAFSTYDMS,HISSGGGYIY,QKGLYYGFDY,KASQDVNTAVA,SASYRYT,QQHYTTPHT,3.8,Structure of Coxsackievirus A6 (CVA6) virus A-particle in complex with the neutralizing antibody fragment 1D5,Cryo-EM structure of Coxsackievirus A16 in complex with a neutralizing antibody 9B5
7txz_1P,7txz_0P,4,0,GFSFSYYWMN,EIRLKSNNYGTH,VITTVFAY,RASESVHDYGISFMN,SASNQGS,QQSKEVPYT,3.2,Nipah Virus attachment (G) glycoprotein ectodomain in complex with nAH1.3 neutralizing antibody Fab fragment (local refinement of the distal region),Nipah Virus attachment (G) glycoprotein ectodomain in complex with nAH1.3 neutralizing antibody Fab fragment (local refinement of the distal region)
6vy6_0P,7txz_0P,4,1,GFTFSRFTMS,GISGSGGHTY,DGFVGQQLMRRGPWWFDP,GGNNIGNKGVH,DDSDRPS,QVWDSSSDHVV,2.6,Crystal structure of Hendra receptor binding protein head domain in complex with human neutralizing antibody HENV-26,Nipah Virus attachment (G) glycoprotein ectodomain in complex with nAH1.3 neutralizing antibody Fab fragment (local refinement of the distal region)
6vy4_1P,7txz_0P,4,2,GGIFNRETIN,RITPIVDVPN,FRGHNYFDP,GGNNIGGKSVH,DDRDRPS,QVWDNASDEAV,2.0,Crystal structure of Hendra receptor binding protein head domain in complex with human neutralizing antibody HENV-32,Nipah Virus attachment (G) glycoprotein ectodomain in complex with nAH1.3 neutralizing antibody Fab fragment (local refinement of the distal region)
6cmi_0P,7txz_0P,4,1,GGTFSNYAIN,GIIPILGIAN,GWGREQLAPHPSQYYYYYYGMDV,RASQSIRSTYLA,GASSRAT,QQYGRSPS,2.72,Crystal Structure of the Hendra Virus Attachment G Glycoprotein Bound to a Potent Cross-Reactive Neutralizing Human Monoclonal Antibody m102.3,Nipah Virus attachment (G) glycoprotein ectodomain in complex with nAH1.3 neutralizing antibody Fab fragment (local refinement of the distal region)
7teq_0P,7te9_0P,2,1,GFTFSTYYMS,VINSNGGNTY,RDYDGFAMDY,RASQSVSTSRYSYMH,YASNLES,QHSWENPYT,7.51,Cryo-EM structure of GluN1b-2B NMDAR in complex with Fab5 active conformation,Cryo-EM structure of GluN1b-2B NMDAR in complex with Fab5 active conformation
7teb_0P,7te9_0P,2,0,GFTFSSYTMS,YISNGGGGTY,PSRGGSSYWYFDV,KASQDINKYIA,YTSSLQP,LQYDNLYT,4.23,Cryo-EM structure of GluN1b-2B NMDAR complexed to Fab2 non-active1-like,Cryo-EM structure of GluN1b-2B NMDAR in complex with Fab5 active conformation
7te6_1P,5b3j_0P,2,1,GFTFSTYYMS,VINSNGGNTY,RDYDGFAMDY,RASQSVSTSRYSYMH,YASNLES,QHSWENPYT,4.55,Crystal structure of GluN1b-2B ATD complexed to Fab5 anti-GluN2B antibody,Cryo-EM structure of GluN1b-2B NMDAR in complex with Fab5 active conformation
5b3j_1P,5b3j_0P,2,0,GITFSSYSMS,YISNGGSGTY,PSRGGSSYWYFDV,KASQDINKYIA,YTSTLQP,LQYDNLYT,2.9,Activation of NMDA receptors and the mechanism of inhibition by ifenprodil,Cryo-EM structure of GluN1b-2B NMDAR in complex with Fab5 active conformation
7qu2_0P,5nuz_0P,4,0,GFTFSNYQMH,VITVKSDNYGAN,SGIYDGYYAYAMDY,KASQIVGTSVA,WASTRHT,QQYATYPLT,2.5,Junin virus GP1 glycoprotein in complex with Fab fragment of antibody JUN1,Junin virus GP1 glycoprotein in complex with Fab fragment of antibody JUN1
5w1k_3P,5nuz_0P,4,1,GGSIGGSSYYWS,YINYRGITH,LTSDCSGGNCYQAFDY,RASQSVSSSYLA,GASGRAT,QQYGRSGYT,3.99,JUNV GP1 CR1-10 Fab CR1-28 Fab complex,Junin virus GP1 glycoprotein in complex with Fab fragment of antibody JUN1
5nuz_0P,5nuz_0P,4,0,GYTFTSYWMH,AIYPGDSDTK,RNTLTGDYFDY,RASESVDDYGISFMN,TASSQGS,QQSKEVPYT,1.85,Junin virus GP1 glycoprotein in complex with an antibody Fab fragment,Junin virus GP1 glycoprotein in complex with Fab fragment of antibody JUN1
5en2_0P,5nuz_0P,4,0,GYTFTNYWMQ,AVYPGDGDTR,RRVYYGSNYIYALDY,KASQNVGSAVA,SASNRYT,QQYSSYPLA,1.821,Molecular basis for antibody-mediated neutralization of New World hemorrhagic fever mammarenaviruses,Junin virus GP1 glycoprotein in complex with Fab fragment of antibody JUN1
7mrz_0P,7mrz_0P,1,0,GGSISSSSYYWG,SISYSGSTY,DSLRYGMDV,KSSQSVLYSSNNKNYLA,WASTRES,QQYALAPPRT,3.0,Structure of GDF11 bound to fused ActRIIB-ECD and Alk4-ECD with Anti-ActRIIB Fab fragment,Structure of GDF11 bound to fused ActRIIB-ECD and Alk4-ECD with Anti-ActRIIB Fab fragment
7oly_0P,7oly_0P,2,0,GGSISSSSYYWG,SISYSGSTY,DSLRYGMDV,KSSQSVLYSSNNKNYLA,WASTRES,QQYALAPPRT,3.265,Structure of activin A in complex with an ActRIIB-Alk4 fusion reveal insight into activin receptor interactions,Structure of GDF11 bound to fused ActRIIB-ECD and Alk4-ECD with Anti-ActRIIB Fab fragment
5nh3_0P,5nh3_0P,1,0,GYTFTSSYIN,TINPVSGSTS,GGWFDY,TGTSSDVGSYNYVN,GVSKRPS,GTFAGGSYYGV,2.35,CRYSTAL STRUCTURE OF THE Activin receptor type-2A LIGAND BINDING DOMAIN IN COMPLEX WITH BIMAGRUMAB FV,Structure of GDF11 bound to fused ActRIIB-ECD and Alk4-ECD with Anti-ActRIIB Fab fragment
5nhr_0P,7oly_0P,2,1,GYTFTSSYIN,TINPVSGSTS,GGWFDY,TGTSSDVGSYNYVN,GVSKRPS,GTFAGGSYYGV,3.35,"CRYSTAL STRUCTURE OF THE Activin receptor type-2B LIGAND BINDING DOMAIN IN COMPLEX WITH BIMAGRUMAB FV, CUBIC CRYSTAL FORM",Structure of GDF11 bound to fused ActRIIB-ECD and Alk4-ECD with Anti-ActRIIB Fab fragment
7lfb_0P,7lfb_0P,1,0,GYAFTNYGVN,WINTNTGQTT,LIYDGDYISSDF,GASENIYGALN,GATNLAD,QNALSMPYT,1.913,Fab 7D6 bound to ApoL1 NTD,Fab 3B6 bound to ApoL1 NTD
7lfa_0P,7lfa_0P,2,0,GYTFTSHWMQ,AIYPGDGDTK,ENLYGYYFDY,RSSTGAVTSGNFAN,GADNRAP,ALWYSDHWV,1.857,Fab 3B6 bound to ApoL1 NTD,Fab 3B6 bound to ApoL1 NTD
7lf7_1P,7lfa_0P,2,1,GFTFSRCAMS,AISRDSTYTY,QIDDYYVDALDY,RASKIISKYLA,SGFTLQS,QQHNEYPLT,2.026,Fab 6D12 bound to ApoL1 NTD,Fab 3B6 bound to ApoL1 NTD
7lf8_0P,7lf8_0P,1,0,GFTFSRCAMS,AISRDSTYTY,QIDDYYVDALDY,RASKIISKYLA,SGFTLQS,QQHNEYPLT,2.15,Fab 6D12 bound to ApoL2 NTD,Fab 3B6 bound to ApoL1 NTD
7k66_0P,7k66_0P,1,0,GYTFTDYSMH,WINTETGEPT,CGNYVDYAIDY,RATSSVNYMY,FTSSLAP,QQFTSSP,3.92,Structure of Blood Coagulation Factor VIII in Complex with an Anti-C1 Domain Pathogenic Antibody Inhibitor,Structure of Blood Coagulation Factor VIII in Complex with an Anti-C1 Domain Pathogenic Antibody Inhibitor
4ki5_1P,4ki5_0P,3,2,GYTFSSYWIE,EILPGSGSTN,TSYYFGSSYDFDV,RASQEISGYLS,AASTLDS,LQYASYPYT,2.47,Cystal structure of human factor VIII C2 domain in a ternary complex with murine inhbitory antibodies 3E6 and G99,Structure of Blood Coagulation Factor VIII in Complex with an Anti-C1 Domain Pathogenic Antibody Inhibitor
4ki5_0P,4ki5_0P,3,0,DYTFTDYSLH,WINTETGDPA,EDDGLAS,SASSTVSYMY,DTSNLAS,QHWSSYPLT,2.47,Cystal structure of human factor VIII C2 domain in a ternary complex with murine inhbitory antibodies 3E6 and G99,Structure of Blood Coagulation Factor VIII in Complex with an Anti-C1 Domain Pathogenic Antibody Inhibitor
1iqd_0P,4ki5_0P,3,1,GYTLTELPVH,SFDPESGESI,PDPDAFDI,RASQSFSSSYLA,GASTRAT,QKYGTSAIT,2.0,Human Factor VIII C2 Domain complexed to human monoclonal BO2C11 Fab.,Structure of Blood Coagulation Factor VIII in Complex with an Anti-C1 Domain Pathogenic Antibody Inhibitor
7cn2_4P,3j8w_0P,3,1,GFTMSRYHMT,IIYARNSDTY,VDSDSSGAFDRLDL,QASQSIGGYLS,RASTLAS,QQGYTSSDINNA,3.43,Subparticle refinement of human papillomavirus type 16 pesudovirus in complex with H16.001 Fab,Subparticle refinement of human papillomavirus type 16 pesudovirus in complex with H16.001 Fab
5y9f_0P,5y9f_0P,1,0,GFPFSDYTMS,SISSGGTYTY,ASPYYDYDEGYMDY,RSSQSLVHSNGNTYLH,KVSNRFS,SQSTHVPFT,3.35,Crystal structure of HPV59 pentamer in complex with the Fab fragment of antibody 28F10,Subparticle refinement of human papillomavirus type 16 pesudovirus in complex with H16.001 Fab
3j8w_3P,3j8w_0P,3,0,GYTFISYWMQ,AIYPGDGATR,PSYYDYDVTWFAY,RASENIYSYLA,NAETLAE,QHHYVSPLT,13.0,Cryo-EM reconstruction of quasi-HPV16 complex with H263.A2 Fab,Subparticle refinement of human papillomavirus type 16 pesudovirus in complex with H16.001 Fab
3j8z_0P,3j8w_0P,3,0,GYTFTSYWMQ,AIYPGDGYTR,TYAGYYVGYFDY,KSSQSLFDSRNQKNYLA,FASTRES,QQHYSTPYT,14.0,Cryo-EM reconstruction of quasi-HPV16 complex with H16.1A Fab,Subparticle refinement of human papillomavirus type 16 pesudovirus in complex with H16.001 Fab
7c61_0P,7c61_0P,1,0,GYTFTDFYIN,WIFPGSGNTH,PVSYYYDFDY,RASQSVSNYLH,YASQSIS,QQSNSWPLT,3.0,Crystal structure of 5-HT1B-BRIL and SRP2070_Fab complex,Crystal structure of AT2R-BRIL and SRP2070_Fab complex
7c6a_0P,5xjm_0P,2,1,GYTFTDFYIN,WIFPGSGNTH,PVSYYYDFDY,RASQSVSNYLH,YASQSIS,QQSNSWPLT,3.4,Crystal structure of AT2R-BRIL and SRP2070_Fab complex,Crystal structure of AT2R-BRIL and SRP2070_Fab complex
5xjm_0P,5xjm_0P,2,0,GFTFSGFGMH,YISSGSSLIY,SLYYGTPWFAY,SASSSVTYMY,DTSNLAS,QQWSSYPLT,3.2,Complex structure of angiotensin II type 2 receptor with Fab,Crystal structure of AT2R-BRIL and SRP2070_Fab complex
6jod_0P,6jod_0P,1,0,GFTFSGFGMH,YISSGSSLIY,SLYYGTPWFAY,SASSSVTYMY,DTSNLAS,QQWSSYPLT,3.2,Angiotensin II type 2 receptor with ligand,Crystal structure of AT2R-BRIL and SRP2070_Fab complex
7f9w_0P,3nfp_1P,4,3,GGTFSSDAIN,RIIPIFGVAD,ERGDYSNFWYFDL,KSSQSVLYSSNNKNYLA,WASTRES,QQYYSTPYT,3.2,CD25 in complex with Fab,CRYSTAL STRUCTURE OF FAB RG6292 IN COMPLEX WITH CD25 ECD
6yio_0P,3nfp_1P,4,2,GGTFSSLAIS,GIIPIFGTAN,GGSVSGTLVDFDI,RASQSISSWLA,KASSLES,QQYNIYPIT,1.83,CRYSTAL STRUCTURE OF FAB RG6292 IN COMPLEX WITH CD25 ECD,CRYSTAL STRUCTURE OF FAB RG6292 IN COMPLEX WITH CD25 ECD
3nfp_0P,3nfp_1P,4,0,GYTFTSYRMH,YINPSTGYTE,GGGVFDY,SASSSISYMH,TTSNLAS,HQRSTYPLT,2.86,Crystal structure of the Fab fragment of therapeutic antibody daclizumab in complex with IL-2Ra (CD25) ectodomain,CRYSTAL STRUCTURE OF FAB RG6292 IN COMPLEX WITH CD25 ECD
3iu3_0P,3nfp_1P,4,1,GYSFTRYWMH,AIYPGNSDTS,DYGYYFDF,SASSSRSYMQ,DTSKLAS,HQRSSYT,2.9,Crystal structure of the Fab fragment of therapeutic antibody Basiliximab in complex with IL-2Ra (CD25) ectodomain,CRYSTAL STRUCTURE OF FAB RG6292 IN COMPLEX WITH CD25 ECD
6ye3_1P,5utz_1P,3,2,GFSFSNYAMS,LISGGGSYSY,HMGYNDYLAWFAY,KSSQSLLNSANQKNYLA,FASTRES,QQYYSAPPWT,2.89,IL-2 in complex with a Fab fragment from UFKA-20,IL-2 in complex with a Fab fragment from UFKA-20
5utz_2P,5utz_1P,3,0,GGSISSGGYYWS,YIYYSGSTY,TPTVTGDWFDP,TRSSGSIASNYVQ,EDNQRPS,QSYDSSNVV,2.747,Human IL-2/Fab complex,IL-2 in complex with a Fab fragment from UFKA-20
5lqb_0P,5utz_1P,3,1,GYAFTNYLIE,VINPGSGGTN,WRGDGYYAYFDV,KASQSVDYDGDSYMN,AASNLES,QQSNEDPYT,1.95,"Complex structure of human IL2 mutant, Proleukin, with Fab fragment of NARA1 antibody",IL-2 in complex with a Fab fragment from UFKA-20
4yue_0P,4yqx_1PH,1,1,GDTITAYYLH,RIDPEDDSTK,VTFYYSRELRWFAY,QASQDIGNYLS,SATSLAD,LQHYSTPYT,2.194,Mouse IL-2 Bound to S4B6 Fab Fragment,IL-2 in complex with a Fab fragment from UFKA-20
6wer_0P,7k93_2P,1,0,GCTLTNCFMH,YINPYNDMTK,GYLLRTGCFDY,RASESVDSYGYSFMH,LASNLES,QQNNENPLT,3.96,DENV2 NS1 in complex with neutralizing 2B7 Fab fragment,DENV2 NS1 in complex with neutralizing 2B7 Fab fragment
7bsc_0P,7bsc_0P,1,0,GYSITSGYYWN,YISYDGRSN,FYYYTSRPLVY,RASESVEYSGTSLMH,AASNVES,QQSRKVPYT,2.31,Complex structure of 1G5.3 Fab bound to DENV2 NS1c,DENV2 NS1 in complex with neutralizing 2B7 Fab fragment
7bsd_0P,7bsd_1P,1,0,GYSITSGYYWN,YISYDGRSN,FYYYTSRPLVY,RASESVEYSGTSLMH,AASNVES,QQSRKVPYT,2.53,Complex structure of 1G5.3 Fab bound to ZIKV NS1c,DENV2 NS1 in complex with neutralizing 2B7 Fab fragment
4oii_1P,4oii_1P,1,0,GYTFTSYWMH,DINPNNGGPS,DDGYRFGY,RASGNIHNYLA,NAKTLAD,QHFWSTPRT,3.0,West Nile Virus NS1 in complex with neutralizing 22NS1 antibody Fab,DENV2 NS1 in complex with neutralizing 2B7 Fab fragment
6s5a_0P,6s5a_0P,4,0,GFDFSRYWMN,EITPDSSTIN,PYDYGAWFAS,RSSTGAVTTSNYAN,GTNKRAP,ALWYSNHWV,1.72,CRYSTAL STRUCTURE OF FC P329G LALA WITH ANTI FC P329G FAB,CRYSTAL STRUCTURE OF FC P329G LALA WITH ANTI FC P329G FAB
5xmh_1P,6s5a_0P,4,1,GGTFSSYPIS,GIIPLFGTAN,GIASAGTPDYFFY,RASQSISSSYLA,GASTRAT,QQYGSSPYT,2.8,Crystal structure of an IgM rheumatoid factor YES8c in complex with IgG1 Fc,CRYSTAL STRUCTURE OF FC P329G LALA WITH ANTI FC P329G FAB
4nhh_4P,6s5a_0P,4,2,NFRISAHTMN,SISSSTYRD,KGSDRLDA,RASQSIETWLA,KASTLKT,QHYAGYSAT,6.5,Structure of 2G12 IgG Dimer,CRYSTAL STRUCTURE OF FC P329G LALA WITH ANTI FC P329G FAB
1adq_0P,6s5a_0P,4,1,GFTFDDYAMH,GISWNTGTII,TRSYVVAAEYYFHY,GGNNIGSKSVH,DDSDRPP,QVWDSSSDHAV,3.15,CRYSTAL STRUCTURE OF A HUMAN IGM RHEUMATOID FACTOR FAB IN COMPLEX WITH ITS AUTOANTIGEN IGG FC,CRYSTAL STRUCTURE OF FC P329G LALA WITH ANTI FC P329G FAB
6sxi_0P,6sxi_0P,1,0,GDSITSGYWN,YISYSGSTY,ITTTTYAMDY,RASESVDGYGNSFLH,LASNLNS,QQNNVDPWT,1.85,Antibody-anti-idiotype complex: AP33 Fab (hepatitis C virus E2 antibody) - B2.1A scFv (anti-idiotype),Structure of iglb12 scFv in complex with anti-idiotype ib2 Fab
6ol6_1P,6ol6_1P,1,0,GYTFTSYAMH,WINAGNGNTK,VGPYCGGDSPQDNYYMDV,RASQSVSSSYLA,GASSRAT,QQYGSSSYT,2.6,Structure of iglb12 scFv in complex with anti-idiotype ib2 Fab,Structure of iglb12 scFv in complex with anti-idiotype ib2 Fab
6ol6_0P,6ol6_0P,1,0,GYTFTSYGIT,EIYPRSGKNW,TEYGSSPQWYFDA,KASQILNNEVA,YASNRYT,QQHYSSPYT,2.6,Structure of iglb12 scFv in complex with anti-idiotype ib2 Fab,Structure of iglb12 scFv in complex with anti-idiotype ib2 Fab
1pg7_0P,1pg7_1P,1,0,GFNIKEYYMH,LIDPEQGNTI,DTAAYFDY,RASRDIKSYLN,YATSLAE,LQHGESPWT,2.5,Murine 6A6 Fab in complex with humanized anti-Tissue Factor D3H44 Fab,Structure of iglb12 scFv in complex with anti-idiotype ib2 Fab
6jhq_0P,6jhq_0P,4,0,LFTHNNYGMS,TINSTASYTY,KNDTFSDYYFDY,SAHVSTDYMH,DTSKLAS,QQWNNNAYT,3.9,The cryo-EM structure of HAV bound to a neutralizing antibody-F4,The cryo-EM structure of HAV bound to a neutralizing antibody-F7
6jhr_0P,6jhq_0P,4,0,MYNFQHYGMS,TIQTNATYTY,RDNIECHYYFDY,SAHQYVSYMH,DTSRLAD,QQWQSNPYT,3.68,The cryo-EM structure of HAV bound to a neutralizing antibody-F6,The cryo-EM structure of HAV bound to a neutralizing antibody-F7
6jhs_0P,6jhq_0P,4,0,IHTFNCYGMS,TIDAASSYTY,RDNTTAQYYFDY,SAASSVSYIH,DTSRLAF,QQWSTNPYT,3.05,The cryo-EM structure of HAV bound to a neutralizing antibody-F7,The cryo-EM structure of HAV bound to a neutralizing antibody-F7
6jht_0P,6jhq_0P,4,0,AFTITTYGMS,TITAGGSYTY,KVTSVAEYYFDY,SATSGLSYIH,DTSKLAF,QQWDVNPYT,3.79,The cryo-EM structure of HAV bound to a neutralizing antibody-F9,The cryo-EM structure of HAV bound to a neutralizing antibody-F7
6b9j_1P,4etq_1P,4,2,GYTFTDYYMH,LVDPQEGETT,ESFGIPHF,RASQSVTSTYLA,SASSRAT,QQYGSSPPYT,2.9,Structure of vaccinia virus D8 protein bound to human Fab vv138,Structure of vaccinia virus D8 protein bound to human Fab vv138
5usl_1P,4etq_1P,4,2,GFTFSNYWMS,NIKQDGSKKY,LNLELAVDAISEALK,SGDALPKQFAY,KDSERPS,QSVDNSGTYEV,2.9,Structure of vaccinia virus D8 protein bound to human Fab vv304,Structure of vaccinia virus D8 protein bound to human Fab vv138
5ush_0P,4etq_1P,4,1,GDSISSNNYYWG,SIYYSGSTY,HRRVLLWFGEFQL,TGSSSNIGAGYDVH,GNINRPS,QSYDSSLSGAL,2.3,Structure of vaccinia virus D8 protein bound to human Fab vv66,Structure of vaccinia virus D8 protein bound to human Fab vv138
4etq_0P,4etq_1P,4,0,GYSFNFYWMH,MIDPSESESR,SNYRYDYFDV,SASSSVSYMY,DTSNLAS,QQWTSYPLT,2.1,Vaccinia virus D8L IMV envelope protein in complex with Fab of murine IgG2a LA5,Structure of vaccinia virus D8 protein bound to human Fab vv138
7cqd_0P,7cqd_1P,1,0,GFTFSNYGMA,SISAGGDKTY,TSRVYFDY,KRSTGNIGSNYVN,RDDKRPD,HSYSSGIV,3.2,The NZ-1 Fab complexed with the PDZ tandem fragment of A. aeolicus S2P homolog with the PA14 tag inserted between the residues 235 and 236,The NZ-1 Fab complexed with the PDZ tandem fragment of A. aeolicus S2P homolog with the PA12 tag inserted between the residues 263 and 267
6al1_0P,6al1_0P,1,0,GFTFSNYGMA,SISAGGDKTY,TSRVYFDY,KRSTGNIGSNYVN,RDDKRPD,HSYSSGIV,3.2,The NZ-1 Fab complexed with the PDZ tandem fragment of A. aeolicus S2P homolog with the PA12 tag inserted between the residues 181 and 184,The NZ-1 Fab complexed with the PDZ tandem fragment of A. aeolicus S2P homolog with the PA12 tag inserted between the residues 263 and 267
6al0_0P,7cqc_0P,2,2,GFTFSNYGMA,SISAGGDKTY,TSRVYFDY,KRSTGNIGSNYVN,RDDKRPD,HSYSSGIV,2.6,The NZ-1 Fab complexed with the PDZ tandem fragment of A. aeolicus S2P homolog with the PA12 tag inserted between the residues 263 and 267,The NZ-1 Fab complexed with the PDZ tandem fragment of A. aeolicus S2P homolog with the PA12 tag inserted between the residues 263 and 267
3wkm_0P,7cqc_0P,2,1,GFNIKDTYLH,RIDPANGNAK,RQLGLRGYYYAMDY,RASESVDSYGDSFMH,LASNLES,QQNNEDPWT,2.2,The periplasmic PDZ tandem fragment of the RseP homologue from Aquifex aeolicus in complex with the Fab fragment,The NZ-1 Fab complexed with the PDZ tandem fragment of A. aeolicus S2P homolog with the PA12 tag inserted between the residues 263 and 267
3ulu_2P,3ulv_0P,4,2,GYIFTTYWIH,EINPNNGRIN,VGVMITTFPY,RASGNIHNYLA,NAKTLAD,QHFWSTPFT,3.52,Structure of quaternary complex of human TLR3ecd with three Fabs (Form1),Crystal structure of the complex of TLR3 and bi-specific diabody
3ulu_1P,3ulv_0P,4,1,GDSVSSNSAAWG,IIQKRSKWYNN,YSYPFYSIDY,SGDNIGSYYVH,EDSERPS,SSYDDPNFQV,3.52,Structure of quaternary complex of human TLR3ecd with three Fabs (Form1),Crystal structure of the complex of TLR3 and bi-specific diabody
5gs0_1P,3ulv_0P,4,1,GDSVSSNSAAWG,IIQKRSKWYNN,YSYPFYSIDY,SGDNIGSYYVH,EDSERPS,SSYDDPNFQV,3.275,Crystal structure of the complex of TLR3 and bi-specific diabody,Crystal structure of the complex of TLR3 and bi-specific diabody
3ulu_0P,3ulv_0P,4,0,GYSFTNYWVG,FIDPSDSYTN,ELYQGYMDTFDS,RASQSIGLYLA,AASSLQS,QQGNTLSYT,3.52,Structure of quaternary complex of human TLR3ecd with three Fabs (Form1),Crystal structure of the complex of TLR3 and bi-specific diabody
7su1_0P,5ggv_0P,4,0,GFTFSHYTMH,FISYDGHNKY,HGWLGPFDY,RASQEVGESELA,GAFSRAT,QQYGSSPWT,2.53,Crystal structure of an acidic pH-selective Ipilimumab variant Ipi.106 in complex with CTLA-4,CTLA-4 in complex with tremelimumab Fab
6xy2_0P,5ggv_0P,4,1,GFSLTSYGLS,YIWYDGNTN,TEGHYYGSNYGYYALDY,RASENIYSNLA,AATNLQD,QHLWGTPYT,3.05,Crystal structure of CTLA-4 complexed with the Fab of HL32 antibody,CTLA-4 in complex with tremelimumab Fab
6rp8_0P,5ggv_0P,4,0,GFTFSSYTMH,FISYDGNNKY,TGWLGPFDY,RASQSVGSSYLA,GAFSRAT,QQYGSSPWT,2.6,Crystal Structure of Ipilimumab Fab complexed with CTLA-4 at 2.6A resolution,CTLA-4 in complex with tremelimumab Fab
5ggv_0P,5ggv_0P,4,0,GFTFSSYGMH,VIWYDGSNKY,DPRGATLYYYYYGMDV,RASQSINSYLD,AASSLQS,QQYYSTPFT,1.998,CTLA-4 in complex with tremelimumab Fab,CTLA-4 in complex with tremelimumab Fab
4zxb_1P,4zxb_1P,1,0,GYTFTNYDIH,WIYPGDGSTK,EWAY,RASQDIGGNLY,ATSSLDS,LQYSSSPWT,3.3,"Structure of the human insulin receptor ectodomain, IRDeltabeta construct, in complex with four Fab molecules","Structure of the human insulin receptor ectodomain, IRDeltabeta construct, in complex with four Fab molecules"
5kqv_0P,5kqv_0P,1,0,GYTFTNYDIH,WIYPGDGSTK,EWAY,RASQDIGGNLY,ATSSLDS,LQYSSSPWT,4.4,"Insulin receptor ectodomain construct comprising domains L1,CR,L2, FnIII-1 and alphaCT peptide in complex with bovine insulin and FAB 83-14 (REVISED STRUCTURE)","Structure of the human insulin receptor ectodomain, IRDeltabeta construct, in complex with four Fab molecules"
3w11_0P,3w11_0P,2,0,GFPLTAYGVN,MIWGDGNTD,DPYGSKPMDY,KSSQSLLYSSNQKNFLA,WASTRES,QQYFRYRT,3.9,"Insulin receptor ectodomain construct comprising domains L1-CR in complex with human insulin, Alpha-CT peptide(704-719) and FAB 83-7","Structure of the human insulin receptor ectodomain, IRDeltabeta construct, in complex with four Fab molecules"
6veq_0P,3w11_0P,2,0,GFPLTAYGVN,MIWGDGNTD,DPYGSKPMDY,KSSQSLLYSSNQKNFLA,WASTRES,QQYFRYRT,3.25,Con-Ins G1 in complex with the human insulin microreceptor in turn in complex with Fv 83-7,"Structure of the human insulin receptor ectodomain, IRDeltabeta construct, in complex with four Fab molecules"
4rgn_1P,3w2d_0P,4,3,GYTFTSHWMH,EIDPSDSYIN,TAGLLAPMDY,KSSQSLFNSGNQKNFLT,WASTRDS,QNDYTYPLT,2.698,"Structure of Staphylococcal Enterotoxin B bound to two neutralizing antibodies, 14G8 and 6D3",Crystal Structure of Staphylococcal Eenterotoxin B in complex with a novel neutralization monoclonal antibody Fab fragment
4rgn_0P,3w2d_0P,4,2,GFTFSAYGLS,SISGGGSVY,DLYGDYVGRYAY,RASQSIGDYLH,YASQSIS,QNGHSFPYT,2.698,"Structure of Staphylococcal Enterotoxin B bound to two neutralizing antibodies, 14G8 and 6D3",Crystal Structure of Staphylococcal Eenterotoxin B in complex with a novel neutralization monoclonal antibody Fab fragment
4rgm_1P,3w2d_0P,4,1,GYIFTIAGIQ,WINTHSGVPE,IYYGNNGGVMDY,RASQEISDYLT,VASSLDS,LQYANYPWT,2.689,Structure of Staphylococcal Enterotoxin B bound to the neutralizing antibody 20B1,Crystal Structure of Staphylococcal Eenterotoxin B in complex with a novel neutralization monoclonal antibody Fab fragment
3w2d_0P,3w2d_0P,4,0,GYSLTSDFAWN,YINYSGYTN,EAYYGRAYWFAY,RATSSVSSTYLH,STSNLAS,QQYINYPLT,3.1,Crystal Structure of Staphylococcal Eenterotoxin B in complex with a novel neutralization monoclonal antibody Fab fragment,Crystal Structure of Staphylococcal Eenterotoxin B in complex with a novel neutralization monoclonal antibody Fab fragment
3u30_1P,3u30_1P,1,0,GFTFSNTYIS,SITPSSGQTD,TWLLRWVMDL,RASQDVSTAVA,SAKFLYS,QQSYTTPPT,2.428,Crystal structure of a linear-specific Ubiquitin fab bound to linear ubiquitin,Crystal structure of a linear-specific Ubiquitin fab bound to linear ubiquitin
3dvg_0P,3dvg_0P,3,0,GFNVKTGLIH,YITPYYGSTS,EYYRWYTAIDY,RASQSVSSAVA,SARSLYS,QQYSSYSSLFT,2.6,Crystal structure of K63-specific fab Apu.3A8 bound to K63-linked di-ubiquitin,Crystal structure of a linear-specific Ubiquitin fab bound to linear ubiquitin
3dvn_1P,3dvg_0P,3,0,GFNVKTGLIH,YISPYYGSTS,EYYRWYTAIDY,RASQSVSSAVA,SASSLYS,QQYSSYSSLFT,2.7,Crystal structure of K63-specific fab Apu2.16 bound to K63-linked di-ubiquitin,Crystal structure of a linear-specific Ubiquitin fab bound to linear ubiquitin
7keo_1P,3dvg_0P,3,0,GFNVSYSSIH,SIYSYYGSTY,YGFAGQPETWYAMDY,RASQSVSSAVA,SASSLYS,QQAYVEPIT,2.9,Crystal structure of K29-linked di-ubiquitin in complex with synthetic antigen binding fragment,Crystal structure of a linear-specific Ubiquitin fab bound to linear ubiquitin
3p30_0P,3p30_0P,1,0,GATFSSYSIS,GIVPSSGAAK,DRSRVRYFDRESGWFDP,SGSSSNIGNNYVY,KNNIRPS,AAWDDSLSGPYV,3.3,crystal structure of the cluster II Fab 1281 in complex with HIV-1 gp41 ectodomain,crystal structure of GP41-derived protein complexed with fab 8062
3mac_0P,2cmr_0P,3,1,GGTFNSYAFS,SIIPLFGFVV,YFDTYNNYGFAN,SGDNIPYEYAS,GDNNRPS,ASWDSMTVDGV,2.5,crystal structure of GP41-derived protein complexed with fab 8062,crystal structure of GP41-derived protein complexed with fab 8062
2xra_0P,2cmr_0P,3,1,GGTFNRLAMS,GIMPIFDITN,ASYSSSSPYAFDI,QASQDIRNHLN,DASNLAT,QHYDDLPRIT,2.3,crystal structure of the HK20 Fab in complex with a gp41 mimetic 5- Helix,crystal structure of GP41-derived protein complexed with fab 8062
2cmr_0P,2cmr_0P,3,0,GDTFSSYAIS,GIIPIFGTAN,DNPTLLGSDY,RASEGIYHWLA,KASSLAS,QQYSNYPLT,2.0,Crystal structure of the HIV-1 neutralizing antibody D5 Fab bound to the gp41 inner-core mimetic 5-helix,crystal structure of GP41-derived protein complexed with fab 8062
2r0l_0P,2wub_0P,4,0,GFTISNSGIH,WIYPTGGATD,FWWRSFDY,RASQDVSTAVA,SASFLYS,QQSYTTPPT,2.2,Short Form HGFA with Inhibitory Fab75,Crystal structure of HGFA in complex with the allosteric non- inhibitory antibody Fab40.deltaTrp
2wub_0P,2wub_0P,4,0,GFTINGTYIH,GIYPAGGATY,WAWPAFDY,RASQDVSTAVA,SASFLYS,QQSNRAPAT,2.9,Crystal structure of HGFA in complex with the allosteric non- inhibitory antibody Fab40.deltaTrp,Crystal structure of HGFA in complex with the allosteric non- inhibitory antibody Fab40.deltaTrp
3k2u_0P,2wub_0P,4,0,GFTINGTYIH,GIYPAGGATY,WWAWPAFDY,RASQDVSTAVA,SASFLYS,QQSNRAPAT,2.35,Crystal structure of HGFA in complex with the allosteric inhibitory antibody Fab40,Crystal structure of HGFA in complex with the allosteric non- inhibitory antibody Fab40.deltaTrp
2r0k_0P,2wub_0P,4,1,GFTITGSAIH,IINPNGGYTY,SARFSFDY,RASQDVSTAVA,SASFLYS,QQSYTTPPT,3.51,Protease domain of HGFA with inhibitor Fab58,Crystal structure of HGFA in complex with the allosteric non- inhibitory antibody Fab40.deltaTrp
4y5v_2P,4y5y_1P,4,0,GFTFSSYWMS,NIKPDGSEKY,VSRGGSYSD,TGTSSDVGGYIYVS,DVSRRPS,NSYTTLSTWL,2.604,Diabody 305 complex with EpoR,Crystal structure of ABT-007 FAB fragment with the soluble domain of EPO receptor
4y5x_0P,4y5y_1P,4,0,GFTFSSYAMS,AISGSGGSTY,DRVAVAGKGSYYFDS,SGSSSNIGNNAVS,YDNLLPS,AAWDDSLNDWV,3.15,Diabody 305 complex with EpoR,Crystal structure of ABT-007 FAB fragment with the soluble domain of EPO receptor
4y5y_0P,4y5y_1P,4,0,GFTFSKKYWMT,NKIKPDGSEKY,VSRGGSFSD,TGTSSDVGAYNYVS,EVARRPS,SSYAGSNNFAV,2.85,Diabody 330 complex with EpoR,Crystal structure of ABT-007 FAB fragment with the soluble domain of EPO receptor
2jix_5P,4y5y_1P,4,1,GASISSYYWS,YIGGEGSTN,ERLGIGDY,RASQGIRNDLG,AASSLQS,LQHNTYPPT,3.2,Crystal structure of ABT-007 FAB fragment with the soluble domain of EPO receptor,Crystal structure of ABT-007 FAB fragment with the soluble domain of EPO receptor
6aq7_0P,4ma7_0P,4,2,GYSFTGYFMH,RINPYNGNTN,SQDAWDY,KASMSVSTSTYSYMD,KASNNET,QHSWQTPLT,1.83,Structure of POM6 FAB fragment complexed with mouse PrPc,"Ovine recombinant PrP(114-234), ARQ variant in complex with the Fab of the VRQ14 antibody"
4dgi_0P,4ma7_0P,4,0,GYTFTDYWMH,SIDPSDSYTS,SGYGYYAMEY,RASQNIGTSIH,YASESIS,QQSNTWPYT,2.4,Structure of POM1 FAB fragment complexed with human PrPc Fragment 120-230,"Ovine recombinant PrP(114-234), ARQ variant in complex with the Fab of the VRQ14 antibody"
2w9e_0P,4ma7_0P,4,2,RNTFTDYNLD,NVYPNNGVTG,YYYDVSY,SASSSVSYMH,DTSKLAS,HQWRSNPYT,2.9,Structure of ICSM 18 (anti-Prp therapeutic antibody) Fab fragment complexed with human Prp fragment 119-231,"Ovine recombinant PrP(114-234), ARQ variant in complex with the Fab of the VRQ14 antibody"
1tpx_0P,4ma7_0P,4,1,GYTFTNYGMN,WINTFTGEPT,GTDY,KSSQSLLDSDGKTYLN,LVSRLDS,WQGSHFPQT,2.56,"Ovine recombinant PrP(114-234), ARQ variant in complex with the Fab of the VRQ14 antibody","Ovine recombinant PrP(114-234), ARQ variant in complex with the Fab of the VRQ14 antibody"
7jwg_0P,1fj1_0P,3,2,GYSFTSYWIG,FIYPGDSDTR,GILRYFDWFLDY,RASQGISSGSA,DVSSLES,QQFNSYLLT,3.05,OspA-Fab 221-7 complex structure,CRYSTAL STRUCTURE OF OUTER SURFACE PROTEIN A OF BORRELIA BURGDORFERI COMPLEXED WITH A MURINE MONOCLONAL ANTIBODY FAB
1rjl_0P,1rjl_0P,1,0,GFTFTSSWMH,EIHPNSGNTH,MRYGDYYAMDN,HASQNINVWLN,MASNLHT,QQGQSFPLT,2.6,Structure of the complex between OspB-CT and bactericidal Fab-H6831,CRYSTAL STRUCTURE OF OUTER SURFACE PROTEIN A OF BORRELIA BURGDORFERI COMPLEXED WITH A MURINE MONOCLONAL ANTIBODY FAB
1osp_0P,1fj1_0P,3,1,GEPITSGFWD,YIRYGGGTY,SRDYYGSSGFAF,KASEDIYSRLA,GATSLET,QQYWSPPPT,1.95,CRYSTAL STRUCTURE OF OUTER SURFACE PROTEIN A OF BORRELIA BURGDORFERI COMPLEXED WITH A MURINE MONOCLONAL ANTIBODY FAB,CRYSTAL STRUCTURE OF OUTER SURFACE PROTEIN A OF BORRELIA BURGDORFERI COMPLEXED WITH A MURINE MONOCLONAL ANTIBODY FAB
1fj1_1P,1fj1_0P,3,0,GYTFTDYSMY,WINTETGEPT,GLDS,KASQDINKYIA,YTSTLQP,LQYDNLQRT,2.68,LYME DISEASE ANTIGEN OSPA IN COMPLEX WITH NEUTRALIZING ANTIBODY FAB LA-2,CRYSTAL STRUCTURE OF OUTER SURFACE PROTEIN A OF BORRELIA BURGDORFERI COMPLEXED WITH A MURINE MONOCLONAL ANTIBODY FAB
7n0v_0P,1fsk_0P,4,2,GYTFISYNIF,WMNPFRNNAG,EHGSSWGFFDY,RASQSVSSSYLA,GASSRAT,QQYGSSPWT,3.71,Complex of recombinant Bet v 1 with Fab fragment of REGN5715,COMPLEX FORMATION BETWEEN A FAB FRAGMENT OF A MONOCLONAL IGG ANTIBODY AND THE MAJOR ALLERGEN FROM BIRCH POLLEN BET V 1
7n0u_0P,1fsk_0P,4,1,GGSITNYFWT,YIYYSGGTN,SYYYGVDV,RASQSIKSFLA,DASNRPT,QQRNNWPFT,3.0,Complex of recombinant Bet v 1 with Fab fragment of REGN5713,COMPLEX FORMATION BETWEEN A FAB FRAGMENT OF A MONOCLONAL IGG ANTIBODY AND THE MAJOR ALLERGEN FROM BIRCH POLLEN BET V 1
7mxl_2P,1fsk_0P,4,3,GFTFSSYEMN,FISDSSSNIY,EAIGSTSFDN,RASQSVSSSLA,SASTRAT,HQYNNWPLT,3.2,Complex of Bet v 1 with the Fab fragments of a three antibody cocktail,COMPLEX FORMATION BETWEEN A FAB FRAGMENT OF A MONOCLONAL IGG ANTIBODY AND THE MAJOR ALLERGEN FROM BIRCH POLLEN BET V 1
1fsk_0P,1fsk_0P,4,0,GYTFTSYWIN,NIFPSDSYTN,GARDTWFAY,KASENVDTYVF,GPSNRYT,GQSYSYPYT,2.9,COMPLEX FORMATION BETWEEN A FAB FRAGMENT OF A MONOCLONAL IGG ANTIBODY AND THE MAJOR ALLERGEN FROM BIRCH POLLEN BET V 1,COMPLEX FORMATION BETWEEN A FAB FRAGMENT OF A MONOCLONAL IGG ANTIBODY AND THE MAJOR ALLERGEN FROM BIRCH POLLEN BET V 1
7xw7_0P,7xw7_0P,2,0,GYSLTDNWIG,IIYPGDSDTR,LDWNYNPLRY,SGSSSDIGSNYVS,DNNKRPS,GTWDSRLGIAV,5.5,TSHR-K1-70 complex,TSHR-K1-70 complex
7xw6_0P,7xw7_0P,2,2,GYRFTSYWIN,RIDPTDSYTN,LEPGYSSTWSVN,SGNSSNIGNNAVN,YDDQLPS,TSWDDSLDSQL,2.78,TSHR-Gs-M22 antibody-ML109 complex,TSHR-K1-70 complex
2xwt_0P,3g04_0PH,1,1,GYSLTDNWIG,IIYPGDSDTR,LDWNYNPLRY,SGSSSDIGSNYVS,DNNKRPS,GTWDSRLGIAV,1.9,CRYSTAL STRUCTURE OF THE TSH RECEPTOR IN COMPLEX WITH A BLOCKING TYPE TSHR AUTOANTIBODY,TSHR-K1-70 complex
7vaf_0P,7vad_0P,3,0,GYTFTSYIIH,YINPYNDGTK,SYYDGIPHYFDY,KSSQSLFNSRTRRNYLA,WASTRES,KQSYYLLT,3.11,Cryo-EM structure of Rat NTCP complexed with YN69202Fab,Cryo-EM structure of Rat NTCP complexed with YN69202Fab
7fci_0P,7vad_0P,3,1,GYTFTNYWMK,EINPSNGGTN,LVYDAYYVFAMDY,SASSSVNYMH,DTSKLAL,HQWSSYPRT,3.3,human NTCP in complex with YN69083 Fab,Cryo-EM structure of Rat NTCP complexed with YN69202Fab
7zyi_0P,7vad_0P,3,1,GFNVSYSSIH,SISSSYGYTS,YMKQQSQMWYQRYWGFDY,RASQSVSSAVA,SASSLYS,QQSYWSPIT,2.88,Structure of the human sodium/bile acid cotransporter (NTCP) in complex with Fab and nanobody,Cryo-EM structure of Rat NTCP complexed with YN69202Fab
7usl_0P,7usl_0P,1,0,GYSFTFHNIH,WIYPGDGNTK,GNYYFDQ,SASQGITNYLN,YTSSLHS,QQYSNLPWT,2.7,Integrin alphaM/beta2 ectodomain in complex with adenylate cyclase toxin RTX751 and M1F5 Fab,Integrin alphaM/beta2 ectodomain in complex with adenylate cyclase toxin RTX751 and M1F5 Fab
7rah_1P,7rah_1P,2,0,GYAFTNYLIE,VINPGIGNTN,GLNYGSSQHWYFDV,TASSSVSSSYLH,STSNLAS,HQYHRSPPT,2.6,Adenylate cyclase toxin RTX domain fragment bound to M1H5 Fab and M2B10 Fab,Integrin alphaM/beta2 ectodomain in complex with adenylate cyclase toxin RTX751 and M1F5 Fab
7rah_0P,7rah_1P,2,1,GFTFSSYGMS,TISSGGTYTY,EIMRGGGYYFDY,RASQDISNYLN,YTSRLHS,QQGNTLPYT,2.6,Adenylate cyclase toxin RTX domain fragment bound to M1H5 Fab and M2B10 Fab,Integrin alphaM/beta2 ectodomain in complex with adenylate cyclase toxin RTX751 and M1F5 Fab
7tzg_1P,7tzg_1P,1,0,GFTFSSYAMN,GISAGGTGTY,DQDGGKKTDAFDI,RASQGINYYLA,AASTLQS,QQTGYYPLT,3.71,Structure of human LAG3 in complex with antibody single-chain variable fragment,Structure of human LAG3 in complex with antibody single-chain variable fragment
7tzh_0P,7tzh_0P,2,0,GFTFSSYAMN,GISAGGTGTY,DQDGGKKTDAFDI,RASQGINYYLA,AASTLQS,QQTGYYPLT,2.43,Structure of human LAG3 domains 3-4 in complex with antibody single chain-variable fragment,Structure of human LAG3 in complex with antibody single-chain variable fragment
7tzh_1P,7tzh_0P,2,0,GFTFSSYAMN,GISAGGTGTY,DQDGGKKTDAFDI,RASQGINYYLA,AASTLQS,QQTGYYPLT,2.43,Structure of human LAG3 domains 3-4 in complex with antibody single chain-variable fragment,Structure of human LAG3 in complex with antibody single-chain variable fragment
7so7_1P,7so7_0P,3,0,GFTFRSYWMH,CINKEGSSTT,GYDVDY,TLRSAINVGTYRIY,YKSGLDKHQGS,LIWHSSAVV,3.59,Novel structural insights for a pair of monoclonal antibodies recognizing non-overlapping epitopes of the glucosyltransferase domain of Clostridium difficile toxin B,Novel structural insights for a pair of monoclonal antibodies recognizing non-overlapping epitopes of the glucosyltransferase domain of Clostridium difficile toxin B
7so5_0P,7so7_0P,3,2,GGSFSEHYWS,EINYGGNTN,GRRAAVHGRTFAI,RSSQSLLHTNGNNYLV,LGSNRAS,MQSLQTPPT,1.797,Novel structural insights for a pair of monoclonal antibodies recognizing non-overlapping epitopes of the glucosyltransferase domain of Clostridium difficile toxin B,Novel structural insights for a pair of monoclonal antibodies recognizing non-overlapping epitopes of the glucosyltransferase domain of Clostridium difficile toxin B
5vqm_1P,7so7_0P,3,1,GYPFTNYFMH,RINPYNGATS,STITSPLLDF,RASQSVGTSIH,FASESIS,QQSNKWPFT,2.79,Clostridium difficile TcdB-GTD bound to PA41 Fab,Novel structural insights for a pair of monoclonal antibodies recognizing non-overlapping epitopes of the glucosyltransferase domain of Clostridium difficile toxin B
7r89_0P,7r88_0P,3,0,GFTFSEFFME,VSRNEANDYTTD,DAWMGFDY,RASQEISGYLS,AAFSLDS,LQYASYPCT,2.6,The structure of human ABCG5/ABCG8 purified from yeast,The structure of human ABCG5/ABCG8 purified from yeast
7jr7_1P,7r88_0P,3,2,GYTFTYWWIG,DFFPVSGHTN,KQDSSGPLYAMDY,KASDHINNWLA,AATSLET,QQYWSTPFT,3.3,Cryo-EM structure of ABCG5/G8 in complex with Fab 2E10 and 11F4,The structure of human ABCG5/ABCG8 purified from yeast
7jr7_0P,7r88_0P,3,1,GYSITSDYAWN,YISYSGTTY,MITTVYYFDY,TASSSASSSYLH,STSNLAS,HQHHRSPPT,3.3,Cryo-EM structure of ABCG5/G8 in complex with Fab 2E10 and 11F4,The structure of human ABCG5/ABCG8 purified from yeast
7pnq_0P,7pnm_0P,3,1,GGSFSGYYWN,EINHSGSTN,GNYYGSGSYVDYGMDV,RASQSISSNLA,GASTRAT,QQSNSWPLT,3.7,Human coronavirus OC43 spike glycoprotein ectodomain in complex with the 43E6 antibody Fab fragment,Human coronavirus OC43 spike glycoprotein ectodomain in complex with the 43E6 antibody Fab fragment
7po5_0P,7pnm_0P,3,1,GGSFSGYYWN,EINHSGSTN,GNYYGSGSYVDYGMDV,RASQSISSNLA,GASTRAT,QQSNNWPLT,3.9,Human coronavirus OC43 spike glycoprotein ectodomain in complex with the 47C9 antibody Fab fragment,Human coronavirus OC43 spike glycoprotein ectodomain in complex with the 43E6 antibody Fab fragment
7pnm_0P,7pnm_0P,3,0,GFTFSSYVMH,VIWFDGDNKY,DPQWLDYHDLDV,RSSQSLLHSNGYKYLD,LGSNRAS,MQALQTPLT,3.7,Human coronavirus OC43 spike glycoprotein ectodomain in complex with the 46C12 antibody Fab fragment,Human coronavirus OC43 spike glycoprotein ectodomain in complex with the 43E6 antibody Fab fragment
7r9d_0P,7r9d_0P,1,0,GFTFSNFGMH,YISSGSTTIY,RPLYDGDYGYPMDY,KSTQSILYNSNQKTYLA,WASTRAS,HQYLSAWT,1.83,Crystal structure of Nb_0 in complex with Fab_8D3,Structure of Multidrug and Toxin Compound Extrusion (MATE) transporter NorM by NabFab-fiducial assisted cryo-EM
7php_0P,7php_0P,1,0,GFNFSYYSIH,YISSSSSYTS,GYQYWQYHASWYWNGGLDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,3.47,Structure of Multidrug and Toxin Compound Extrusion (MATE) transporter NorM by NabFab-fiducial assisted cryo-EM,Structure of Multidrug and Toxin Compound Extrusion (MATE) transporter NorM by NabFab-fiducial assisted cryo-EM
7phq_0P,7phq_0P,1,0,GFNFSYYSIH,YISSSSSYTS,GYQYWQYHASWYWNGGLDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,8.45,Structure of homo-dimeric Staphylococcus capitis divalent metal ion transporter (DMT) by NabFab-fiducial assisted cryo-EM,Structure of Multidrug and Toxin Compound Extrusion (MATE) transporter NorM by NabFab-fiducial assisted cryo-EM
7mdp_0P,7mdp_0P,3,0,GGSISSSNWWS,EIYHSGSTN,GSSSWYDLGPFDY,SGSSSNIGSNYVY,RNNQRPS,AAWDERLSGWV,1.96,KRas G12C in complex with G-2897,KRas G12C in complex with G-2897
2uzi_0P,7mdp_0P,3,1,GFTFSTFSMN,YISRTSKTIY,GRFFDY,RASQSISSYLN,SASVLQS,QQSVMIPMT,2.0,Crystal structure of HRAS(G12V) - anti-RAS Fv complex,KRas G12C in complex with G-2897
2vh5_0P,7mdp_0P,3,1,GFTFSTFSMN,YISRTSKTIY,GRFFDY,RASQSISSYLN,SASVLQS,QQSVMIPMT,2.7,CRYSTAL STRUCTURE OF HRAS(G12V) - ANTI-RAS FV (disulfide free mutant) COMPLEX,KRas G12C in complex with G-2897
7ley_0P,7lex_0P,3,1,GFTFDDYGMT,GINWNGGSTG,DRRRGSYGSDAFDI,RASQGISNYLA,AASTLQS,QKYNSAPRT,3.05,Trimeric human Arginase 1 in complex with mAb5,Trimeric human Arginase 1 in complex with mAb1 - 2 hArg:3 mAb1 complex
7lex_0P,7lex_0P,3,0,GYTFTNYGIS,WISAYNGNTN,EGAYGYRSPYHNWFDP,RASQSVSSYLA,DASNRAT,QQHSLLPRT,3.6,Trimeric human Arginase 1 in complex with mAb1 - 2 hArg:3 mAb1 complex,Trimeric human Arginase 1 in complex with mAb1 - 2 hArg:3 mAb1 complex
7lf1_0P,7lex_0P,3,0,GYTFFKYGIS,SISPYTGETH,EGAYGYRSPYQNWFDP,RASQSVSSYLA,DASNRAT,QQHSLLPRT,4.04,Trimeric human Arginase 1 in complex with mAb3,Trimeric human Arginase 1 in complex with mAb1 - 2 hArg:3 mAb1 complex
7d5z_0P,5w0k_0P,3,2,GFTFSYYPIH,MMSFDGTSDH,GGWKWPGGAFDV,RASQAIRNNLA,AASTLED,LQHSTYPWT,4.2,Crystal structure of EBV gH/gL bound with neutralizing antibody 1D8,Crystal structure of EBV gH/gL bound with neutralizing antibody 1D8
6c5v_0P,5w0k_0P,3,1,GYTFIHFGIS,WIDTNNGNTN,ALEMGHRSGFPFDY,GGHNIGAKNVH,YDSDRPS,QVWDSGRGHPLYV,4.8,An anti-gH/gL antibody that neutralizes dual-tropic infection defines a site of vulnerability on Epstein-Barr virus,Crystal structure of EBV gH/gL bound with neutralizing antibody 1D8
5w0k_1P,5w0k_0P,3,0,GYTFTDYWMH,AIDTSDSYTS,GLLPFDY,KASQNVGTNVA,SASYRYS,QQYNSYPYT,3.1,Crystal structure of EBV gHgL/CL40/gp42 N-domain,Crystal structure of EBV gH/gL bound with neutralizing antibody 1D8
7niu_0P,6fn1_0P,3,2,GFNFSSSSIH,SISSSSGSTS,AYIWWYQMRQAMDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,4.2,Nanodisc reconstituted human ABCB4 in complex with 4B1-Fab and QA2-Fab (apo-inward-open conformation),"Nanodisc reconstituted, drug-free human ABCB1 in complex with MRK16 Fab"
7a65_0P,6fn1_0P,3,1,GFTFSSYTMS,TISSGGGNTY,YYRYEAWFAS,RSSQSIVHSTGNTYLE,KISNRFS,FQASHAPRT,3.9,"Nanodisc reconstituted, drug-free human ABCB1 in complex with MRK16 Fab","Nanodisc reconstituted, drug-free human ABCB1 in complex with MRK16 Fab"
6fn4_0P,6fn1_0P,3,0,GYSFSNYYIH,FISCYNGATF,LPIQFGNFYPMDY,RSSQSLLHSNGNTYLH,KVSNRFS,SQSTHIPPWT,4.14,Apo form of UIC2 Fab complex of human-mouse chimeric ABCB1 (ABCB1HM),"Nanodisc reconstituted, drug-free human ABCB1 in complex with MRK16 Fab"
6y97_0P,6y92_0P,3,1,GYAFSYSWIN,RIFPGDGDTD,NVFDGYWLVY,RSSKSLLHSNGITYLY,QMSNLVS,AQNLELPYT,4.33,Structure of full-length CD20 in complex with Obinutuzumab Fab,Structure of full-length CD20 in complex with Ofatumumab Fab
6vja_0P,6y92_0P,3,0,GYTFTSYNMH,AIYPGNGDTS,STYYGGDWYFNV,RASSSVSYIH,ATSNLAS,QQWTSNPPT,3.3,Structure of CD20 in complex with rituximab Fab,Structure of full-length CD20 in complex with Ofatumumab Fab
6y92_1P,6y92_0P,3,0,GFTFNDYAMH,TISWNSGSIG,DIQYGNYYYGMDV,RASQSVSSYLA,DASNRAT,QQRSNWPIT,4.73,Structure of full-length CD20 in complex with Ofatumumab Fab,Structure of full-length CD20 in complex with Ofatumumab Fab
6y6c_0P,6y6c_0P,3,0,GFTFSYYYMG,GISPSSGYTY,YYYGYYYSHMDY,RASQSISSYLN,AASSLQS,QQSRSGLHT,2.26,TREM2 extracellular domain (19-174) in complex with single-chain variable fragment (scFv-4),TREM2 extracellular domain (19-174) in complex with single-chain variable fragment (scFv-4)
6y6c_1P,6y6c_0P,3,0,GFTFSYYYMG,GISPSSGYTY,YYYGYYYSHMDY,RASQSISSYLN,AASSLQS,QQSRSGLHT,2.26,TREM2 extracellular domain (19-174) in complex with single-chain variable fragment (scFv-4),TREM2 extracellular domain (19-174) in complex with single-chain variable fragment (scFv-4)
6yye_0P,6y6c_0P,3,0,GFTFYSSYMG,YISSSGSSTY,VGGYYSWGNGIDY,RASQSISSYLN,AASSLQS,QQYGVYYPFT,3.36,TREM2 extracellular domain (19-131) in complex with single-chain variable fragment (scFv-2),TREM2 extracellular domain (19-174) in complex with single-chain variable fragment (scFv-4)
6w1c_0P,6w1c_0P,1,0,GYTFTEYPML,LIYTNTGEPT,DYFISLDY,RSNIGAVTSSNCAN,DTNNRRS,ALWYNNLWV,5.3,Human mAbs broadly protect against infection of arthritiogenic alphaviruses by recognizing conserved elements of the MXR8 receptor binding domain,Human mAbs broadly protect against infection of arthritiogenic alphaviruses by recognizing conserved elements of the MXR8 receptor binding domain
6vyv_0P,6vyv_0P,1,0,GYTFTEYPML,LIYTNTGEPT,DYFISLDY,RSNIGAVTSSNCAN,DTNNRRS,ALWYNNLWV,6.33,Human mAbs broadly protect against infection of arthritiogenic alphaviruses by recognizing conserved elements of the MXR8 receptor binding domain,Human mAbs broadly protect against infection of arthritiogenic alphaviruses by recognizing conserved elements of the MXR8 receptor binding domain
5any_0P,6w09_0P,1,0,GYTFTEYPML,LIYTNTGEPT,DYFISLDY,RSNIGAVTSSNCAN,DTNNRRS,ALWYNNLWV,16.9,Electron cryo-microscopy of chikungunya virus in complex with neutralizing antibody Fab CHK265,Human mAbs broadly protect against infection of arthritiogenic alphaviruses by recognizing conserved elements of the MXR8 receptor binding domain
6w4s_0P,6vyh_0P,3,1,GSSITSDYWN,YISYSGSTY,QGLRNWYFDV,RASKSVSASAYSYMH,LASNLES,QHNRELPYT,3.2,Structure of apo human ferroportin in lipid nanodisc,Cryo-EM structure of SLC40/ferroportin in complex with Fab
6vyh_0P,6vyh_0P,3,0,GFNIKDYYMH,WIDPENGNTI,KRGYYGPYFDY,KASQNVGTAVA,SASNRYS,QQYGSYPLT,3.0,Cryo-EM structure of SLC40/ferroportin in complex with Fab,Cryo-EM structure of SLC40/ferroportin in complex with Fab
6wik_0P,6vyh_0P,3,0,GFNIKDYYMH,WIDPENGNTI,KRGYYGPYFDY,KASQNVGTAVA,SASNRYS,QQYGSYPLT,3.4,Cryo-EM structure of SLC40/ferroportin with Fab in the presence of hepcidin,Cryo-EM structure of SLC40/ferroportin in complex with Fab
6cbv_0P,6cbv_0P,1,0,GFNVVDFSLH,YISSSSGSTS,WGYWPGEPWWKAFDY,RASQSVSSAVA,SASSLYS,QQYLYYSLVT,1.872,Crystal structure of BRIL bound to an affinity matured synthetic antibody.,CryoEM structure of human alpha4beta2 nicotinic acetylcholine receptor with varenicline in complex with anti-BRIL synthetic antibody BAK5
6usf_1P,6usf_1P,1,0,GFNVRSFSIH,YISSSSGSTS,WGYWPGEPWWKAFDY,RASQSVSSAVA,SASSLYS,QQYLYYSLVT,3.87,CryoEM structure of human alpha4beta2 nicotinic acetylcholine receptor with varenicline in complex with anti-BRIL synthetic antibody BAK5,CryoEM structure of human alpha4beta2 nicotinic acetylcholine receptor with varenicline in complex with anti-BRIL synthetic antibody BAK5
5hbv_0P,5hbv_0P,1,0,GFSLTSYSVS,RMWDDGGTV,DERIRAINWFAY,KGSQNIDNYLA,KTNSLQT,YQYINGYT,2.7,Complex structure of Fab35 and mouse nAChR alpha1,CryoEM structure of human alpha4beta2 nicotinic acetylcholine receptor with varenicline in complex with anti-BRIL synthetic antibody BAK5
6umx_1P,6umx_1P,1,0,GFTFSSYGMH,VISYDGSRKY,DLLVRFLYWSHYYGMDV,SGSSSNIGSNPVH,DDNQRPS,AAWDDSLNSV,2.79,Structural basis for specific inhibition of extracellular activation of pro/latent myostatin by SRK-015,Structural basis for specific inhibition of extracellular activation of pro/latent myostatin by SRK-015
5f3b_1P,5f3b_0P,2,0,GFTFSSYAMS,TISSGGSYTS,QDYAMNY,KASQDVSTAVA,SASYRYT,QQHYSTPWT,1.76,Structure of myostatin in complex with chimeric RK35 antibody,Structural basis for specific inhibition of extracellular activation of pro/latent myostatin by SRK-015
5f3h_1P,5f3b_0P,2,0,GFTFSSYAMS,TISSGGSYTS,QDYAMNY,KASQDVSTAVA,SASYRYT,QQHYSTPWT,2.7,Structure of myostatin in complex with humanized RK35 antibody,Structural basis for specific inhibition of extracellular activation of pro/latent myostatin by SRK-015
6xoc_0P,6xoc_0P,2,0,AYTFTSYWIN,NIYPGSSSTN,LDSGDWYYYGLDY,RSSQNIVHYNGNTYLE,QVSNRFS,FQGSHVPFT,2.45,Crystal structure of glVRC01 Fab in complex with anti-idiotypic iv4 Fab,Structure of kappa-on-heavy (KoH) antibody Fab bound to the cardiac hormone marinobufagenin
6pyc_1P,6xoc_0P,2,1,GFDFSGYWMT,DINPDSSTIN,RGNYVPFPY,KASQSVSNDVE,FASKRYN,QQDYSSPWT,3.6,Structure of kappa-on-heavy (KoH) antibody Fab bound to the cardiac hormone marinobufagenin,Structure of kappa-on-heavy (KoH) antibody Fab bound to the cardiac hormone marinobufagenin
3bqu_0P,3bqu_0P,1,0,GFSLSDFGVGVG,IIYSDDDKR,RRGPTTLFGVPIARGPVNAMDV,RASQGVTSALA,DASSLES,QQLHFYPHT,3.0,Crystal Structure of the 2F5 Fab'-3H6 Fab Complex,Structure of kappa-on-heavy (KoH) antibody Fab bound to the cardiac hormone marinobufagenin
6osh_0P,6osv_0P,3,0,GFSLSSYGVT,YINTAGNTY,DWTSLNI,QASQSISSDLS,QASTLAS,LGGYADASYRTA,1.117,Potent and Selective Antitumor Antibody Targeting a Membrane-Proximal Epitope of ROR2,Potent and Selective Antitumor Antibody Targeting a Membrane-Proximal Epitope of ROR2
6osv_0P,6osv_0P,3,0,GFTFSSYGVT,YINTAGNTY,DDRWSLNI,QASQSISSDLS,QASTLAS,LGGYADASYRTA,1.34,Potent and Selective Antitumor Antibody Targeting a Membrane-Proximal Epitope of ROR2,Potent and Selective Antitumor Antibody Targeting a Membrane-Proximal Epitope of ROR2
6ba5_2P,6osv_0P,3,1,GSDINDYPIS,FINSGGSTW,GYSTYYGDFNI,QASQSIDSNLA,RASNLAS,LGGVGNVSYRTS,1.62,Potent and Selective Antitumor Activity of a T-Cell Engaging Bispecific Antibody Targeting a Membrane-Proximal Epitope of ROR1,Potent and Selective Antitumor Antibody Targeting a Membrane-Proximal Epitope of ROR2
6o9i_1P,6dkj_1P,3,2,GYTFTSNWMH,EINPSNGRSN,FYYGTSWFAY,RSSQSLVHSNGDTYLH,KVSNRFS,SQSTHVPPFT,2.6,Ternary complex of mouse ECD with Fab1 and Fab2,Ternary complex of mouse ECD with Fab1 and Fab2
6o9h_0P,6dkj_1P,3,1,GFTFSSFGMH,YISSGSSTIY,GKYPTWIAY,KSSQSLLNSGNQKNYLT,WASTRDS,QNDYSYPLT,2.1,Mouse ECD with Fab1,Ternary complex of mouse ECD with Fab1 and Fab2
6dkj_0P,6dkj_1P,3,0,GFTFSNYGMH,AIWFDASDKY,DQAIFGVVPDY,RASQSVSSNLA,GAATRAT,QQYNNWPLT,1.95,human GIPR ECD and Fab complex,Ternary complex of mouse ECD with Fab1 and Fab2
6q23_0P,6lxi_0PH,3,0,GFKFDDYAMS,GLNWNGDITA,TSSWGDYTRGPEPKITWYFDL,RASQGIDGYLA,AASLLQS,QHLDSYPLFT,3.27,Crystal structure of human 1G01 Fab in complex with influenza virus neuraminidase from A/California/04/2009 (H1N1),Crystal structure of Z2B3 D102R Fab in complex with influenza virus neuraminidase from A/Serbia/NS-601/2014 (H1N1)
6lxk_0P,6lxi_0PH,3,0,GGPFSSYGFS,GIIPVYGTTN,DLQRTPMVDRIIGSYYYYNGLDV,TGASSDVGDYNYVS,DVSNRPS,SSYTRSSSVV,3.608,Crystal structure of Z2B3 D102R Fab in complex with influenza virus neuraminidase from A/Serbia/NS-601/2014 (H1N1),Crystal structure of Z2B3 D102R Fab in complex with influenza virus neuraminidase from A/Serbia/NS-601/2014 (H1N1)
4qnp_1P,6lxi_0PH,3,1,GFTFNTYAMN,RIRSKSNNYATF,PSIYYYASGYLDV,RTSSSVSYMH,ATSNLAS,QQWNSNPPT,2.8,Crystal structure of the 2009 pandemic H1N1 influenza virus neuraminidase with a neutralizing antibody,Crystal structure of Z2B3 D102R Fab in complex with influenza virus neuraminidase from A/Serbia/NS-601/2014 (H1N1)
6r8x_0P,6r8x_0P,3,0,GFTFSTAAMS,GISGSGSSTY,ELSYLYSGYYFDY,SGSSSNIGSNDVS,KNYNRPS,SAWDQRQFDVV,2.04,COAGULATION FACTOR XI CATALYTIC DOMAIN IN COMPLEX WITH FAB-PORTION OF MAA868,"Allosteric Inhibition as a new mode of Action for BAY 1213790, a Neutralizing Antibody Targeting the Activated form of Coagulation Factor XI"
6hhc_0P,6r8x_0P,3,1,GFTFSQYGMD,GIGPSGGSTV,GGPYYYYGMDV,QASQDISNYLN,DASNLET,QQANSFPVT,2.7,"Allosteric Inhibition as a new mode of Action for BAY 1213790, a Neutralizing Antibody Targeting the Activated form of Coagulation Factor XI","Allosteric Inhibition as a new mode of Action for BAY 1213790, a Neutralizing Antibody Targeting the Activated form of Coagulation Factor XI"
4ogx_0P,6r8x_0P,3,2,GFTFSHYIMM,GIYSSGGITV,RRIGVPRRDEFDI,RASQSISSWLA,KASTLES,QQYNTYWT,2.4,Crystal structure of Fab DX-2930 in complex with human plasma kallikrein at 2.4 Angstrom resolution,"Allosteric Inhibition as a new mode of Action for BAY 1213790, a Neutralizing Antibody Targeting the Activated form of Coagulation Factor XI"
6gku_0P,6gku_0P,3,0,GFTFSSYAMS,AINSGGGSTS,PGDRLWYYRYDY,AGTSSDIGYGNYVS,KVSRRAS,ASYRYRNNVV,1.91,"Structure of galectin-10 in complex with the Fab fragment of a Charcot-Leyden crystal solubilizing antibody, 6F5","Structure of galectin-10 in complex with the Fab fragment of a Charcot-Leyden crystal solubilizing antibody, 6F5"
6glw_1P,6gku_0P,3,0,GFTFDDYAMS,GISWNGGSTY,DRNLGYRLGYPYDY,AGTSSDVGYGNYVS,EVNKRAS,ASYRSSNNAV,1.9,"Structure of galectin-10 in complex with the Fab fragment of a Charcot-Leyden crystal solubilizing antibody, 1D11","Structure of galectin-10 in complex with the Fab fragment of a Charcot-Leyden crystal solubilizing antibody, 6F5"
6glx_0P,6gku_0P,3,0,GGSITTSYYAWS,VIASDGSTY,YIRGSSWSGWSAYDY,QGGNFGYYYGS,KDSERPS,QSADSSDNPV,3.396,"Structure of galectin-10 in complex with the Fab fragment of a Charcot-Leyden crystal solubilizing antibody, 4E8","Structure of galectin-10 in complex with the Fab fragment of a Charcot-Leyden crystal solubilizing antibody, 6F5"
6dzy_1P,6vrh_0PH,2,0,GYTFTDYYMN,NINPNNGGTS,SPVRPYYFDY,KASQDVSTAVA,SASYRYT,QQHYSIPRT,4.1,Cryo-EM structure of the ts2-active human serotonin transporter in complex with 15B8 Fab and 8B6 ScFv bound to ibogaine,Cryo-EM structure of the ts2-inactive human serotonin transporter in complex with paroxetine and 15B8 Fab and 8B6 ScFv
6dzw_1P,6vrh_0PH,2,1,GYRFSYSWMN,RIYPGDGDTK,SAYGSEGFAMDY,RASESVDNYGISFLN,AASNQGS,QQTKGVSWT,4.3,Cryo-EM structure of the ts2-inactive human serotonin transporter in complex with paroxetine and 15B8 Fab and 8B6 ScFv,Cryo-EM structure of the ts2-inactive human serotonin transporter in complex with paroxetine and 15B8 Fab and 8B6 ScFv
4m48_0P,4xp9_0P,1,0,GFTFSSYAMS,EISSGGRYIY,GEVRQRGFDY,RASSSVGSSYLH,STSNLAS,QQFSGYPLT,2.955,X-ray structure of dopamine transporter elucidates antidepressant mechanism,Cryo-EM structure of the ts2-inactive human serotonin transporter in complex with paroxetine and 15B8 Fab and 8B6 ScFv
6ddv_0P,6ddm_0P,3,1,GFTFSDNYIS,WIYAGTGGSS,HDYYGTSGAWFAY,RSSQHIVHSNENTYLE,KVSNRFS,FQGSHVPWT,2.05,Crystal Structure Analysis of the Epitope of an Anti-MICA Antibody,Crystal Structure Analysis of the Epitope of an Anti-MICA Antibody
6ddr_0P,6ddm_0P,3,0,GYAFTNYLIE,AINPGSGATN,FLGNYFDN,RASGNIHSYLA,YAETLAD,QQFWTTPYT,1.9,Crystal Structure Analysis of the Epitope of an Anti-MICA Antibody,Crystal Structure Analysis of the Epitope of an Anti-MICA Antibody
6ddm_0P,6ddm_0P,3,0,GYAFTSQNIY,YIEPYNVVPM,SGSSNFDY,SASSSISSHYLH,RTSNLAS,QQGSSLPLT,1.3,Crystal Structure Analysis of the Epitope of an Anti-MICA Antibody,Crystal Structure Analysis of the Epitope of an Anti-MICA Antibody
5yoy_3P,5yoy_0P,3,0,GFIFSSYAMH,FMSYDGSNKK,DRGIAAGGNYYYYGMDV,RASQSVYSYLA,DASNRAT,QQRSNWPPFT,2.727,Crystal structure of the human tumor necrosis factor in complex with golimumab Fv,Crystal structure of the human tumor necrosis factor in complex with golimumab Fv
5wux_0P,5yoy_0P,3,2,GYVFTDYGMN,WINTYIGEPI,GYRSYAMDY,KASQNVGTNVA,SASFLYS,QQYNIYPLT,2.9,TNFalpha-certolizumab Fab,Crystal structure of the human tumor necrosis factor in complex with golimumab Fv
3wd5_0P,5yoy_0P,3,1,GFTFDDYAMH,AITWNSGHID,VSYLSTASSLDY,RASQGIRNYLA,AASTLQS,QRYNRAPYT,3.101,Crystal structure of TNFalpha in complex with Adalimumab Fab fragment,Crystal structure of the human tumor necrosis factor in complex with golimumab Fv
4ffv_1P,4ffv_0P,3,0,GYSFTDYNIN,VVIPKYGTTN,FRDVFFDV,RASSSVNNMH,GTSNLAS,QQWSNHPPT,2.4,"Crystal Structure of Dipeptidyl Peptidase IV (DPP4, DPP-IV, CD26) in Complex with 11A19 Fab",Co-Crystal Structure of DPPIV with a Chemibody Inhibitor
4ffw_1P,4ffv_0P,3,0,GYSFTDYNIN,VVIPKYGTTN,FRDVFFDV,RASSSVNNMH,GTSNLAS,QQWSNHPPT,2.9,"Crystal Structure of Dipeptidyl Peptidase IV (DPP4, DPP-IV, CD26) in Complex with Fab + sitagliptin",Co-Crystal Structure of DPPIV with a Chemibody Inhibitor
5vta_0P,4ffv_0P,3,0,GYSFTDYNIN,VVIPKYGTTN,FRVFFDV,RASSSVCNMH,GTSNLAS,QQWSNHPPT,2.8,Co-Crystal Structure of DPPIV with a Chemibody Inhibitor,Co-Crystal Structure of DPPIV with a Chemibody Inhibitor
5vco_1P,5vcn_0P,3,1,GDSITSGFWN,YITYSGTSY,RGFLTTVNYYAMDY,RASQDISNYLN,YTSRLHS,QQGNTLPYT,2.74,THE CRYSTAL STRUCTURE OF DER P 1 ALLERGEN COMPLEXED WITH FAB FRAGMENT OF MAB 10B9,THE CRYSTAL STRUCTURE OF DER P 1 ALLERGEN COMPLEXED WITH FAB FRAGMENT OF MAB 10B9
5vpg_0P,5vcn_0P,3,1,GYSITSDYAWN,YISYSGTTS,TGVYRYPERAPY,KASQDIYSYLS,RANRLIT,LQYDEFPYT,1.95,CRYSTAL STRUCTURE OF DER P 1 COMPLEXED WITH FAB 4C1,THE CRYSTAL STRUCTURE OF DER P 1 ALLERGEN COMPLEXED WITH FAB FRAGMENT OF MAB 10B9
5vcn_1P,5vcn_0P,3,0,GFSLTGYGVN,MIWGDGRID,AYQRYDYYAMDY,RASQDITNYLN,YTSRLHS,QQGKTLPT,3.0,THE CRYSTAL STRUCTURE OF DER P 1 ALLERGEN COMPLEXED WITH FAB FRAGMENT OF MAB 5H8,THE CRYSTAL STRUCTURE OF DER P 1 ALLERGEN COMPLEXED WITH FAB FRAGMENT OF MAB 10B9
5mes_0P,6qb6_0P,3,0,GFTFSSYSMN,SISSSSSYIY,QVGATWAFDI,SGSSSNIGSNTVN,SNNQRPS,AAWDDSLNAWV,2.24,MCL1 FAB COMPLEX IN COMPLEX WITH COMPOUND 29,MCL1 FAB COMPLEX IN COMPLEX WITH COMPOUND 29
6qb3_0P,6qb6_0P,3,0,GFTFSSYSMN,SISSSSSYIY,QVGATWAFDI,SGSSSNIGSNTVN,SNNQRPS,AAWDDSLNAWV,1.9,Apo Mcl1 in a complex with a scFv,MCL1 FAB COMPLEX IN COMPLEX WITH COMPOUND 29
6qfc_0P,6qb6_0P,3,0,GFTFSSYSMN,SISSSSSYIY,QVGATWAFDI,SGSSSNIGSNTVN,SNNQRPS,AAWDDSLNAWV,1.96,Structure of an anti-Mcl1 scFv,MCL1 FAB COMPLEX IN COMPLEX WITH COMPOUND 29
5tz2_0P,5tzt_0P,3,1,GYSFTDYWIG,IIYPGDSDTR,VGRFASHQLDY,RASQSVNNRLA,WASTRAI,QQGASWPFT,2.302,Crystal structure of human CD47 ECD bound to Fab of C47B222,CD47-diabody complex
5iwl_0P,5tzt_0P,3,0,GYTFTNYNMH,TIYPGNDDTS,GGYRAMDY,RSSQSIVYSNGNTYLG,KVSNRFS,FQGSHVPYT,2.8,CD47-diabody complex,CD47-diabody complex
5tzt_1P,5tzt_0P,3,0,GYTFTDYNMH,DIYPYNGGTG,GGWHAMDS,RSRQSIVHTNRYTYLA,KVSNRFS,FQGSHVPYT,2.89,Crystal structure of human CD47 ECD bound to Fab of C47B161,CD47-diabody complex
5i5k_1P,5i5k_1P,1,0,GYIFSNYWIQ,EILPGSGSTE,YFFGSSPNWYFDV,GASENIYGALN,GATNLAD,QNVLNTPLT,4.2,Structure of complement C5 in complex with eculizumab,Structure of complement C5 in complex with eculizumab
5b71_1P,5b71_1P,1,0,GFTVHSSYYMA,AIFTGSGAEY,DAGYDYPTHAMHY,RASQGISSSLA,GASETES,QNTKVGSSYGNT,2.11,Crystal structure of complement C5 in complex with SKY59,Structure of complement C5 in complex with eculizumab
4uu9_0P,4uu9_0P,1,0,GFTFSSYAMS,AISGSGGSTY,DDDYEEWPWYYGMDV,TGTSSDIGGSKYVS,DVNRRPS,TSYHPTKTIL,2.12,Crystal structure of the human c5a in complex with MEDI7814 a neutralising antibody,Structure of complement C5 in complex with eculizumab
5d93_1P,5d93_0P,3,0,GYSFTSYYIH,WIYPGSYNTE,SEDWFAY,SASSSVSYMY,RTSNLAS,QQYHSYPLT,2.201,Oxidoreductase Fragment of Mouse QSOX1 in Complex with a FAb Fragment from a Mouse QSOX1-Specific Antibody,Oxidoreductase Fragment of Mouse QSOX1 in Complex with a FAb Fragment from a Mouse QSOX1-Specific Antibody
4ij3_0P,5d93_0P,3,1,GFSLTGYGVN,MIWGDGRTD,DYYGSGSFAY,KASQDVSTAVA,SASYRYT,QQHYSIPLT,2.7,Oxidoreductase Fragment of Human QSOX1 in Complex with a FAB Fragment from an Anti- Human QSOX1 Antibody,Oxidoreductase Fragment of Mouse QSOX1 in Complex with a FAb Fragment from a Mouse QSOX1-Specific Antibody
5d96_1P,5d93_0P,3,1,GFSLTGYSVI,MIWGDGRTE,DSMDPGSFAY,KASQDVSGAVA,MASQRYT,QQHYAIPLT,2.3,Oxidoreductase Fragment of Mouse QSOX1 in Complex with a FAb Fragment from an Antibody Targeting Mouse and Human QSOX1,Oxidoreductase Fragment of Mouse QSOX1 in Complex with a FAb Fragment from a Mouse QSOX1-Specific Antibody
5d1q_0P,5d1q_0P,3,0,GGSFSTRTIS,GISPIFGAAN,DRPPGAQFDT,RASQDISNWVA,SASSLQS,QQANTFPWT,3.22,IsdB NEAT2 bound by clone D2-06,IsdB NEAT2 bound by clone D2-06
5d1x_0P,5d1q_0P,3,0,GDTFNTHTYS,GIMPIFAASK,DGRGALQY,SSAQSLVHSDGDSYLT,KVSIRDA,MQATHWPYT,3.21,IsdB NEAT2 bound by D4-30,IsdB NEAT2 bound by clone D2-06
6p9h_0P,5d1q_0P,3,0,GDSFRRYVIN,GIIPIFDKAK,KEDGRRDDVFDI,RASHSVGSSLA,GVSTRAT,QQYDNWPFT,3.003,Crystal structure of human anti staphylococcus aureus antibody STAU-281 Fab in complex with IsdB NEAT2 domain,IsdB NEAT2 bound by clone D2-06
6xsw_0P,5czx_0P,3,2,GYAFTDYWMT,EISPNSGGTN,GEIRYNWFAY,KASQNVGNNIA,YASNRYT,QRLYNSPFT,2.98,Structure of the Notch3 NRR in complex with an antibody Fab Fragment,Crystal structure of Notch3 NRR in complex with 20358 Fab
5czx_1P,5czx_0P,3,0,GGTFRTYAMH,GIVPYHGITD,DDYSTYAFAY,RASQSIASYLA,DASNLQS,QQAYKTPYT,2.1,Crystal structure of Notch3 NRR in complex with 20358 Fab,Crystal structure of Notch3 NRR in complex with 20358 Fab
5czv_0P,5czx_0P,3,1,GGTFSSYTIS,WIKPRWGAAH,GSFWFGY,RASQGINNYLN,DASKLQS,QQYLQYPMT,3.19,Crystal structure of Notch3 NRR in complex with 20350 Fab,Crystal structure of Notch3 NRR in complex with 20358 Fab
5c0r_0P,5c0r_0P,1,0,GFTLTDDYMT,FIRDRANGYTTE,PKGYFPYAMDY,LASQTIGTWLA,AATSLAD,QQLYSTPWT,3.188,Crystal Structure of a Generation 3 Influenza Hemagglutinin Stabilized Stem Complexed with the Broadly Neutralizing Antibody C179,Crystal Structure of a Generation 3 Influenza Hemagglutinin Stabilized Stem Complexed with the Broadly Neutralizing Antibody C179
4kht_0P,4khx_0P,2,0,GGTFNSYAFS,SIIPIFGTTN,YFDTYNNYGFAN,SGDNIPYEYAS,GDNNRPS,ASWDSMTVDGV,2.817,Triple helix bundle of GP41 complexed with fab 8066,Crystal Structure of a Generation 3 Influenza Hemagglutinin Stabilized Stem Complexed with the Broadly Neutralizing Antibody C179
4khx_0P,4khx_0P,2,0,GGTFNSYAFS,SIIPLFGFVV,YFDTYNNYGFAN,SGDNIPYEYAS,GDNNRPS,ASWDSMTVDGV,2.921,Crystal structure of gp41 helix complexed with antibody 8062,Crystal Structure of a Generation 3 Influenza Hemagglutinin Stabilized Stem Complexed with the Broadly Neutralizing Antibody C179
4z5r_0P,3ux9_1P,3,0,GYTFTEYIIH,SINPDYDITN,WISDFFDY,RASQSVSTSSYSYMH,YASNLES,QHSWGIPRT,3.0,Rontalizumab Fab bound to Interferon-a2,Structural Insights Into the Neutralization Properties of a Human Anti-Interferon Monoclonal Antibody
4ypg_0P,3ux9_1P,3,1,GYTFTSYSIS,WISVYNGNTN,DPIAAGY,RASQSVSSTYLA,GASSRAT,QQYGSSPRT,3.0,Structural Insights Into the Neutralization Properties of a Human Anti-Interferon Monoclonal Antibody,Structural Insights Into the Neutralization Properties of a Human Anti-Interferon Monoclonal Antibody
3ux9_1P,3ux9_1P,3,0,GFTFSSYAMS,AISGSGGSTY,YIDFGDHMDF,SGSSSNIGSNYVS,DNNQRPS,QVRDNNENEWV,2.8,Structural insights into a human anti-IFN antibody exerting therapeutic potential for systemic lupus erythematosus,Structural Insights Into the Neutralization Properties of a Human Anti-Interferon Monoclonal Antibody
4v1d_1P,2ybr_2P,3,1,GFSFGSYGMH,VISYGGGNKY,DARDCLLCADWHFDL,SGSSSNIGSNTVN,SHNQRPS,AAWDDSLIGYV,3.1,Ternary complex among two human derived single chain antibody fragments and Cn2 toxin from scorpion Centruroides noxius.,Ternary complex among two human derived single chain antibody fragments and Cn2 toxin from scorpion Centruroides noxius.
2ybr_0P,2ybr_2P,3,0,GFTFDNYAMH,GISRSSGDID,GGVGSFDT,RASQSVRSYLA,DASNRAT,QQYRYSPRT,2.55,Crystal structure of the human derived single chain antibody fragment (scFv) 9004G in complex with Cn2 toxin from the scorpion Centruroides noxius Hoffmann,Ternary complex among two human derived single chain antibody fragments and Cn2 toxin from scorpion Centruroides noxius.
4v1d_0P,2ybr_2P,3,0,GFTFDNYAMH,GISRSSGDID,GGFGSFDT,RASQSVRSYLA,DASNRAT,QQYRYSPRT,3.1,Ternary complex among two human derived single chain antibody fragments and Cn2 toxin from scorpion Centruroides noxius.,Ternary complex among two human derived single chain antibody fragments and Cn2 toxin from scorpion Centruroides noxius.
4uao_0P,4uao_0P,1,0,GFTFSNYYMA,TITTSGSRSY,RGYGGYSEDFDY,QASQDIGNNLI,YATKLAN,LQYKQFPLT,3.1,Crystal structure of Apical Membrane Antigen 1 from Plasmodium Knowlesi in complex with an invasion inhibitory antibody,Crystal structure of Apical Membrane Antigen 1 from Plasmodium Knowlesi in complex with an invasion inhibitory antibody
2q8a_0P,2q8a_0P,2,0,GFKIKDTSMH,RIDPANDNSE,SHF,KASQSVSNDVV,YASIRYT,QQGFSSPRT,2.4,Structure of the malaria antigen AMA1 in complex with a growth-inhibitory antibody,Crystal structure of Apical Membrane Antigen 1 from Plasmodium Knowlesi in complex with an invasion inhibitory antibody
2q8b_0P,2q8a_0P,2,0,GFKIKDTSMH,RIDPANDNSE,SHF,KASQSVSNDVV,YASIRYT,QQGFSSPRT,2.3,Structure of the malaria antigen AMA1 in complex with a growth-inhibitory antibody,Crystal structure of Apical Membrane Antigen 1 from Plasmodium Knowlesi in complex with an invasion inhibitory antibody
6wzl_1P,6wzl_1P,1,0,GYEFTSYWIH,NISPNSGSAN,EGPYSYYPSREYYGSDL,RASQSISNNLH,YTSRSVS,GQNNEWPEV,2.29,LY3041658 Fab bound to CXCL7,crystal structure of RTOFab in complex with human PF4
4rau_0P,4rau_2P,2,0,GFAFSRYDMS,TITSGDNYTY,QGLLYYAMDY,SASQGINNYLS,YTSSLHS,QQFSKLPYT,3.74,crystal structure of RTOFab in complex with human PF4,crystal structure of RTOFab in complex with human PF4
4r9y_0P,4rau_2P,2,0,GYTFTNYFIY,EINPRNGDTD,SPYGNNYGFTY,KASQNVGTNVA,SASYRYS,QQYNSYPLT,4.11,Crystal structure of KKOFab in complex with platelet factor 4,crystal structure of RTOFab in complex with human PF4
4qti_0P,2fd6_0P,3,2,GYTFTAYWIE,EILPGSSSTN,DFSGDRSNLYFDV,RASQDIGSSLN,ATSSLDS,LQYATSPYT,3.0,Crystal structure of human uPAR in complex with anti-uPAR Fab 8B12,Crystal structure of human uPAR in complex with anti-uPAR Fab 8B12
4k24_0P,2fd6_0P,3,1,GYSFTSYYMH,EINPYNGGAS,SIYGHSVLDY,KSSQSLLDSDGKTYLN,LVSKLDS,WQGTHFPLT,4.5,Structure of anti-uPAR Fab ATN-658 in complex with uPAR,Crystal structure of human uPAR in complex with anti-uPAR Fab 8B12
3bt2_0P,2fd6_0P,3,0,GYSFTNFYIH,WIFHGSDNTE,WGPHWYFDV,SASSSVSYMH,EISKLAS,QQWNYPFT,2.5,"Structure of urokinase receptor, urokinase and vitronectin complex",Crystal structure of human uPAR in complex with anti-uPAR Fab 8B12
6wvz_0P,4k3j_0P,3,1,GYTFTSYGIS,WISAYNGYTN,DLRGTNYFDY,RASQGISNWLA,AASSLLS,QQANSFPIT,3.1,Crystal structure of anti-MET Fab arm of amivantamab in complex with human MET,Crystal structure of Onartuzumab Fab in complex with MET and HGF-beta
6i04_1P,4k3j_0P,3,1,GGSISSSVYYWS,VIYPSGNTY,TIYDLFDI,RASQGISSWLA,AASSLQS,LQANSFPPT,3.1,Crystal structure of Sema domain of the Met receptor in complex with FAB,Crystal structure of Onartuzumab Fab in complex with MET and HGF-beta
4k3j_0P,4k3j_0P,3,0,GYTFTSYWLH,MIDPSNSDTR,YRSYVTPLDY,KSSQSLLYTSSQKNYLA,WASTRES,QQYYAYPWT,2.8,Crystal structure of Onartuzumab Fab in complex with MET and HGF-beta,Crystal structure of Onartuzumab Fab in complex with MET and HGF-beta
4jpk_0P,3tyg_0PH,3,1,GYTFTGYYMH,WINPNSGGTN,GKNSDYNWDFQH,RASQSVSSYLA,DASNRAT,QQYEF,2.4,Crystal structure of the germline-targeting HIV-1 gp120 engineered outer domain eOD-GT6 in complex with a putative VRC01 germline precursor Fab,Crystal structure of the germline-targeting HIV-1 gp120 engineered outer domain eOD-GT6 in complex with a putative VRC01 germline precursor Fab
5ies_0P,3tyg_0PH,3,1,GYTFTGYYMH,WINPNSGGTN,ISGSYSFDY,KSSQSVLYSSNNKNYLA,WASTRES,QQYYS,2.16,Crystal structure of VRC01c-HuGL2 Fab from an HIV-1 naive donor in complex with with a germline-targeting gp120 engineered outer domain eOD-GT8 at 2.16 A,Crystal structure of the germline-targeting HIV-1 gp120 engineered outer domain eOD-GT6 in complex with a putative VRC01 germline precursor Fab
6p8n_0P,3tyg_0PH,3,1,GYTFTGYYMN,WINPNSGGTN,GKNSDYNWDFQH,KSSQSLLYSSNQKNYLA,WASTRES,QQYEM,3.202,Crystal Structure of Antibody P-p1f1 in Complex with eOD-GT8,Crystal structure of the germline-targeting HIV-1 gp120 engineered outer domain eOD-GT6 in complex with a putative VRC01 germline precursor Fab
6xlq_0P,4f9l_1P,3,2,GYTFTGYYMH,WINPNSGGTK,RHSDMIGYYYGMDV,RASQGISSWLA,AASSLQS,QQATDFPPT,3.0,Crystal Structure of the Human BTN3A1 Ectodomain in Complex with the CTX-2026 Fab,Crystal Structure of the Human BTN3A1 Ectodomain in Complex with the 103.2 Single Chain Antibody
4f9p_1P,4f9l_1P,3,1,GYAFTSYLIH,VINPRSGDSH,SDYGAY,RASQSISNNLH,YASQSIF,QQSNSWPHT,3.519,Crystal Structure of the Human BTN3A1 Ectodomain in Complex with the 103.2 Single Chain Antibody,Crystal Structure of the Human BTN3A1 Ectodomain in Complex with the 103.2 Single Chain Antibody
4f9l_1P,4f9l_1P,3,0,GYTFTRYYLY,EINPNNGGTK,EDDYDGTPDAMDY,HASQNINLWLS,RASNLHT,QQGHSYPYT,3.1404,Crystal Structure of the Human BTN3A1 Ectodomain in Complex with the 20.1 Single Chain Antibody,Crystal Structure of the Human BTN3A1 Ectodomain in Complex with the 103.2 Single Chain Antibody
7jie_1P,7jie_0P,2,0,GGTVSSYAIS,GIIPIFDTTN,DRVPSYSPSRRFSTKGAMWGKYGMDV,RSSQSLLHSNGYNYLD,LGSNRAS,MQALQTPRT,2.254,Structure of GII.4 P-domain in Complex with NORO-320 FAB,Structural basis for broad detection of genogroup II noroviruses by a monoclonal antibody that binds to a site occluded in the viral particle
6n8d_1P,7jie_0P,2,1,GFAFSNHGMH,YISGSTGAIH,DGPRPDGTGYAGPSNDY,KASRSISIYLA,DASYRAI,QHRSSWPALT,3.1,Crystal structure of GII.4 2002 norovirus P domain in complex with neutralizing human antibody A1431,Structural basis for broad detection of genogroup II noroviruses by a monoclonal antibody that binds to a site occluded in the viral particle
3v7a_0P,3v7a_0P,1,0,GYAFTNYLIE,VINPRSGDTN,SGTTAYFAMDY,RASENIYSYLA,NVKTLAE,QHHYGSPPWT,3.297,Structural basis for broad detection of genogroup II noroviruses by a monoclonal antibody that binds to a site occluded in the viral particle,Structural basis for broad detection of genogroup II noroviruses by a monoclonal antibody that binds to a site occluded in the viral particle
6vug_0P,2hmi_0P,3,0,GFSLSTSGIGVT,TIWWDDDNR,SAITSVTDSAMDH,RASQDISSYLN,YTSSLHS,QQYSKFPWT,3.0,Diabody bound to a Reverse Transcriptase Aptamer Complex,Crystal structure of AZT-Resistant HIV-1 Reverse Transcriptase crosslinked to post-translocation AZTMP-Terminated DNA (COMPLEX P)
1hys_0P,2hmi_0P,3,0,GFSLSTSGIGVT,TIWWDDDNR,SAITSVTDSAMDH,SASQDISSYLN,YTSSLHS,QQYSKFPWT,3.0,CRYSTAL STRUCTURE OF HIV-1 REVERSE TRANSCRIPTASE IN COMPLEX WITH A POLYPURINE TRACT RNA:DNA,Crystal structure of AZT-Resistant HIV-1 Reverse Transcriptase crosslinked to post-translocation AZTMP-Terminated DNA (COMPLEX P)
3klh_0P,2hmi_0P,3,0,GFSLSTSGIGVT,TIWWDDDNR,SAITSVTDSAMDH,SASQDISSYLN,YTSSLHS,QQYSKFPWT,2.9,Crystal structure of AZT-Resistant HIV-1 Reverse Transcriptase crosslinked to post-translocation AZTMP-Terminated DNA (COMPLEX P),Crystal structure of AZT-Resistant HIV-1 Reverse Transcriptase crosslinked to post-translocation AZTMP-Terminated DNA (COMPLEX P)
6j6y_1P,6j6y_1P,1,0,GFTFSDYYMS,TISGSGGSTY,LTAYGHVDS,SGSSSNIGTNTVN,RNYQRPS,AAWDDSLSGPHVV,2.15,FGFR4 D2 - Fab complex,FGFR3 in complex with a Fab
4wv1_1P,4wv1_1P,1,0,GFTFTSTGIS,RTHLGDGSTN,TYGIYDLYVDYTEYVMDY,RASQDVDTSLA,SASFLYS,QQSTGHPQT,2.362,Crystal structure of the FGFR2 D2 domain in complex with Fab 2B.1.3,FGFR3 in complex with a Fab
3grw_0P,3grw_0P,1,0,GFTFTSTGIS,RIYPTNGSTN,TYGIYDLYVDYTEYVMDY,RASQDVSTAVA,SASFLYS,QQSYTTPPT,2.1,FGFR3 in complex with a Fab,FGFR3 in complex with a Fab
3bn9_1P,3bn9_0P,3,0,GFTFSSYAMS,AISGSGGSTY,PYLTYPQRRGPQNVSPFDN,RASQGISSYLA,AASSLQS,QQHGNLPYT,2.173,Crystal Structure of MT-SP1 in complex with Fab Inhibitor E2,Crystal Structure of MT-SP1 in complex with Fab Inhibitor E2
3nps_0P,3bn9_0P,3,0,GGTFSSYAIS,GIIPIFGTAN,TFHIRRYRSGYYDKMDH,SGSSSNIGSNYVS,DNNQRPS,QSRDISQYV,1.5,Crystal structure of membrane-type serine protease 1 (MT-SP1) in complex with the Fab Inhibitor S4,Crystal Structure of MT-SP1 in complex with Fab Inhibitor E2
3so3_0P,3bn9_0P,3,0,GFTFSSYAMS,AISGSGGSTY,DLGIAARRFVSGAFDI,RASQSVSSSYLA,GASTRAT,QQRSNWPPGYT,2.1,Structures of Fab-Protease Complexes Reveal a Highly Specific Non-Canonical Mechanism of Inhibition.,Crystal Structure of MT-SP1 in complex with Fab Inhibitor E2
1orq_0P,2a0l_1P,2,0,GYSITSLYAWN,YINYSGYTS,GVDYFAMDY,RARSSVSSSYLH,STSNLAS,QQYSGNPWT,3.2,X-ray structure of a voltage-dependent potassium channel in complex with an Fab,X-ray structure of a voltage-dependent potassium channel in complex with an Fab
1ors_0P,1ors_0P,1,0,GYSITNNYAWN,YINYSGTTS,GYDYFAMDY,TASSSVSSSYLH,STSNLAS,HQFHRSLT,1.9,X-ray structure of the KvAP potassium channel voltage sensor in complex with an Fab,X-ray structure of a voltage-dependent potassium channel in complex with an Fab
2a0l_1P,2a0l_1P,2,0,GYSITNNYAWN,YINYSGTTS,GYDYFAMDY,TASSSVSSSYLH,STSNLAS,HQFHRSLT,3.9,Crystal structure of KvAP-33H1 Fv complex,X-ray structure of a voltage-dependent potassium channel in complex with an Fab
3vrl_1P,3vrl_1P,1,0,GFTFSSYTMS,IISSGGSYTY,DEGNGNYVEAMDY,RASGNIHNYLA,NAKTLAD,QHFWSTPRT,3.2,Crystal structure of BMJ4 p24 capsid protein in complex with A10F9 Fab,Crystal structure of HIV-1 capsid protein (p24) in complex with Fab13B5
1e6j_0P,1e6j_0P,1,0,GYTFTSYTMH,YINPSSGYSN,PVVRLGYNFDY,SASSSVSYMH,EISKLAS,QQWNYPFT,3.0,Crystal structure of HIV-1 capsid protein (p24) in complex with Fab13B5,Crystal structure of HIV-1 capsid protein (p24) in complex with Fab13B5
1afv_1P,1afv_1P,1,0,GYTFTSSWIH,EIHPNSGNTN,WRYGSPYYFDY,RASESVDNYGISFMN,AASNLGS,QQSKEVPLT,3.7,HIV-1 CAPSID PROTEIN (P24) COMPLEX WITH FAB25.3,Crystal structure of HIV-1 capsid protein (p24) in complex with Fab13B5
7v61_1P,7v61_1P,1,0,GYTFTNHHIN,YVNPYNDYTK,WRDYDRDWYFDV,RASQSIRDYLY,YASQSIS,QNGHSFPYT,3.2,ACE2 -Targeting Monoclonal Antibody as Potent and Broad-Spectrum Coronavirus Blocker,ACE2 -Targeting Monoclonal Antibody as Potent and Broad-Spectrum Coronavirus Blocker
7e7e_0P,7e7e_0P,1,0,GFTFIDYYMN,FIRNKANDYTTE,HMYDDGFDF,RASSSVRYMH,DTSKLAS,QQWSYNPLT,3.8,The co-crystal structure of ACE2 with Fab,ACE2 -Targeting Monoclonal Antibody as Potent and Broad-Spectrum Coronavirus Blocker
7ur4_0P,7tl0_0PH,2,4,DFNFRDYGMH,GIWYDGSNKD,DPRTHREGALSHFDS,QGDSLRNYFAG,GENIRPS,NSRDNSGNHWV,3.34,Cryo-EM Structure of the Neutralizing Antibody MPV467 in Complex with Prefusion Human Metapneumovirus F Glycoprotein,Cryo-EM Structure of the Neutralizing Antibody MPV467 in Complex with Prefusion Human Metapneumovirus F Glycoprotein
7sem_0P,7tl0_0PH,2,3,GFTFSSYSMN,SISASSSYSD,ARATGYSSITPYFDI,TGSSSNIGAGYDVH,DNNNRPS,QSYDRSLSGV,2.2,Structure-based design of prefusion-stabilized human metapneumovirus fusion proteins,Cryo-EM Structure of the Neutralizing Antibody MPV467 in Complex with Prefusion Human Metapneumovirus F Glycoprotein
7tug_0P,7tuf_0P,2,1,GYTFTNYWIG,DIYPGGGYTN,EGNYGFAY,KSSQSLLNSINQKNYLA,FASTRES,QQHYSTPLT,3.9,Crystal structure of Tapasin in complex with PaSta2-Fab,Crystal structure of Tapasin in complex with PaSta1-Fab
7tuf_1P,7tuf_0P,2,0,GYSITTDYAWN,YISSSGVTV,RGYYRYDSIDY,RATSSVSYIH,ATSSLTS,QQWSSNPPT,2.8,Crystal structure of Tapasin in complex with PaSta1-Fab,Crystal structure of Tapasin in complex with PaSta1-Fab
7tdn_0P,7tdn_0P,2,0,GFNFYSSSIH,YISSYSGYTY,GYGYFDYNFSVGYALDY,RASQSVSSAVA,SASSLYS,QQSHPWYYPIT,5.0,CryoEM Structure of sFab COP-3 Complex with human claudin-4 and Clostridium perfringens enterotoxin C-terminal domain,CryoEM Structure of sFab COP-2 Complex with human claudin-4 and Clostridium perfringens enterotoxin C-terminal domain
7tdm_0P,7tdn_0P,2,0,GFNFSSSSIH,SISSYSGYTS,YWSWYNSSHYIYSALDY,RASQSVSSAVA,SASSLYS,QQSYEWAPVT,6.9,CryoEM Structure of sFab COP-2 Complex with human claudin-4 and Clostridium perfringens enterotoxin C-terminal domain,CryoEM Structure of sFab COP-2 Complex with human claudin-4 and Clostridium perfringens enterotoxin C-terminal domain
7t4r_1P,7lbf_0P,2,1,GFTFSPYSVF,SINSDSTYKY,DRSYYAFSSGSLSDYYYGLDV,RSSQSLLHTNGYNYLD,LASNRAS,MQALQIPRT,3.3,CryoEM structure of the HCMV Pentamer gH/gL/UL128/UL130/UL131A in complex with THBD and neutralizing fabs MSL-109 and 13H11,CryoEM structure of the HCMV Pentamer gH/gL/UL128/UL130/UL131A in complex with THBD and neutralizing fabs MSL-109 and 13H11
7t4q_2P,7lbf_0P,2,0,GYTFTNYYIH,IIHPSSGGTS,AFRILGLSDVFVND,RASQGINNYLA,AASTLQS,QKYNSAPFT,2.9,"CryoEM structure of the HCMV Pentamer gH/gL/UL128/UL130/UL131A in complex with neutralizing fabs 2C12, 7I13 and 13H11",CryoEM structure of the HCMV Pentamer gH/gL/UL128/UL130/UL131A in complex with THBD and neutralizing fabs MSL-109 and 13H11
7t0r_0P,7t0r_0P,1,0,GYTFTSYVIH,YINPYNDGTD,EKDNYATGAWFAY,KSSQSLLYSTNQKNYLA,WASTRES,QQYYSYRT,3.65,Crystal structure of the anti-CD4 adnectin 6940_B01 as a complex with the extracellular domains of CD4 and ibalizumab fAb,Crystal structure of the anti-CD4 adnectin 6940_B01 as a complex with the extracellular domains of CD4 and ibalizumab fAb
4q6i_0P,4q6i_0P,1,0,GYTFTDYSMH,RINTETGEAK,YDGYSWDAMDY,RASQSVSTSRYSYMH,YASNLES,QHSWEIPYT,3.65,"Crystal structure of murine 2D5 Fab, a potent anti-CD4 HIV-1-neutralizing antibody in complex with CD4",Crystal structure of the anti-CD4 adnectin 6940_B01 as a complex with the extracellular domains of CD4 and ibalizumab fAb
7rk2_1P,7rk1_0P,2,1,GFSLTSYGVH,VIWSGGSTD,NSLLDAMDY,KASQSVSNAVA,YASNRYT,QQDYSSPLT,2.65,"Crystal structure of the human astrovirus serotype 8 capsid spike in complex with scFv 2D9, an astrovirus-neutralizing antibody, at 2.65-A resolution","Crystal structure of the human astrovirus serotype 8 capsid spike in complex with scFv 3E8, an astrovirus-neutralizing antibody, at 2.05-A resolution"
7rk1_1P,7rk1_0P,2,0,GYSITSGYYWN,YISYDGSNN,FYDGYDY,KASQDVSTAVA,WASTRHT,QQHYSTPFT,2.05,"Crystal structure of the human astrovirus serotype 8 capsid spike in complex with scFv 3E8, an astrovirus-neutralizing antibody, at 2.05-A resolution","Crystal structure of the human astrovirus serotype 8 capsid spike in complex with scFv 3E8, an astrovirus-neutralizing antibody, at 2.05-A resolution"
7mtb_0P,7mtb_0P,2,0,GFNFSSYSIH,YISSYYGSTY,HEYGWWNDRWGLDY,RASQSVSSAVA,SASSLYS,QQSSWYGPFT,4.0,Rhodopsin kinase (GRK1)-S5E/S488E/T489E in complex with rhodopsin and Fab6,Rhodopsin kinase (GRK1)-S5E/S488E/T489E in complex with rhodopsin and Fab6
7mta_0P,7mtb_0P,2,1,GFNLYSSSIH,SIYSYYGSTS,YEGWWWANTYALDY,RASQSVSSAVA,SASSLYS,QQYYEWLSLFT,4.1,Rhodopsin kinase (GRK1)-S5E/S488E/T489E in complex with rhodopsin and Fab1,Rhodopsin kinase (GRK1)-S5E/S488E/T489E in complex with rhodopsin and Fab6
7urf_0P,7mhy_0P,2,1,GYTFTNYGMN,WINTYTGEPT,VWNYDYYFDY,RSSQSIVHSNGNTYLE,RVSNRFS,FQGSHVPWT,2.8,Human HHAT H379C in complex with SHH N-terminal peptide,Human Hedgehog acyltransferase (HHAT) in complex with palmitoyl-CoA and two Fab antibody fragments
7mhy_0P,7mhy_0P,2,0,GYTFTNYWLH,YISPNTGSTE,SRITGTWFAY,RSSQSIVHSNGNTYLE,WVSNRFS,FQGSHVPWT,2.7,Human Hedgehog acyltransferase (HHAT) in complex with palmitoyl-CoA and two Fab antibody fragments,Human Hedgehog acyltransferase (HHAT) in complex with palmitoyl-CoA and two Fab antibody fragments
7m30_2P,7m30_2P,2,0,GDAISGSNYYWG,SIYHTGSTF,RIRGYSGTYD,RASQDISSYVA,SASTLPS,QQLNN,3.81,"Cryo-EM structure of the HCMV pentamer bound by antibodies 1-103, 1-32 and 2-25","Cryo-EM structure of the HCMV pentamer bound by antibodies 1-103, 1-32 and 2-25"
7m30_0P,7m30_2P,2,1,GYTFTNYAIH,WINAGRGNTK,DESTGDYYYYMDV,SGDRLDDKYAS,QDNKRPS,QAWDSDTYV,3.81,"Cryo-EM structure of the HCMV pentamer bound by antibodies 1-103, 1-32 and 2-25","Cryo-EM structure of the HCMV pentamer bound by antibodies 1-103, 1-32 and 2-25"
7lr4_0P,7lr4_1P,2,0,DYSLSDYNMN,VINPNHGTTH,PIHYGNHVPFDY,RTGQDISNYLN,FTSRLHS,QQGITLPWT,2.1,Complex of Fab 2/1.12 with domain 3 of P. berghei HAP2,Complex of Fab 2/1.12 with domain 3 of P. berghei HAP2
7lr3_1P,7lr4_1P,2,1,EFTFSDYGMH,SISSGSNSIY,EAYFAMDY,KASQDIHKYIA,YTSTLQP,LQYDNLYT,2.8,Complex of Fab 2/6.14 with domain 3 of P. berghei HAP2,Complex of Fab 2/1.12 with domain 3 of P. berghei HAP2
7lo8_0P,7lo7_0P,2,0,GFTFSSSSIH,SISSSSGSTS,YSRYYYYAWRVGGYWGGLDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,3.16,NorA in complex with Fab36,NorA in complex with Fab36
7lo7_0P,7lo7_0P,2,0,GFTFSSSSIH,SISSSSGSTS,WETGYYPYWRMYGFYWALDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,3.74,NorA in complex with Fab25,NorA in complex with Fab36
7ldd_1P,6njl_0P,2,1,GFSLTNYGVH,VIWAGGSTN,EDYDYDWHFDV,RASQDISNYLS,YTSRLHS,QQGNTLPLT,3.4,native AMPA receptor,native AMPA receptor
7ldd_0P,6njl_0P,2,0,GFDFSEYWMS,EINPDSSSID,PRGNYVVMDY,RASESVDSYGSSFVH,LASKLES,QQTNEDPYT,3.4,native AMPA receptor,native AMPA receptor
7l7r_1P,7l7r_1P,2,0,GGSLSSGGYYWS,YIYYSGSTY,DRMDYSGSGVFDY,RASQSISRWLA,KASSLES,QQYGSYSRT,2.1,CCHFV Gc prefusion monomer bound to ADI-36121 and ADI-37801 Fabs,CCHFV Gc prefusion monomer bound to ADI-36121 and ADI-37801 Fabs
7l7r_0P,7l7r_1P,2,1,GFTFSSYVMS,VIYRGGSTK,DPKAWLEPEW,RASQSISKYLS,AASYLQS,QQSYSNPRT,2.1,CCHFV Gc prefusion monomer bound to ADI-36121 and ADI-37801 Fabs,CCHFV Gc prefusion monomer bound to ADI-36121 and ADI-37801 Fabs
6txz_0P,6txz_0P,2,0,GFTFSSYAMS,AISVSGGSTY,ANWGFFDY,TGTSSDVGGYNYVS,DVSKRPS,SSYADSVV,3.06,FAB PART OF M6903 IN COMPLEX WITH HUMAN TIM3,Anti-Tim3 antibody Fab complex
7kql_0P,6txz_0P,2,0,GGSISSRSYYWG,SIYYSGFTY,GGPYGDYAHWFEP,RASQSVSSSYLA,GASSRAT,QQYGSSPIT,1.49,Anti-Tim3 antibody Fab complex,Anti-Tim3 antibody Fab complex
7jum_2P,7jum_1P,2,0,GGTFNTYAII,AIIPFQDRGQ,ESGRAVADR,RASHSISSWLA,KASTLES,QQYKSYPWT,1.998,Pfs230 D1 domain in complex with neutralizing antibody LMIV230-01,Pfs230 D1 domain in complex with neutralizing antibody LMIV230-01
6ohg_0P,7jum_1P,2,1,GYTFTSYWMH,MIHPTNDKTN,SLSAYWYFDV,RASQSIGTSIH,YSSESIS,QQSYTWPIFT,2.385,Structure of Plasmodium falciparum vaccine candidate Pfs230D1M in complex with the Fab of a transmission blocking antibody,Pfs230 D1 domain in complex with neutralizing antibody LMIV230-01
7jic_0P,6al5_0P,2,1,GYTFTSNWMH,EIDPSDSYTN,GSNPYYYAMDY,SASSGVNYMH,DTSKLAS,HQRGSYT,3.8,Structure of human CD19-CD81 co-receptor complex bound to coltuximab Fab fragment,Structure of human CD19-CD81 co-receptor complex bound to coltuximab Fab fragment
6al5_0P,6al5_0P,2,0,GYAFSSYWMN,QIWPGDSDTN,RETTTVGRYYYAMDY,KASQSVDYSGDSYLN,DASNLVS,QQSTENPWT,3.0,COMPLEX BETWEEN CD19 (N138Q MUTANT) AND B43 FAB,Structure of human CD19-CD81 co-receptor complex bound to coltuximab Fab fragment
7fbi_1P,7fbi_1P,2,0,GFSLSSYEMG,TISTGGSSY,GYGGYGIGAGYFNI,QASQSISSYLA,GTSTLAS,QQGFSTSNVYNS,3.9,Cryo-EM structure of EBV gB in complex with nAbs 3A3 and 3A5,Cryo-EM structure of EBV gB in complex with nAbs 3A3 and 3A5
7fbi_0P,7fbi_1P,2,1,GFSLSSYAMS,VIYASGSTY,GVSTNM,QASQSLGGGLA,SASTLES,QSAYGPTSNGLFNA,3.9,Cryo-EM structure of EBV gB in complex with nAbs 3A3 and 3A5,Cryo-EM structure of EBV gB in complex with nAbs 3A3 and 3A5
7ecy_0P,7ecy_0P,1,0,GYTFTDYWMH,AIDTSDSYTT,GGGGNSPFAY,RASQDIGSSLN,ATSSLDS,LQYASFPLT,3.6,EV-D68 in complex with 2H12 Fab (State 3),Cryo-EM structure of Coxsackievirus B1 mature virion in complex with nAb 5F5
7dq7_0P,7dq7_0P,1,0,GYSFTDYNIY,YVDPYNGNTN,GGGYYGGGYYGMDY,RASSSVSYLH,ATSNLAS,QQWSSNPLS,3.2,Cryo-EM structure of Coxsackievirus B1 mature virion in complex with nAb 5F5,Cryo-EM structure of Coxsackievirus B1 mature virion in complex with nAb 5F5
7dm2_0P,7dm1_0P,2,1,GFTFSSHRMH,SIISSRTYIY,GDYYYDGVASDPHFDN,SGSRSNIGSNYVY,RNIQRPS,AAWDDSLSGVV,2.4,crystal structure of the M. tuberculosis phosphate ABC transport receptor PstS-1 in complex with Fab p4-170,crystal structure of the M. tuberculosis phosphate ABC transport receptor PstS-1 in complex with Fab p4-170
7dm1_1P,7dm1_0P,2,0,GFTFSEYALS,FIRSKAYGGTTE,PRPYYDSSGYYPYYFDY,TGSRSDVGGYDYVS,DVTKRPS,SSFAGSSTYVV,2.1,crystal structure of the M.tuberculosis phosphate ABC transport receptor PstS-1 in complex with Fab p4-36,crystal structure of the M. tuberculosis phosphate ABC transport receptor PstS-1 in complex with Fab p4-170
7daa_0P,7daa_0P,1,0,GFSLSDYAMS,IIYASGSTY,YYAGSDI,QASQSISAYLA,DASDLAS,QTYYAIITYGAA,2.51,Crystal structure of basigin complexed with anti-basigin Fab fragment,Cryo-EM structure of human XKR8-basigin complex bound to Fab fragment
7dce_0P,7dce_0P,1,0,GFSLSDYAMN,IIYASGSRY,YYAGSDI,QASQSISAYLA,DASDLAS,QSYYAIITYGAA,3.8,Cryo-EM structure of human XKR8-basigin complex bound to Fab fragment,Cryo-EM structure of human XKR8-basigin complex bound to Fab fragment
7oh0_0P,7oh0_0P,2,0,DDSMGSSTYYWA,NVYYNGVTY,QADNWFDP,RASQSVGSDLA,GASYRAT,QQYYNWPPYT,3.9,Tetanus neurotoxin HC domain in complex with TT104-Fab1,The Crystal structure of TeNT Hc complexed with neutralizing antibody
7ce2_0P,7oh0_0P,2,1,GGSISSYYWS,YVHYSGSTN,DKYQTDVSDI,RASQSITSSFLA,GASSRAT,QQYDTSRT,2.01,The Crystal structure of TeNT Hc complexed with neutralizing antibody,The Crystal structure of TeNT Hc complexed with neutralizing antibody
7bh8_1P,6uj9_0P,2,6,GYTFTDYNMD,DINPNNGGTI,PDYYGSSYGWYFDV,KASQDINSYLS,RANRLVD,LQYDEFPLT,1.8,3H4-Fab HLA-E-VL9 co-complex,3H4-Fab HLA-E-VL9 co-complex
6id4_1P,6uj9_0P,2,4,GYTFTGYYMH,WINPNSGGTS,VTTVIAGPVFDY,TLRSGINVGPYNIY,YKSDPDKHQGS,MIWHNNAWV,2.4,Defining the structural basis for human alloantibody binding to human leukocyte antigen allele HLA-A*11:01,3H4-Fab HLA-E-VL9 co-complex
7b09_0P,7b09_0P,1,0,GFTFSDFWMS,RINTNGDTTH,DRLGPFDY,QASQSVYKNLA,GMSSLAD,QQHYIAPYT,13.4,Puumala virus glycoprotein (Gc) in complex with fab fragment P-4G2.,Puumala virus glycoprotein (Gc) in complex with fab fragment P-4G2.
5ljy_0P,5ljy_0P,1,0,GGSISSSNWWS,EIYHSGSPN,QMRQ,QGDSLRSYYAS,GKNNRPS,NSRDSSGNHNV,3.0,Structure of hantavirus envelope glycoprotein Gc in complex with scFv A5,Puumala virus glycoprotein (Gc) in complex with fab fragment P-4G2.
7amq_0P,7amr_0P,2,0,GYTFTGYVMH,FINPYNDDIQ,GAGYNFDGAYRFFDF,RSSQRLVHSNGNTYLH,RVSNRFP,SQSTHVPYT,2.353,Crystal structure of the complex of HuJovi-1 Fab with the human TRBC2,Crystal structure of the complex of the KFN mutant of Jovi-1 Fab with human TRBC1
7amr_0P,7amr_0P,2,0,GYKFTGFVMH,FINPYNDDIQ,GNGYNFDGAYRFFDF,RSSQRLVHSNGNTYLH,RVSNRFP,SQSTHVPYT,1.949,Crystal structure of the complex of the KFN mutant of Jovi-1 Fab with human TRBC1,Crystal structure of the complex of the KFN mutant of Jovi-1 Fab with human TRBC1
6xxv_0P,6xxv_0P,1,0,GFTFSPYWMY,VINSGGGITY,DRTYYSGVYYTEDGLDS,RAGQGVSNYLS,KASSLQS,LQHNIHPYS,2.20116418766,Crystal Structure of a computationally designed Immunogen S2_1.2 in complex with its elicited antibody C57,Crystal Structure of a computationally designed Immunogen S2_1.2 in complex with its elicited antibody C57
4jlr_1P,4jlr_1P,1,0,GFSLSTAGMSVG,DIWWDDKKH,DMIFNFYFDV,SASSRVGYMH,DTSKLAS,FQGSGYPFT,2.71,Crystal structure of a designed Respiratory Syncytial Virus Immunogen in complex with Motavizumab,Crystal Structure of a computationally designed Immunogen S2_1.2 in complex with its elicited antibody C57
6xob_0P,6xob_0P,1,0,GFTFSNYGIH,VISYDGRHKY,DTSGWYEFFDS,RASQSVATNVA,GASTRAT,QQCNDWLT,8.5,CryoEM structure of Eastern Equine Encephalitis (EEEV) VLP with Fab EEEV-143.,CryoEM structure of Eastern Equine Encephalitis (EEEV) VLP with Fab EEEV-143.
6mui_0P,6mui_0P,1,0,GYTFTEYPML,LIYTNTGEPT,DYFISLDY,RSNIGAVTSSNCAN,DTNNRRS,ALWYNNLWV,7.7,CryoEM structure of chimeric Eastern Equine Encephalitis Virus with Fab of EEEV-42 antibody,CryoEM structure of Eastern Equine Encephalitis (EEEV) VLP with Fab EEEV-143.
6wmw_1P,6wmw_1P,2,0,GYTFTSYWVN,RIYPGDGDTN,AYLLRLRRTGYYAMDY,KSTKSLLNSDEFTYLD,LVSNRFS,FQSNYLPYT,2.91,"GFRAL receptor bound with two antibody Fabs (3P10, 25M22)","GFRAL receptor bound with two antibody Fabs (3P10, 25M22)"
6wmw_0P,6wmw_1P,2,1,GYTFTDYGVI,WINTYTGEPT,RYGPEDIDY,RASESVDNYGISFMS,AASHQGS,LQSKEVPWT,2.91,"GFRAL receptor bound with two antibody Fabs (3P10, 25M22)","GFRAL receptor bound with two antibody Fabs (3P10, 25M22)"
4d9q_0P,4d9q_0P,2,0,GYTFTNYGMN,WINTYTGETT,EGGVNN,ITSTDIDDDMN,GGNTLRP,LQSDSLPYT,2.28,Inhibiting Alternative Pathway Complement Activation by Targeting the Exosite on Factor D,Crystal structure of human Complement Factor D with anti-Factor D Fab 20D12
6vmk_0P,4d9q_0P,2,0,GYTFTSYYMY,EINPTSGGTN,EGGFAY,KASQNVDTDVA,SASSRYS,QQYNNYPLT,3.01,Crystal structure of human Complement Factor D with anti-Factor D Fab 20D12,Crystal structure of human Complement Factor D with anti-Factor D Fab 20D12
6vca_0P,6vc9_0P,2,1,GFTFSSYGMH,VFWYDGSNKY,APNWDDAFDI,GLSSGSVSTSYYPN,STNTRSS,VLFMGSGIWV,3.73,TB38 complex,TB38 complex
6vc9_0P,6vc9_0P,2,0,GGSIRNNYYN,RIYISGTTN,EHYVSGTSLDN,RASQSVNTNYFS,GTSTRAT,QQDYNLPYT,2.25,TB19 complex,TB38 complex
7ki6_0P,6tys_0P,2,0,GYSITSDYYWN,YVTYDGSNN,FGSSYWAMDY,SASSSVSYMH,STSNLAS,HQWYSYPWT,2.8,Structure of the HeV F glycoprotein in complex with the 1F5 neutralizing antibody,A potent cross-neutralizing antibody targeting the fusion glycoprotein inhibits Nipah virus and Hendra virus infection
6tys_0P,6tys_0P,2,0,GFTFSSYDMS,MISSGGSYSY,QGDYAWFAY,LASQTIGTWLA,AATSLAD,QQFYSTPFT,3.5,A potent cross-neutralizing antibody targeting the fusion glycoprotein inhibits Nipah virus and Hendra virus infection,A potent cross-neutralizing antibody targeting the fusion glycoprotein inhibits Nipah virus and Hendra virus infection
6p67_1P,6p67_1P,1,0,GYTFSDYYMH,YIYPDNGGNG,GTYYDGSYFDY,KASQDVSTTVA,SASYRYT,QQHYSIPRT,2.9,Crystal Structure of a Complex of human IL-7Ralpha with an anti-IL-7Ralpha 2B8 Fab,Crystal Structure of a Complex of human IL-7Ralpha with an anti-IL-7Ralpha 2B8 Fab
6p50_0P,6p50_0P,1,0,GYTFTSYWMH,EIDPSDSYTN,RLYSNSYYYAMDY,KASQDIKKYIA,YTSTLQP,LQYDNLLT,2.9,Crystal Structure of a Complex of human IL-7Ralpha with an anti-IL-7Ralpha Fab 4A10,Crystal Structure of a Complex of human IL-7Ralpha with an anti-IL-7Ralpha 2B8 Fab
7mlh_1P,6oy4_0P,2,1,GGTFNTYSLS,GIIPNFGRGN,FRLTGYSGSGSY,RASQNINNWLA,KASTLET,QQYHSHRT,2.1,Crystal structure of human IgE (2F10) in complex with Der p 2.0103,Crystal structure of complex between recombinant Der p 2.0103 and Fab fragment of 7A1
6oy4_0P,6oy4_0P,2,0,GYTFTNYGMN,WINPYTGEEPS,GGFTDYYGMDY,KASQSVDYGGNSYVN,AASNLKS,QQSNEDPWT,2.45,Crystal structure of complex between recombinant Der p 2.0103 and Fab fragment of 7A1,Crystal structure of complex between recombinant Der p 2.0103 and Fab fragment of 7A1
7t10_0P,7t11_0P,2,0,GFAFSSFGMH,YISSGSGTIY,SIYYYGSSPFDF,RSSKSLLHSNGNTYLY,RMSNLAS,MQHLEYPLT,2.5,CryoEM structure of somatostatin receptor 2 in complex with somatostatin-14 and Gi3,Structure of human Smoothened-Gi complex
6ot0_0P,7t11_0P,2,1,GFNFYYSSIH,SIYSYSGSTS,YPWYWWMEKPYLSLYGMDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,3.9,Structure of human Smoothened-Gi complex,Structure of human Smoothened-Gi complex
6wgl_0P,6wgl_0P,2,0,GFTFRDYAMT,SISGSGGNTY,DRLSITIRPRYYGLDV,RSSQSLLYSIGYNYLD,LGSNRAS,MQALQTPYT,2.82,Dupilumab fab with Crystal Kappa design complexed with human IL-4 receptor,Engineered Fab bound to IL-4 receptor
6oel_0P,6wgl_0P,2,1,GDSVSSNIATWN,RTYYRSKWYND,FSGWLGTGDC,RASQGISTWLA,AASSLET,QQSYSTPWT,3.1,Engineered Fab bound to IL-4 receptor,Engineered Fab bound to IL-4 receptor
6o39_0P,6o39_0P,1,0,GFNIHSSSIH,ATYSSFGSIT,YHHPFGYALDY,RASQSVSSAVA,SASSLYS,QQGVYLFT,1.8,Crystal structure of Frizzled 5 CRD in complex with F2.I Fab,Crystal structure of Frizzled 7 CRD in complex with F6 Fab
6o3b_1P,6o3b_0P,1,0,GFNIYYYSMH,SIYSSYSYTS,SSPGADYGLDY,RASQSVSSAVA,SASSLYS,QQWAYGPFT,2.5,Crystal structure of Frizzled 7 CRD in complex with F6 Fab,Crystal structure of Frizzled 7 CRD in complex with F6 Fab
6o1f_0P,6o1f_0P,2,0,GFTFSDYGMV,FISSGSSTVY,RNYDDWYFDV,SASSSVTYMY,RTSDLAS,QHYHSYPLT,2.15,Complex between soybean trypsin inhibitor beta1-tryptase and a humanized fab,Complex between soybean trypsin inhibitor beta1-tryptase and a humanized fab
6vvu_0P,6o1f_0P,2,0,RFSLIGYAIT,GISSAATTF,DPRGYGAALDRLDL,QSIKSVYNNRLG,ETSILTS,AGGFDRSGDTT,3.0,Anti-Tryptase fab E104.v1 bound to tryptase,Complex between soybean trypsin inhibitor beta1-tryptase and a humanized fab
7pg8_1P,7pg8_2P,1,0,GFNLYSSSIH,SISPSSGSTY,TSRGWISYGSGLDY,RASQSVSSAVA,SASSLYS,QQYISYHEPIT,4.5,NaV_Ae1/Sp1CTD_pore-ANT05 complex,CryoEM structure of Nav1.7 VSD2 (deactived state) in complex with the gating modifier toxin ProTx2
6n4r_0P,6n4r_1P,1,0,GFTFSNYAMS,TISNGGRYTY,HLYRYDVGGALDY,SVSLSISSSNLF,GTSKLAS,QQWSSHSFT,4.2,CryoEM structure of Nav1.7 VSD2 (deactived state) in complex with the gating modifier toxin ProTx2,CryoEM structure of Nav1.7 VSD2 (deactived state) in complex with the gating modifier toxin ProTx2
6mhr_0P,6mi2_0P,2,1,GGSFSGYYWS,EINHGGYVT,DYGPGNYDWYFDL,RASQSVSSYLA,DASNRAT,QQRSNWPPALT,2.8,Structure of the human 4-1BB / Urelumab Fab complex,Structure of the human 4-1BB / Urelumab Fab complex
6a3w_3P,6mi2_0P,2,0,GYSFSTYWIS,KIYPGDSYTN,GYGIFDY,SGDNIGDQYAH,QDKNRPS,ATYTGFGSLAV,2.0,Complex structure of 4-1BB and utomilumab,Structure of the human 4-1BB / Urelumab Fab complex
6m3c_0P,6m3b_0P,2,1,GFTFSNYYLN,DIRLKSNNYEKH,EGDYFDY,KASESVDSFGATFMH,LASNLES,QQNNEDPYT,3.7,hAPC-h1573 Fab complex,hAPC-c25k23 Fab complex
6m3b_0P,6m3b_0P,2,0,GFTFSSYWMS,GVSWNGSRTH,TGRSGWMRFPNWFDP,TGSSSNIGAAYDVH,GNNKRPS,QSYDSSLSGSV,2.2,hAPC-c25k23 Fab complex,hAPC-c25k23 Fab complex
6ln2_0P,6ln2_0P,1,0,GYTFTSYVTH,YINPYNDSPK,IGYFRYDEGGNYALDY,SASSSVSYMY,RTSKLAS,QQFHTYPWT,3.2,Crystal structure of full length human GLP1 receptor in complex with Fab fragment (Fab7F38),Crystal structure of full length human GLP1 receptor in complex with Fab fragment (Fab7F38)
5e94_1P,5e94_1P,1,0,GYSITSTYDWH,YISYSGSTN,ATASFYDGSYYFDY,RASQDISNYLN,YTSRLHS,QQGNTLPFT,2.0,Antibody-bound Glucagon-like Peptide-1 receptor extracellular domain,Crystal structure of full length human GLP1 receptor in complex with Fab fragment (Fab7F38)
6kz0_1P,6kz0_1P,2,0,GDIFSTYGFN,GIAPVFDTLK,AGQGGVVGNYLDY,RASQGISNYLA,AASTLQS,QKYNSAPLT,2.4,HRV14 3C in complex with single chain antibody GGVV,HRV14 3C in complex with single chain antibody GGVV
6kyz_1P,6kz0_1P,2,1,GFTFSSYAMH,VISYDGSNKY,VGKGGYDFWSGSGYMDV,SGDKLGDKYAC,QDSKRPS,QAWDSSTVV,1.845,HRV14 3C in complex with single chain antibody YDF,HRV14 3C in complex with single chain antibody GGVV
6kn9_0P,6kn9_2P,2,0,GFNLYYSSMH,SIYSSYGYTY,SSFSHGYGWYGLDY,RASQSVSSAVA,SASSLYS,QQYGYHYAGLIT,3.302,Crystal structure of human interleukin 18 receptor beta extracellular domain in complex with an antagonistic scFv,Crystal structure of human interleukin 18 receptor beta extracellular domain in complex with an antagonistic scFv
6kn9_2P,6kn9_2P,2,0,GFNLYYSSMH,SIYSSYGYTY,SSFSHGYGWYGLDY,RASQSVSSAVA,SASSLYS,QQYGYHYAGLIT,3.302,Crystal structure of human interleukin 18 receptor beta extracellular domain in complex with an antagonistic scFv,Crystal structure of human interleukin 18 receptor beta extracellular domain in complex with an antagonistic scFv
6k65_0P,6k65_0P,1,0,GFSLTDYGVN,VIWGDGITD,GLFDY,RSSTGAVTTSNYAS,GTNNRAP,ALWYSNHWV,1.65,Application of anti-helix antibodies in protein structure determination (9014-1P4B),Application of anti-helix antibodies in protein structure determination (9014-1P4B)
3qwo_0P,3qwo_1PH,1,0,GFSLSTAGMSVG,DIWWDDKKH,DMIFNFYFDV,SASSRVGYMH,DTSKLAS,FQGSGYPFT,1.9,Crystal structure of a motavizumab epitope-scaffold bound to motavizumab Fab,Application of anti-helix antibodies in protein structure determination (9014-1P4B)
6iap_1P,6iap_1P,2,0,GYTFSDYVIN,EIYPGSGTNY,RGRYGLYAMDY,RASQDISNYLN,YTSRLHS,QQGNTRPWT,2.9,structure of human NKp46 in complex with antibody NKp46-1 and NKp46-4,structure of human NKp46 in complex with antibody NKp46-1 and NKp46-4
6iap_0P,6iap_1P,2,1,GYTFTSFTMH,YINPSSGYTE,GSSRGFDY,RASENIYSNLA,AATNLAD,QHFWGTPRT,2.9,structure of human NKp46 in complex with antibody NKp46-1 and NKp46-4,structure of human NKp46 in complex with antibody NKp46-1 and NKp46-4
6i3z_0P,6hx4_0P,2,1,GFAFSIYDMS,YISSGGGTTY,HAGVHY,KASQDINSYLS,RANRLVD,LQYDEFPWT,3.1,Fab fragment of an antibody selective for wild-type alpha-1-antitrypsin in complex with its antigen,Fab fragment of a native monomer-selective antibody in complex with alpha-1-antitrypsin
6hx4_1P,6hx4_0P,2,0,GFTFSSYTMS,TISSGGDYTY,AEFITTATWGVYAMDY,RASESVDNYGISFMN,AASNQGS,QQSKEVPWT,2.95,Fab fragment of a native monomer-selective antibody in complex with alpha-1-antitrypsin,Fab fragment of a native monomer-selective antibody in complex with alpha-1-antitrypsin
5uqy_2P,6bp2_0P,2,0,GGSISSSSYYWG,SVYYSGGAS,IYGSGTFYYYFYMDV,QASQVISNYLN,DTSNLKT,QQYENLQFT,3.6,Crystal structure of Marburg virus GP in complex with the human survivor antibody MR78,Therapeutic human monoclonal antibody MR191 bound to a marburgvirus glycoprotein
6bp2_0P,6bp2_0P,2,0,GVSISDNSYYWG,TISYSGNTY,QRIVSGFVEWLSKFDY,TGSSSNIGAGFDVH,DNNNRPS,QSYDTSLSGPVV,3.172,Therapeutic human monoclonal antibody MR191 bound to a marburgvirus glycoprotein,Therapeutic human monoclonal antibody MR191 bound to a marburgvirus glycoprotein
6bdz_0P,6bdz_0P,1,0,GFSLTGYGVN,VIWGDGTTD,DGDYGRLDY,TVSSSVSSGYLH,STSNLAS,HQYRRSPLT,3.1,ADAM10 Extracellular Domain Bound by the 11G2 Fab,ADAM10 Extracellular Domain Bound by the 11G2 Fab
5l0q_1P,5l0q_1P,1,0,GYTFTNYWLQ,AIYPRDGDAK,ANYGLYYAMDR,RASQNIGTNIH,YASESIS,QQSNRWPFT,2.759,Crystal structure of the complex between ADAM10 D+C domain and a conformation specific mAb 8C7.,ADAM10 Extracellular Domain Bound by the 11G2 Fab
5xez_0P,5xez_1P,1,0,GFTFSSYGMH,VMYYDGSNKD,EKDHYDILTGYNYYYGLDV,RASQGIRNDLG,AASSLES,LQHNSNPLT,3.0,Structure of the Full-length glucagon class B G protein-coupled receptor,Structure of the Full-length glucagon class B G protein-coupled receptor
4lf3_1P,4lf3_1P,1,0,GFTFSSYGMH,VMWYDGSNKD,EKDHYDILTGYNYYYGLDV,RASQGIRNDLG,AASSLES,LQHNSNPLT,2.735,Inhibitory Mechanism of an Allosteric Antibody Targeting the Glucagon Receptor,Structure of the Full-length glucagon class B G protein-coupled receptor
6fgb_0P,6fgb_0P,2,0,GFTFSNYGMV,YIDSDGDNTY,GIVRPFLY,KSSQSLVGASGKTYLY,LVSTLDS,LQGTHFPHT,2.9,Human FcRn extra-cellular domain complexed with Fab fragment of Rozanolixizumab,Crystal structure of Fab fragment of antibody DX-2507 bound to FcRn-B2M
5whk_0P,6fgb_0P,2,1,GFTFSEYAMG,SIGSSGGQTK,LAIGDSY,TGTGSDVGSYNLVS,GDSQRPS,ASYAGSGIYV,2.5,Crystal structure of Fab fragment of antibody DX-2507 bound to FcRn-B2M,Crystal structure of Fab fragment of antibody DX-2507 bound to FcRn-B2M
5vl3_0P,5vl3_3P,2,0,GYTFTSYWLH,YINPRNDYTE,RDITTFY,KSSQSVLYSANHKNYLA,WASTRES,HQYLSSWT,3.1,CD22 d1-d3 in complex with therapeutic Fab Epratuzumab,CD22 d1-d3 in complex with therapeutic Fab Epratuzumab
5vl3_2P,5vl3_3P,2,0,GYTFTSYWLH,YINPRNDYTE,RDITTFY,KSSQSVLYSANHKNYLA,WASTRES,HQYLSSWT,3.1,CD22 d1-d3 in complex with therapeutic Fab Epratuzumab,CD22 d1-d3 in complex with therapeutic Fab Epratuzumab
5tlk_3P,5tlj_0P,2,1,GFTFSSYGMS,YIDEGGGQTI,HRGNPFDY,RASKSVSEGRWSFMH,VASRLES,QHSRELPWT,2.7,COMPLEX BETWEEN HUMAN CD27 AND FAB FRAGMENTS OF ANTIBODIES M2177 AND H2191,COMPLEX BETWEEN HUMAN CD27 AND FAB FRAGMENTS OF ANTIBODIES M2177 AND H2191
5tlj_0P,5tlj_0P,2,0,GYAFSSSWMN,RIYPGDGDTN,SDYYGDYGFAY,KASQSVDYAGDSYMN,AASNLES,QQSNEDPYT,3.5,COMPLEX BETWEEN HUMAN CD27 AND FAB FRAGMENTS OF ANTIBODIES M2177 AND M2191,COMPLEX BETWEEN HUMAN CD27 AND FAB FRAGMENTS OF ANTIBODIES M2177 AND H2191
5ogi_0P,5ogi_0P,2,0,GFSLGRYGVH,VIWRGGTTD,QGSNFPLAY,KASQSVTNDAA,QASTRYT,HQDYSSPLT,2.8,Complex of a binding protein and human adenovirus C 5 hexon,Complex of a binding protein and human adenovirus C 5 hexon
5ldn_0P,5ogi_0P,2,1,GFSLGRYGVH,VIWRGGTTD,QGSNFPLAY,KASQSVTNDAA,QASTRYT,HQDYSSPLT,2.7,A viral capsid:antibody complex,Complex of a binding protein and human adenovirus C 5 hexon
5nmv_0P,5nmv_0P,1,0,GFSLTNYGVH,VIWRGGSID,NSHGNYVGYAMDY,KASQSVGPAVA,SASNRYT,QQYTSYPT,1.65,Crystal structure of 2F22 Fab fragment against TFPI1,Crystal structure of 2F22 Fab fragment against TFPI1
4dtg_0P,4dtg_0P,1,0,GFTFSNYAMS,TISRSGSYSY,LGGYDEGDAMDS,KSSQSLLESDGKTYLN,LVSILDS,LQATHFPQT,1.8,Hemostatic effect of a monoclonal antibody mAb 2021 blocking the interaction between FXa and TFPI in a rabbit hemophilia model,Crystal structure of 2F22 Fab fragment against TFPI1
2x7l_0P,5dhv_1P,2,0,GFSLSGFWLN,AIYRGSGSEW,DTTDNGYFTI,QASQSISSWLS,DASNLAS,LGGYPAASYRTA,3.17,Implications of the HIV-1 Rev dimer structure at 3.2A resolution for multimeric binding to the Rev response element,HIV-1 Rev NTD dimers with variable crossing angles
5dhx_0P,5dhv_1P,2,0,GFSLSGFWLN,AIYRGSGSEW,DTTDNGYFTI,QASQSISSWLS,DASNLAS,LGGYPAASYRTA,2.9,HIV-1 Rev NTD dimers with variable crossing angles,HIV-1 Rev NTD dimers with variable crossing angles
5d8j_0P,5c0n_1P,2,1,GYTFTSNWIT,DIYPGSGSTT,LRGYYDYFDF,SVSSSISSSNLH,GTSNLAS,QQWSHYPLT,3.0,Development of a therapeutic monoclonal antibody targeting secreted aP2 to treat type 2 diabetes.,Development of a therapeutic monoclonal antibody targeting secreted aP2 to treat type 2 diabetes.
5c0n_1P,5c0n_1P,2,0,GFSLSTYYMS,IIYPSGSTY,PDNDGTSGYLSGFGL,QASEDISRYLV,KASTLAS,QCTYGTYAGSFFYS,3.0,Development of a monoclonal antibody targeting secreted aP2 to treat diabetes and fatty liver disease,Development of a therapeutic monoclonal antibody targeting secreted aP2 to treat type 2 diabetes.
5d1z_3P,5d1z_0P,2,0,GFTFNKFWMN,DIQVDGSEKN,GRYDYWSGYLSP,RASQGITTYLG,AASSLQS,QQLNTYPYT,3.17,IsdB NEAT1 bound by clone D4-10,IsdB NEAT1 bound by clone D4-10
5d1z_2P,5d1z_0P,2,1,GGSISSSSYYWG,IIYFSGTTY,PKSRDRGGPGDDYFGMDV,RASQAVRSSLA,SASTLEN,QQLNTYPFT,3.17,IsdB NEAT1 bound by clone D4-10,IsdB NEAT1 bound by clone D4-10
5cba_0P,5cba_1P,2,0,GGTFSSYAIS,GIIPIFGTAN,EPDYYDSSGYYPIDAFDI,TGTSSDVGAYDWVS,DVNNRPS,SSYTRRDTYV,2.5,3B4 in complex with CXCL13 - 3B4-CXCL13,E10 in complex with CXCL13
5cbe_0P,5cba_1P,2,0,GGTFSSYAIS,GIIPIFGTAN,EPDYYDSSGYYPIDAFDI,TGTSSDVGAYDWVS,DVNNRPS,ASATLLDTYV,2.4,E10 in complex with CXCL13,E10 in complex with CXCL13
5bv7_0P,5bv7_0P,2,0,GASISSGGYNWS,YIYYSGSTY,ERGYCSSTSCSRVMDV,QGDSLRSYYAS,GKNNRPS,NSRDNIGNHQV,2.45,"Crystal structure of human LCAT (L4F, N5D) in complex with Fab of an agonistic antibody","Crystal structure of human LCAT (L4F, N5D) in complex with Fab of an agonistic antibody"
4xx1_2P,5bv7_0P,2,1,GFTFSSYGMH,VIWYDGSNKF,EGAAVRSFYYSYYGMDV,SGDKLGNKFTS,QDTKRPS,QAWDSSTAWV,3.6,Low resolution structure of LCAT in complex with Fab1,"Crystal structure of human LCAT (L4F, N5D) in complex with Fab of an agonistic antibody"
6wit_1P,6wit_1P,1,0,GYTFTDYSLH,RVDPEDGESH,DHREDGPTYFSGVQWVPFRF,TRSSGSIDSEYVQ,KDNQRPS,QSPDGRYNRV,2.79,Crystal structure of NHP D15.SD7 Fab in complex with 16055 V1V2 1FD6 scaffold,Crystal structure of 830A in complex with V1V2
4ywg_1P,4ywg_0P,1,0,GGSFGRYYWS,QIDHTGSTT,APSGYPGVSLYQYYGLDV,RASQIINTNLA,AASARAT,QQYKHWPPYT,2.998,Crystal structure of 830A in complex with V1V2,Crystal structure of 830A in complex with V1V2
4qex_0P,4qex_0P,1,0,GYTFTENTMH,GINTDNGGTT,GYDAMDY,RASKGVDSYGNSFMH,LASHLES,QQNNEDPFT,4.5,Crystal structure of PfEBA-175 RII in complex with a Fab fragment from inhibitory antibody R217,Crystal structure of PfEBA-175 RII in complex with a Fab fragment from inhibitory antibody R217
4k2u_0P,4k2u_0P,1,0,GFNIKDNYMH,RIDPANGNTK,HYDGYFLYYFEY,RAGQDISNYLN,YTSRLHS,QQGSTFPWT,2.45,Crystal structure of PfEBA-175 F1 in complex with R218 antibody Fab fragment,Crystal structure of PfEBA-175 RII in complex with a Fab fragment from inhibitory antibody R217
4plj_1P,4plj_0P,2,0,GYTFTDFNMH,YIYPYNGITG,ERFGVGNNYAWFTY,RASENIYSNLV,AATNLPD,QHFWETPFT,2.3,Hepatitis E Virus E2s domain (Genotype IV) in complex with a neutralizing antibody 8G12,Hepatitis E Virus E2s domain (Genotype IV) in complex with a neutralizing antibody 8G12
3rkd_1P,4plj_0P,2,1,GFSLSTSGMGVG,HIWWDDVKR,IKSVITTGDYALDY,RASEIIYSNLA,SATNLAE,QHFWGNPWT,1.9,Hepatitis E Virus E2s domain (Genotype I) in complex with a neutralizing antibody,Hepatitis E Virus E2s domain (Genotype IV) in complex with a neutralizing antibody 8G12
4zs7_0P,4cni_0PH,2,2,GGSITTRYYAWS,VIDYDGDTY,DPDVVTGFHYDY,AGANNDIGTYAYVS,KVTTRAS,ASYRNFNNAV,2.93,Structural mimicry of receptor interaction by antagonistic IL-6 antibodies,Structure of Interleukin-6 in complex with a Camelid Fab fragment
4o9h_0P,4cni_0PH,2,1,GFTFSSYRMY,AISAGGGSTY,RAGWGMGDY,GLSSGSVTASNYPG,STNDRHS,ALDIGDITE,2.42,Structure of Interleukin-6 in complex with a Camelid Fab fragment,Structure of Interleukin-6 in complex with a Camelid Fab fragment
5hdq_0P,4nnp_0P,2,1,GYTFTRYTMH,YINPSSDYTK,KEDVGYWYFDF,KSSQSLLYSSNEKNYLA,WASTRES,QQYYSYPYT,1.83,MntC co-structure with mAB 305-78-7,Crystal Structure of Apo Manganese ABC transporter MntC from Staphylococcus aureus bound to an antagonistic fab fragment
4nnp_1P,4nnp_0P,2,0,GFNFSSSSIH,SIYSYSGYTY,QSSAEIESWYYYSGEAMDY,RASQSVSSAVA,SASSLYS,QQSYYSSPFT,2.69,Crystal Structure of Apo Manganese ABC transporter MntC from Staphylococcus aureus bound to an antagonistic fab fragment,Crystal Structure of Apo Manganese ABC transporter MntC from Staphylococcus aureus bound to an antagonistic fab fragment
4lqf_0P,4lu5_0P,2,0,GFTFSDYYIY,YISNSGGNTY,QWGGAMDY,RSSQSLIHTNGNTYLH,KVSNRFS,SQSTHIPPWT,2.3,Structure of murine IgG2b A2C7-Fab in complex with vaccinia antigen A33R at the resolution of 2.3 Angstroms,Structure of murine IgG2a A20G2-Fab in complex with vaccinia antigen A33R at the resolution of 2.9 Angstroms
4lu5_1P,4lu5_0P,2,0,GFTFSDYYIY,YISNGGYKTY,GMDY,KSSQSLLYSNGKTYLN,LVSKLDS,VQGTHFPYT,2.9,Structure of murine IgG2a A20G2-Fab in complex with vaccinia antigen A33R at the resolution of 2.9 Angstroms,Structure of murine IgG2a A20G2-Fab in complex with vaccinia antigen A33R at the resolution of 2.9 Angstroms
4k94_0P,4k9e_0P,2,0,GFNISSYSMH,SIYPYSGYTY,YVYHALDY,RASQSVSSAVA,SASSLYS,QQWAVHSLIT,2.4,Crystal structure of KIT D4D5 fragment in complex with anti-Kit antibody Fab19,Crystal structure of KIT D4D5 fragment in complex with anti-Kit antibodies Fab79D
4k9e_0P,4k9e_0P,2,0,GFNISVYMMH,SIYPYSGYTY,YVYHALDY,RASQRGLRNVAVA,SASSLYS,QQWAVHSLIT,2.7,Crystal structure of KIT D4D5 fragment in complex with anti-Kit antibodies Fab79D,Crystal structure of KIT D4D5 fragment in complex with anti-Kit antibodies Fab79D
4u6v_1P,4u6v_1P,2,0,GFTFSSHDMH,GIGTAGDTY,DRYSPTGHYYGMDV,RASQSISSWLA,KASSLES,KQYADYWT,2.56,Mechanisms of Neutralization of a Human Anti-Alpha Toxin Antibody,S.Aureus a-hemolysin monomer in complex with Fab
4idj_0P,4u6v_1P,2,1,GGTFNNVAIN,GIIPGLDTPN,EMEVSGRWRPTEAFEI,RASQTISNNFVA,GASTRAT,QQYGSSPYT,3.36,S.Aureus a-hemolysin monomer in complex with Fab,S.Aureus a-hemolysin monomer in complex with Fab
4hcr_1P,4hcr_0P,2,0,GYTFTSYGIN,WISVYSGNTN,EGSSSSGDYYYGMDV,KSSQSLLHTDGTTYLY,EVSNRFS,MQNIQLPWT,2.3,Crystal structure of human MAdCAM-1 D1D2 complexed with Fab PF-547659,Crystal structure of human MAdCAM-1 D1D2 complexed with Fab PF-547659
4hc1_0P,4hcr_0P,2,1,GYSITSGYYWN,YISYDGSNN,ASDSDGFAY,HASQGIGRNIG,HGTNLKD,IQYVQFPYT,2.871,Crystal structure of a loop deleted mutant of human MAdCAM-1 D1D2 complexed with Fab 10G3,Crystal structure of human MAdCAM-1 D1D2 complexed with Fab PF-547659
4g80_0P,4g80_1P,2,0,GFNVYYSSIH,YISPSSGSTY,KQYSYWRDSYWAMDY,RASQSVSSAVA,SASSLYS,QQHQYNSLI,3.58,"Crystal structure of voltage sensing domain of Ci-VSP with fragment antibody (WT, 3.8 A)","Crystal structure of voltage sensing domain of Ci-VSP with fragment antibody (R217E, 2.8 A)"
4g7y_0P,4g80_1P,2,1,GFNVSSSSIH,SISSYYGYTS,SYSWSYAIDY,RASQSVSSAVA,SASSLYS,QQYFYWPIT,2.8,"Crystal structure of voltage sensing domain of Ci-VSP with fragment antibody (R217E, 2.8 A)","Crystal structure of voltage sensing domain of Ci-VSP with fragment antibody (R217E, 2.8 A)"
4dkf_1P,4dkf_1P,2,0,GFSFTSYGIS,HIDWYGGDTD,GGPDYAMDV,RASQSISSYLA,GASSRAS,QQYWSEPVT,2.61,Crystal Structure of Human Interleukin-34 Bound to FAb2,Crystal Structure of Human Interleukin-34 Bound to FAb1.1
4dke_0P,4dkf_1P,2,1,GFTFSSTWIH,RISPYYYYSD,GLGKGSKRGAMDY,RASQDVSTAVA,SASFLYS,QQSFYFPNT,3.0,Crystal Structure of Human Interleukin-34 Bound to FAb1.1,Crystal Structure of Human Interleukin-34 Bound to FAb1.1
7duo_0P,7duo_0P,2,0,GFTFNSFAMS,AISGSGGGTY,DKILWFGEPVFDY,RASQSVSSYLA,DASNRAT,QQRSNWPPT,2.81,Crystal structure of daratumumab fab and CD38 complex,Crystal structure of CD38 with a novel CD38-targeting antibody SAR650984
4cmh_0P,7duo_0P,2,2,GYTFTDYWMQ,TIYPGDGDTG,GDYYGSNSLDY,KASQDVSTVVA,SASYRYI,QQHYSPPYT,1.53,Crystal structure of CD38 with a novel CD38-targeting antibody SAR650984,Crystal structure of CD38 with a novel CD38-targeting antibody SAR650984
6oor_0P,3ubx_0P,2,0,GFPFNNYDMA,SIRTGDIGTY,PRSVYYGLLLRPYWFFDF,RASQSLLYTDGKHYLS,HASVRTD,LQTLKSPYT,2.45,Structure of 1B1 bound to mouse CD1d,Crystal structure of the mouse CD1d-C20:2-aGalCer-L363 mAb Fab complex
3ubx_1P,3ubx_0P,2,0,GYSFTNYGMH,WINTYTGEPT,AAGIRWAWFAW,KASEDIYNRIA,GATSLET,QHYWSSPLT,3.1,Crystal structure of the mouse CD1d-C20:2-aGalCer-L363 mAb Fab complex,Crystal structure of the mouse CD1d-C20:2-aGalCer-L363 mAb Fab complex
3tt3_0P,3tt1_0P,2,1,GYTFTNHHIN,YIIPYNDYTT,GNYGSAWFAY,RASESVDTYDNSFIH,RASNLES,QQSNEDPLT,3.22,Crystal Structure of LeuT in the inward-open conformation in complex with Fab,Crystal Structure of LeuT in the outward-open conformation in complex with Fab
3tt1_1P,3tt1_0P,2,0,GYTFTDYYIN,EIYPGVGTTY,RTVTMGRYAMDY,KASQSVDYDGDSYMN,GASNLES,QQSNEDPYT,3.099,Crystal Structure of LeuT in the outward-open conformation in complex with Fab,Crystal Structure of LeuT in the outward-open conformation in complex with Fab
7m3n_0P,7m3n_0P,2,0,GYTFTNYDMN,WIFPGDGSTR,RGSHGSYSFAY,KASQDVNTALA,SASNRYT,QQHYTTPWT,2.4,Canine parvovirus and Fab14 asymmetric reconstruction,Canine Parvovirus complexed with Fab E
3jcx_0P,7m3n_0P,2,1,GFSLSSYHVH,VMWNDGDTS,PELPGLTYGVWFPY,KASQNVDSNVD,KASNRNT,MQSTSYPLT,4.1,Canine Parvovirus complexed with Fab E,Canine Parvovirus complexed with Fab E
3jab_1P,3jab_0P,2,0,GFNIKDYYIH,WIDPEIGDTE,GHDYDRGRFPY,KASQNVGTAVA,SASNRYT,QQYSSYPLT,11.0,"Domain organization and conformational plasticity of the G protein effector, PDE6","Domain Organization and Conformational Plasticity of the G Protein Effector, PDE6"
3jbq_1P,3jab_0P,2,0,GFNIKDYYIH,WIDEIGDTE,GHDYDRGRFPY,KASQNVGTAVA,SASNRYT,QQYSSYPLT,11.0,"Domain Organization and Conformational Plasticity of the G Protein Effector, PDE6","Domain Organization and Conformational Plasticity of the G Protein Effector, PDE6"
5njd_3P,5njd_0P,2,0,GFTFSSYGMH,FIRYDGSNKY,HGSHDN,SGSRSNIGSNTVK,YNDQRPS,QSYDRYTHPALL,3.9,Structure of Interleukin 23 in complex with Briakinumab FAb,Crystal structure of ustekinumab FAB/IL-12 complex
3hmx_0P,5njd_0P,2,1,GYSFTTYWLG,IMSPVDSDIR,RRPGQGYFDF,RASQGISSWLA,AASSLQS,QQYNIYPYT,3.0,Crystal structure of ustekinumab FAB/IL-12 complex,Crystal structure of ustekinumab FAB/IL-12 complex
3hi6_1P,3hi6_0P,2,0,GFTFSRYVMW,YIWPSGGNTY,SYDFWSNAFDI,RASQSIGSYLN,AASSLQS,QQSYSTPS,2.3,Crystal structure of intermediate affinity I domain of integrin LFA-1 with the Fab fragment of its antibody AL-57,Crystal structure of intermediate affinity I domain of integrin LFA-1 with the Fab fragment of its antibody AL-57
3eoa_0P,3hi6_0P,2,1,GYSFTGHWMN,MIHPSDSETR,GIYFYGTTYFDY,RASKTISKYLA,SGSTLQS,QQHNEYPLT,2.8,"Crystal structure the Fab fragment of Efalizumab in complex with LFA-1 I domain, Form I",Crystal structure of intermediate affinity I domain of integrin LFA-1 with the Fab fragment of its antibody AL-57
7ue9_0P,7ue9_0P,1,0,GYTFTNYYIN,VINPYSGGTS,PY,KSSQSLLDSDGKTYLN,LVSKLDS,WQGTHFPRT,1.75,Structure of anti-C3d Fab(3d8b) in complex with C3d,C3b in complex with a C3b specific Fab
3g6j_1P,3g6j_1P,1,0,GFSFTSSSVS,LIYPYNGFNY,NALYGSGGYYAMDY,RASQDVSTAVA,SASFLYS,QQSYATLPT,3.1,C3b in complex with a C3b specific Fab,C3b in complex with a C3b specific Fab
3etb_1P,3etb_0P,2,0,GYAFNSSWMN,RIYPGDGDSN,SGLLRYAMDY,RASQDIRNYLN,YTSRLQP,QQGNTPPWT,3.8,Crystal structure of the engineered neutralizing antibody M18 complexed with anthrax protective antigen domain 4,Crystal structure of the engineered neutralizing antibody M18 complexed with anthrax protective antigen domain 4
3etb_3P,3etb_0P,2,0,GYAFNSSWMN,RIYPGDGDSN,SGLLRYAMDY,RASQDIRNYLN,YTSRLQP,QQGNTPPWT,3.8,Crystal structure of the engineered neutralizing antibody M18 complexed with anthrax protective antigen domain 4,Crystal structure of the engineered neutralizing antibody M18 complexed with anthrax protective antigen domain 4
3qum_2P,2zch_0P,2,1,GYAISSSWMN,RIYPGDGDTK,DGYRYYFDY,RSSKSLLHSNGNTYLY,RMSNLAS,MQHLEYPVT,3.2,Crystal structure of human prostate specific antigen (PSA) in Fab sandwich with a high affinity and a PCa selective antibody,Crystal structure of human prostate specific antigen complexed with an activating antibody
2zch_0P,2zch_0P,2,0,GYTFTTYYIN,RIAPASGTTY,ADYGFNSGEAMDY,KASQSVDFDGDSYMN,AASNLAS,QQSNEDPYT,2.83,Crystal structure of human prostate specific antigen complexed with an activating antibody,Crystal structure of human prostate specific antigen complexed with an activating antibody
2qqn_0P,2qqn_0P,1,0,GFTFSSYAMS,QISPAGGYTN,GELPYYRMSKVMDV,RASQYFSSYLA,GASSRAS,QQYLGSPPT,2.2,Neuropilin-1 b1 Domain in Complex with a VEGF-Blocking Fab,Neuropilin-2 a1a2b1b2 Domains in Complex with a Semaphorin-Blocking Fab
2qqk_0P,2qqk_0P,1,0,GFTISGYGIH,YIYPDSGYTD,EDFRNRRRLWYVMDY,RASQDVSTAVA,SASFLYS,QQAWAYLPT,2.75,Neuropilin-2 a1a2b1b2 Domains in Complex with a Semaphorin-Blocking Fab,Neuropilin-2 a1a2b1b2 Domains in Complex with a Semaphorin-Blocking Fab
2nyy_0P,2nyy_0P,2,0,GFTFKYDYMY,TISDGGSYTY,YRYDDAMDY,RASESVDSYGHSFMQ,RASNLEP,QQGNEVPFT,2.61,Crystal structure of botulinum neurotoxin type A complexed with monoclonal antibody CR1,Crystal structure of botulinum neurotoxin type A complexed with monoclonal antibody CR1
2nz9_1P,2nyy_0P,2,0,GFTFSDHYMY,TISDGGSYTY,YRYDDAMDY,RASESVDSYGHSFMQ,RASNLEP,QQGNEVPFT,3.79,Crystal structure of botulinum neurotoxin type A complexed with monoclonal antibody AR2,Crystal structure of botulinum neurotoxin type A complexed with monoclonal antibody CR1
2i9l_0P,2i9l_0P,2,0,GYTFTRYWMH,YINPSTGYTE,TTVDGYDFAY,KSSQTLLNSRTRKNYLA,WASTRES,KQSYNLWT,3.1,Structure of Fab 7D11 from a neutralizing antibody against the poxvirus L1 protein,Structure of Fab 7D11 from a neutralizing antibody against the poxvirus L1 protein
4u6h_0P,2i9l_0P,2,0,GYTFTRFWMH,YINPSTGYTE,SDQTNYLFPY,RSSQSLVHSNGNTYLH,KVSNRFS,SQSTHDPWT,3.1,Vaccinia L1/M12B9-Fab complex,Structure of Fab 7D11 from a neutralizing antibody against the poxvirus L1 protein
4dn4_0P,4dn4_0P,2,0,GGTFSSYGIS,GIIPIFGTAN,YDGIYGELDF,RASQSVSDAYLA,DASSRAT,HQYIQLHSFT,2.8,Crystal structure of the complex between cnto888 fab and mcp-1 mutant p8a,"Crystal structure of human MCP-1 bound to a blocking antibody, 11K2"
2bdn_0P,4dn4_0P,2,1,GLNIKDTYMH,RIDPANGNTK,GVFGFFDY,KATEDIYNRLA,GATSLET,QQFWSAPYT,2.53,"Crystal structure of human MCP-1 bound to a blocking antibody, 11K2","Crystal structure of human MCP-1 bound to a blocking antibody, 11K2"
6o8d_0P,1yjd_0P,2,0,GYTFTSYYIH,SIYPGNVNTN,SHYGLDWNFDV,QASQNIYVWLN,KASNLHT,QQGQTYPYT,3.547,Anti-CD28xCD3 CODV Fab bound to CD28,Crystal structure of human CD28 in complex with the Fab fragment of a mitogenic antibody (5.11A1)
1yjd_0P,1yjd_0P,2,0,GYTFTSYYIH,CIYPGNVNTN,SHYGLDWNFDV,HASQNIYVWLN,KASNLHT,QQGQTYPYT,2.7,Crystal structure of human CD28 in complex with the Fab fragment of a mitogenic antibody (5.11A1),Crystal structure of human CD28 in complex with the Fab fragment of a mitogenic antibody (5.11A1)
6xqw_0P,1ob1_1P,2,1,GGSFSGYYWT,EINNSGKTN,GPQQHLEPPFDY,SGSNSNIATNYVC,RTDQRPS,ATWDDSLSAWV,2.991,Crystal Structure of MaliM03 Fab in complex with Pfmsp1-19,Crystal structure of a Fab complex whith Plasmodium falciparum MSP1-19
1ob1_0P,1ob1_1P,2,0,GYTFTTAGIQ,WINTHSGVPQ,NYYRFDGGMDF,TATSSLSSSYLH,TTSNLAS,HQFHHSPYT,2.9,Crystal structure of a Fab complex whith Plasmodium falciparum MSP1-19,Crystal structure of a Fab complex whith Plasmodium falciparum MSP1-19
1mhp_1P,1mhp_0P,2,0,GFTFSRYTMS,TISGGGHTY,GFGDGGYFDV,SASSSVNHMF,LTSNLAS,QQWSGNPWT,2.8,Crystal structure of a chimeric alpha1 integrin I-domain in complex with the Fab fragment of a humanized neutralizing antibody,Crystal structure of a chimeric alpha1 integrin I-domain in complex with the Fab fragment of a humanized neutralizing antibody
2b2x_1P,1mhp_0P,2,0,GFTFSRYTMS,VISGGGHTY,GFGDGGYFDV,SASSQVNHMF,LTSYLAS,QQWSGNPWT,2.2,VLA1 RdeltaH I-domain complexed with a quadruple mutant of the AQC2 Fab,Crystal structure of a chimeric alpha1 integrin I-domain in complex with the Fab fragment of a humanized neutralizing antibody
8dke_0P,8dkm_0P,1,0,GFTFSNYAMS,AISGNEGTYTY,YGLVGALDF,RASQNIDVWLN,EASNLHT,LQGQDYPFT,3.18,Cryo-EM structure of cystinosin in a cytosol-open state,Cryo-EM structure of cystinosin in a cytosol-open state
7x1t_0P,7x1t_0P,1,0,GFAFSSFGMH,YISSGSGTIY,SIYYYGSSPFDF,RSSKSLLHSNGNTYLY,RMSNLAS,MQHL,3.26,Structure of Thyrotropin-Releasing Hormone Receptor bound with Taltirelin.,Structure of Thyrotropin-Releasing Hormone Receptor bound with Taltirelin.
7w71_1P,7w71_1P,1,0,GYTFTTYTMQ,YINPGSGYAK,SGSFFDY,RASQSVSSNLH,YAFQSIS,QQSNSWPYT,3.2,Crystal structure of the PDZ-C domain of E. coli RseP in complex with 12C7 Fab,Crystal structure of the PDZ-C domain of E. coli RseP in complex with 12C7 Fab
7vyt_1P,7vyt_1P,1,0,GYTFTSYYMH,IINPSGGSTS,RSGSGWFGALDY,RASQSVSSSYLA,GASSRAT,QQYGSSPGGT,1.53,Crystal structure of human TIGIT(23-129) in complex with the scFv fragment of anti-TIGIT antibody MG1131,Crystal structure of human TIGIT(23-129) in complex with the scFv fragment of anti-TIGIT antibody MG1131
7ura_0P,7ura_0P,1,0,GYSFTGYNMN,NINPYYVSTN,SYGSSHTFAY,RTSENIFSYLA,NAKTLTS,QHHYGSPYT,3.11,Human PORCN in complex with Palmitoleoyl-CoA,Human PORCN in complex with Palmitoleoyl-CoA
7tuy_0P,7tuy_0P,1,0,GFNVVDFSLH,YISSSSGSTS,WGYWPGEPWWKAFDY,RASQSVSSAVA,SASSLYS,QQYLYYSLVT,2.98,Cryo-EM structure of GSK682753A-bound EBI2/GPR183,Cryo-EM structure of GSK682753A-bound EBI2/GPR183
7tpj_0P,7tpj_0P,1,0,GFNVYSSSIH,YISSYYGSTY,IMFKWVSPNMAFDY,RASQSVSSAVA,SASSLYS,QQSYYSLVT,3.46,Single-Particle Cryo-EM Structure of the WaaL O-antigen ligase in its apo state,Single-Particle Cryo-EM Structure of the WaaL O-antigen ligase in its apo state
7sk9_0P,7sk8_1P,1,0,GFNISSSSIH,SISPSYGYTS,VSYWDWTWGWSKYEGMDY,RASQSVSSAVA,SASSLYS,QQSYYYPIT,3.7,"Cryo-EM structure of human ACKR3 in complex with a small molecule partial agonist CCX662, and an intracellular Fab","Cryo-EM structure of human ACKR3 in complex with a small molecule partial agonist CCX662, and an intracellular Fab"
7sjn_0P,7sjn_0P,1,0,GYKFTDSEMH,GVDPETEGAA,GYDYDYALDY,RASSSVEFIH,ATSNLAS,QQWSSAPWT,3.4,HtrA1:Fab15H6.v4 complex,HtrA1:Fab15H6.v4 complex
7sfv_0P,7sfv_0P,1,0,GYTFTNYIIH,WINAGNGNTK,LQMDYGGNGDLDY,SGDALPKQYVY,KDSERPS,QAADSSNTEYV,4.0,CryoEM structure of Venezuelan Equine Encephalitis virus (VEEV) TC-83 strain VLP in complex with Fab hVEEV-63,CryoEM structure of Venezuelan Equine Encephalitis virus (VEEV) TC-83 strain VLP in complex with Fab hVEEV-63
7seg_1P,7seg_1P,1,0,GYTFTSYYMH,AIEPMYGSTS,GSAYYYDFADY,GGHNIGSKNVH,QDNKRPS,QVWDNYSVL,2.156,Crystal structure of the complex of CD16A bound by an anti-CD16A Fab,Crystal structure of the complex of CD16A bound by an anti-CD16A Fab
7sbg_0P,7sbg_0P,1,0,GFTFNTYAMN,RIRTKTNNYVTY,HVGDY,RASGNIHNYLA,NAKTLAD,QHFWSTPYT,3.34,Murine Fab/IgE in complex with profilin from Hevea brasieliensis (Hev b 8),Murine Fab/IgE in complex with profilin from Hevea brasieliensis (Hev b 8)
7s8h_1P,7tyv_0PH,1,0,GGPFSGAYWT,EAGRSGTTN,RQIMSLSNLYKRPVDS,RASQSVTKNYLA,DASTRAS,HQYGSSPPYT,2.7,Structure of Lassa virus glycoprotein bound to Fab 18.5C and Fab 36.1F,Structure of Lassa virus glycoprotein bound to Fab 18.5C and Fab 36.1F
7s11_2P,7s11_0P,1,0,GLSLTTNSVS,VIWSNGGTD,NFPYPGINFD,HSSTGAVTTSNYAN,GTSNRAP,SLWYSGHLI,2.58,Crystal structure of Fab in complex with mouse CD96 monomer,Crystal structure of Fab in complex with mouse CD96 monomer
7rfp_1P,7rfp_1P,1,0,GFIFSNSYMA,TINPSGSRTY,HDLSFDY,DRSSGGIRDSYVS,ADDQRPS,QSYDSDFDVYI,4.4,Mouse GITR (mGITR) with DTA-1 Fab fragment,Mouse GITR (mGITR) with DTA-1 Fab fragment
7rd5_1P,7rd5_1P,1,0,GYTFSDYYIN,WIFPGSGNTY,RYDYDGFAF,HASQNINAWLS,KASNLYT,QQGQSSPYT,3.6,Crystal structure of Tspan15 large extracellular loop (Tspan15 LEL) in complex with 1C12 Fab,Crystal structure of Tspan15 large extracellular loop (Tspan15 LEL) in complex with 1C12 Fab
7qu1_0P,7qu1_0P,1,0,GYAFGSHWMN,QIYPGDGDTN,DDYGTRYYFDY,RASQDINNYLN,YTSRLRS,QQGKTLPLT,1.91,Machupo virus GP1 glycoprotein in complex with Fab fragment of antibody MAC1,Machupo virus GP1 glycoprotein in complex with Fab fragment of antibody MAC1
7q6c_0P,7q6c_0P,1,0,GFTFSDYYMA,TINYDGSSTY,PSTEALFAY,RSSQSLLNDVGNTYLY,LVSDLGS,MQASHAPYT,2.29274,complement C6 FIM1-2 bound to CP010 antibody,complement C6 FIM1-2 bound to CP010 antibody
7oh1_0P,7oh1_0P,1,0,GFTLNNYYIH,IFNPSSGTRT,IGGSTYGRLMTYYFDH,RASRSISTTLA,GASTRAT,QQYNDWPVT,8.0,Tetanus neurotoxin LC-HN domain in complex with TT110-Fab1,Tetanus neurotoxin LC-HN domain in complex with TT110-Fab1
7o9s_0P,7o9s_0P,1,0,GFSLSNYNMQ,IVYTGGVAW,AYTSNSDIVFDP,QASQSVSTALA,LASTLTS,QQGYSYSNVDNS,2.7,Hantaan virus Gn in complex with Fab nnHTN-Gn2,Hantaan virus Gn in complex with Fab nnHTN-Gn2
7o52_0P,7o52_0P,1,0,GDSVSSNSAAWN,RTYYRSKWYND,EVTGDLEDAFDI,RASQTIWSYLN,AASSLQS,QQSYSIPQT,2.41,CD22 d6-d7 in complex with Fab m971,CD22 d6-d7 in complex with Fab m971
7nx3_1P,7nx3_1P,1,0,GYAFSSYWVN,QIYPGDGDTN,SRGYFYGSTYDS,RASESVDNYGISFMN,AASNQGS,QQSKEVPWT,2.81,Crystal structure of ALK in complex with Fab324,Crystal structure of ALK in complex with Fab324
7nd0_0P,7nd0_0P,1,0,RFTFSNYGMN,YIGSTSSHIY,HVRKLGAFFDY,RASEDIHSRLA,NANSLHT,LQYYNYPPYT,5.2,lateral-open conformation of the wild-type BAM complex (BamABCDE) bound to a bactericidal Fab fragment,lateral-open conformation of the wild-type BAM complex (BamABCDE) bound to a bactericidal Fab fragment
7n0a_0P,7n0a_0P,1,0,GFTFSHAWMH,QIKAKSDDYATY,WEWDLDF,RSSQSLLDSDGHTYLN,SVSNLES,MQATHAPPYT,3.1,Structure of Human Leukaemia Inhibitory Factor with Fab MSC1,Structure of Human Leukaemia Inhibitory Factor with Fab MSC1
7mnl_1P,7mnl_0P,1,0,GFNFSSSSIH,SIYSYSGYTS,SPWRWSGVSDGGFYYKALDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,3.95,Crystal structure of the N-terminal domain of NUP358/RanBP2 (residues 1-752) in complex with Fab fragment,Crystal structure of the N-terminal domain of NUP358/RanBP2 (residues 1-752) in complex with Fab fragment
7mlv_1P,7mlv_1P,1,0,GHTISRYWID,EILPGSGSTN,GVRGNYFDY,KASQDVSTAVA,WASTRHT,QQHYSTPRT,4.1,"Cryo-EM reveals partially and fully assembled native glycine receptors,homomeric tetramer","Cryo-EM reveals partially and fully assembled native glycine receptors,homomeric tetramer"
7mjs_0P,7mjs_0P,1,0,GFNIYSSSIH,YIYSYSGYTS,SLEYLYSSGYQYKWATGLDY,RASQSVSSAVA,SASSLYS,QQSSFYNQPFT,3.03,Single-Particle Cryo-EM Structure of Major Facilitator Superfamily Domain containing 2A in complex with LPC-18:3,Single-Particle Cryo-EM Structure of Major Facilitator Superfamily Domain containing 2A in complex with LPC-18:3
7m30_1P,7m30_1P,1,0,GFAFDNYAMH,VISLEGRNKY,DMRYYYDSNGHYRNRYGMDV,QASQDINQFVS,DASNLES,QQYENLFT,3.81,"Cryo-EM structure of the HCMV pentamer bound by antibodies 1-103, 1-32 and 2-25","Cryo-EM structure of the HCMV pentamer bound by antibodies 1-103, 1-32 and 2-25"
7lkh_0P,7lkh_0P,1,0,GFKIKDDYIH,RIDPANGHTR,YNDYDAFYFDY,RASQDIRNYLN,YTSRLHS,QQTNTLPWT,3.5,Chicken Scap D435V L1-L7 domain / Fab complex focused map,Chicken Scap D435V L1-L7 domain / Fab complex focused map
7lk4_3P,7lk4_1PH,1,0,GFTFSNLAMA,SISPAGITTY,HTGKSSFFDY,KATENINTYLA,SGSTLQS,QQHNEYPLT,3.1,Crystal structure of BAK L100A in complex with activating antibody fragments,Crystal structure of BAK L100A in complex with activating antibody fragments
7l5j_0P,7l5j_0P,1,0,GFDFSRYWMS,QINPHSSTIN,LLRYFYALDY,SASSSVSYMH,STSNLAS,QQRSSYPFT,3.2,Mouse Norovirus Protruding domain complexed with neutralizing Fab fragment from mAb A6.2,Mouse Norovirus Protruding domain complexed with neutralizing Fab fragment from mAb A6.2
7kzx_0P,7kzx_0P,1,0,GFTIYSSSIH,SIYSSSGSTY,QSYSGLSPRRHWSYGAMDY,RASQSVSSAVA,SASSLYS,QQIWSWPLIT,4.0,Cryo-EM structure of YiiP-Fab complex in Apo state,Cryo-EM structure of YiiP-Fab complex in Apo state
7kyo_0P,7kyo_0P,1,0,GITFSSYAMS,SISSGGSTY,GPMALLYYRGFDY,KASQSVDYDGDSYMN,AASNLES,QQSNEDPWT,2.85,PsaBC from Streptococcus pneumoniae in complex with Fab,PsaBC from Streptococcus pneumoniae in complex with Fab
7ktx_0P,7ktx_0P,1,0,GGSFSGYYWS,EINHSGSTN,GLAGRGYYGSGSYLR,RSSQTLMNRNGNNFLD,LGSNRAP,MQALQTPS,4.3,Cryo-EM structure of Saccharomyces cerevisiae ER membrane protein complex bound to a Fab in DDM detergent,Cryo-EM structure of Saccharomyces cerevisiae ER membrane protein complex bound to a Fab in DDM detergent
7kr5_1P,7kr5_1P,1,0,GFTFNTYAMH,RIRTKSNNYATY,QKYGNYFDY,KASQNVGINVA,SASYRNS,QQCNSYPLT,3.3,Cryo-EM structure of the CRAC channel Orai in an open conformation; H206A gain-of-function mutation in complex with an antibody,Cryo-EM structure of the CRAC channel Orai in an open conformation; H206A gain-of-function mutation in complex with an antibody
7kq7_0P,7kq7_0P,1,0,GVTFSDYHMA,TIIYDAARTY,WQTTGTPGWFAY,GASQSVSISRFNLMH,RASNLAS,QQSRESPPT,2.203,Crystal structure of IL21R in complex with an antibody Fab fragment,Crystal structure of IL21R in complex with an antibody Fab fragment
7jti_0P,7jti_0P,1,0,GFLLISNGVH,VIWAGGNTN,DFYDYDVFYYAMDY,RSSTGAVTTSNYAN,GTNNRAP,ALWYSNHWV,7.4,Interphotoreceptor retinoid-binding protein (IRBP) in complex with a monoclonal antibody (F3F5 mAb5),Interphotoreceptor retinoid-binding protein (IRBP) in complex with a monoclonal antibody (F3F5 mAb5)
7joo_0P,7joo_0P,1,0,GVTFDDYGMS,GINWNGGDTD,DFYGSGSYYHVPFDY,RASQSVSRSYLA,GASSRAT,HQYDMSPFT,2.4,Crystal structure of ICOS in complex with antibody STIM003 and anti-kappa VHH domain,Crystal structure of ICOS in complex with antibody STIM003 and anti-kappa VHH domain
7jhg_0P,7jhg_0P,1,0,GFNIYYYSIH,SIYPYSGSTS,YYPYFISYYSKMEAMDY,RASQSVSSAVA,SASSLYS,QQSSSGPIT,3.47,Cryo-EM structure of ATP-bound fully inactive AMPK in complex with Dorsomorphin (Compound C) and Fab-nanobody,Cryo-EM structure of ATP-bound fully inactive AMPK in complex with Dorsomorphin (Compound C) and Fab-nanobody
7jgj_0P,7jgj_0P,1,0,GYSFTGYNMN,SIDPYTGGSN,VVGRVYAMDY,SASSSVSYIH,ATSKLAS,FQGSGYPFT,4.8,IgA1 Protease in complex with neutralizing mAb,IgA1 Protease in complex with neutralizing mAb
7epu_0P,7epu_0P,1,0,GDSVSDNDAAWN,RTYYRSKWSNE,ATRPTGNGLDI,GGNNIGSKSVH,DDSDRPS,QVWDSSSDHVV,3.5,Crystal structure of HsALC1,Crystal structure of HsALC1
7eo0_0P,7eo0_0P,1,0,GFSLTSYSVN,GIATSGSTG,WSSRGGYDCGVHSSDYSYLDA,SGSSSNIGRYGAT,GSSRRPS,AAYDISTNAV,3.75,FOOT AND MOUTH DISEASE VIRUS O/TIBET/99-BOUND THE SINGLE CHAIN FRAGMEN ANTIBODY C4,FOOT AND MOUTH DISEASE VIRUS O/TIBET/99-BOUND THE SINGLE CHAIN FRAGMEN ANTIBODY C4
7dfp_0P,7dfp_0P,1,0,GYSFTGYNMN,YINPFYGTTN,RYLTGTGAMDY,RASQDISNYLN,YTSRLHS,QQYSKLPRT,3.1,Human dopamine D2 receptor in complex with spiperone,Human dopamine D2 receptor in complex with spiperone
7cmk_0P,7cmk_0P,1,0,GYTFTTYWMH,NIYPHSGNTN,DLRGFAY,SASSSLRYMH,DTYNLAS,QQWSSNPPT,3.4,E30 E-particle in complex with 6C5,E30 E-particle in complex with 6C5
7c4s_1P,7c4s_1P,1,0,GYTFTDYEMH,AIDPETGGTA,PYYSNLRFAY,KASENVGIFVS,GASNRYT,GQSYNYPLT,3.2,Sphingosine-1-phosphate receptor 3 with a natural ligand.,Sphingosine-1-phosphate receptor 3 with a natural ligand.
7ahv_0P,7ahv_0P,1,0,GFTFHDYAMH,GISWRGDIGG,SYGSGSFYNAFDS,RASQSISSWLA,KASKLER,LEYSSYIRT,3.11,Anti-FIXa Fab of mim8 in complex with human FIXa,Anti-FIXa Fab of mim8 in complex with human FIXa
7ahu_1P,7ahu_1P,1,0,GYSFSTSWIV,MIDPSDSFTS,LHYYNSEEFDV,RASQSVSSSYLA,GQSSRTR,QQFGDSQLFT,2.6,Anti-FX Fab of mim8 in complex with human FXa,Anti-FX Fab of mim8 in complex with human FXa
7a0w_0P,7a0w_1P,1,0,GFTFSDYGMG,GIYTTGSGTR,STGRDYYGGGIDA,SGGTYSYG,WNDKRPS,GSADSSGTAI,2.04,"Structure of dimeric sodium proton antiporter NhaA, at pH 8.5, crystallized with chimeric Fab antibodies","Structure of dimeric sodium proton antiporter NhaA, at pH 8.5, crystallized with chimeric Fab antibodies"
6z2l_0P,6z2l_0P,1,0,GYTFTSYFMY,GINPNNGGSN,RGLGYDYGGFAY,RASQDISNYLN,YTSRLHS,QQVNALPPT,1.95,Structure of Plasmodium falciparum P113 bound to antibody P3.2,Structure of Plasmodium falciparum P113 bound to antibody P3.2
6ywd_0P,6ywd_0P,1,0,GFSLSTAGMSVG,DIWWDDKKH,DMIFNFYFDV,SASSRVGYMH,DTSKLAS,FQGSGYPFT,3.2,De novo designed protein 4H_01 in complex with Mota antibody,De novo designed protein 4H_01 in complex with Mota antibody
6ywc_1P,6ywc_1P,1,0,GFSLSTSGMGVS,HIYWDDDKR,LYGFTYGFAY,RASQSVDYNGISYMH,AASNPES,QQIIEDPWT,2.85,De novo designed protein 4E1H_95 in complex with 101F antibody,De novo designed protein 4E1H_95 in complex with 101F antibody
6x87_0P,6x87_0P,1,0,GYTFTSYNMH,YIYPGNGVTN,AAY,KSSQSLLYSDGKTYLN,LVSELDS,WQGTHFPRT,3.2,CryoEM structure of the Plasmodium berghei circumsporozoite protein in complex with inhibitory mouse antibody 3D11.,CryoEM structure of the Plasmodium berghei circumsporozoite protein in complex with inhibitory mouse antibody 3D11.
6x58_1P,6x58_1P,1,0,GFDFDNAWMT,RITGPGEGWSVD,TGKYYDFWSGYPPGEEYFQD,RGDSLRSHYAS,GKNNRPS,SSRDKSGSRLSV,3.26,MPER-Fluc-Ec2 bound to 10E8v4 antibody,MPER-Fluc-Ec2 bound to 10E8v4 antibody
6x4t_0P,6x4t_0P,1,0,GFTFSSYWMS,YIKQDGNEKY,EGILWFGDLPTF,RASQGISNWLA,AASSLQS,QQYDSYPRT,3.15,Crystal structure of ICOS-L in complex with Prezalumab and VNAR domain,Crystal structure of ICOS-L in complex with Prezalumab and VNAR domain
6wzm_0P,6wzm_0P,1,0,GYEFTSYWIH,NISPNSGSAN,EGPYSYYPSREYYGSDL,RASQSISNNLH,YTSRSVS,GQNNEWPEV,2.28,LY3041658 Fab bound to CXCL8,LY3041658 Fab bound to CXCL8
6wzj_1P,6wzk_0P,1,0,GYEFTSYWIH,NISPNSGSAN,EGPYSYYPSREYYGSDL,RASQSISNNLH,YTSRSVS,GQNNEWPEV,2.37,LY3041658 Fab bound to CXCL2,LY3041658 Fab bound to CXCL2
6ww5_1P,6ww5_1P,1,0,GFTIYSSSIH,SIYSSSGSTS,YNIHYWRWYNPAGQAMDY,RASQSVSSAVA,SASSLYS,QQRYGLLVT,3.15,Structure of VcINDY-Na-Fab84 in nanodisc,Structure of VcINDY-Na-Fab84 in nanodisc
6ww2_0P,6ww2_0P,1,0,GFNVVDFSLH,YISSSSGSTS,WGYWPGEPWWKAFDY,RASQSVSSAVA,SASSLYS,QQYLYYSLVT,3.7,Structure of human Frizzled5 by fiducial-assisted cryo-EM,Structure of human Frizzled5 by fiducial-assisted cryo-EM
6wjl_1P,6wjl_1P,1,0,GFTFSDYYMS,YISSSGSTIY,ESGYDYVFDY,RASQSISSWLA,AASTLQS,QQLNSYPIT,3.3,Crystal structure of Glypican-2 core protein in complex with D3 Fab,Crystal structure of Glypican-2 core protein in complex with D3 Fab
6wh9_2P,6wh9_0P,1,0,GGTFSSYAIS,WISAYNGNTN,APNYGDYVAFDI,GSSTGAVTSGHYPY,DTSNKHS,LLSYSGALWV,2.75,Ketoreductase from module 1 of the 6-deoxyerythronolide B synthase (KR1) in complex with antibody fragment (Fab) 1D10,Ketoreductase from module 1 of the 6-deoxyerythronolide B synthase (KR1) in complex with antibody fragment (Fab) 1D10
6vx4_0P,6vx4_0P,1,0,GYSFIDYFMN,RIDPYSGDTF,EVLNYYAMDY,KASDHIDNWLA,GATSLKT,QQYWRTPYT,3.12,Density-fitted Model Structure of Antibody Variable Domains of TyTx11 in Complex with Typhoid Toxin,Density-fitted Model Structure of Antibody Variable Domains of TyTx11 in Complex with Typhoid Toxin
6vn1_0P,6vn1_0P,1,0,GGTFSNFAIS,RIMPLFVTST,DITAPGAAPTPLNFYGMDV,RASQTISTWLA,KASILEN,QQYKSYPWT,2.8,A 2.8 Angstrom Cryo-EM Structure of a Glycoprotein B-Neutralizing Antibody Complex Reveals a Critical Domain for Herpesvirus Fusion Initiation,A 2.8 Angstrom Cryo-EM Structure of a Glycoprotein B-Neutralizing Antibody Complex Reveals a Critical Domain for Herpesvirus Fusion Initiation
6v4p_0P,6v4p_0P,1,0,GYTFTNYWMH,AIYPGNSDTS,YDGYYVFAY,RASRDISNNLH,YASQSMS,QQTNSWPYT,2.8,Structure of the integrin AlphaIIbBeta3-Abciximab complex,Structure of the integrin AlphaIIbBeta3-Abciximab complex
6v4o_0P,6v4n_1P,1,1,GYTFINHALS,GIIPIFGLAK,DTVAVYEDFDWSSPYFFYMDV,RASQSAGSKSLA,GASSRAT,QRYGTSLVT,2.8,Structure of human 2E01 Fab in complex with influenza virus neuraminidase from B/Phuket/3073/2013,Structure of human 2E01 Fab in complex with influenza virus neuraminidase from B/Phuket/3073/2013
6ukj_0P,6ukj_0P,1,0,GFNVSYSYIH,SIYPYSGYTS,YGSNYSFWYRGSSVTYAIDY,RASQSVSSAVA,SASSLYS,QQSSTWPIT,3.3,Single-Particle Cryo-EM Structure of Plasmodium falciparum Chloroquine Resistance Transporter (PfCRT) 7G8 Isoform,Single-Particle Cryo-EM Structure of Plasmodium falciparum Chloroquine Resistance Transporter (PfCRT) 7G8 Isoform
6u6u_0P,6u6u_0P,1,0,GYSFTSSWIH,EINPGNVRTN,VFYGEPYFPY,TASSSVSSSYFH,RTSRLAS,HQFHRSPLT,2.31,IL36R extracellular domain in complex with BI655130 Fab,IL36R extracellular domain in complex with BI655130 Fab
6tyb_0P,6tyb_0P,1,0,GYSFSGTWIS,SIYPGDSDTR,SYEDNYGYYDLFFFFDY,RASQGISTYLA,KAYLLQN,QQHNNNPYT,2.301,Isolation and Structure of an Antibody that Fully Neutralizes Isolate SIVmac239 Reveals Functional Similarity of SIV and HIV Glycan Shields,Isolation and Structure of an Antibody that Fully Neutralizes Isolate SIVmac239 Reveals Functional Similarity of SIV and HIV Glycan Shields
6svl_0P,6svl_1P,1,0,GFNIKDYYMH,RIDPENSNNI,GGFDTNHYAMDY,RASENIYSNLA,AATNLAD,QHFWGTPPWT,1.58,human Myeloid-derived growth factor (MYDGF) in complex with neutralizing Fab,human Myeloid-derived growth factor (MYDGF) in complex with neutralizing Fab
6sni_0P,6sni_0P,1,0,GFNVYSSSIH,SISSYSGYTS,EYWSWYSYSYGIDY,RASQSVSSAVA,SASSLYS,QQSYWVGYPIT,3.0,Cryo-EM structure of nanodisc reconstituted yeast ALG6 in complex with 6AG9 Fab,Cryo-EM structure of nanodisc reconstituted yeast ALG6 in complex with 6AG9 Fab
6s3t_0P,6s3t_1P,1,0,GISITTGNYRWS,YISYSDTIT,EGVLHWYFAV,RASQTVSTSSYSYMH,YASNLES,QHSWDIPPT,3.5,"P46, an immunodominant surface protein from Mycoplasma hyopneumoniae","P46, an immunodominant surface protein from Mycoplasma hyopneumoniae"
6s3d_0P,6s3d_1P,1,0,GGPLRNYIIN,GIIPVLGTVH,ETALVVSTTYLPHYFDN,QASQDIVNYLN,VASNLET,QQYDNLPLT,3.0,Structure of D25 Fab in complex with scaffold S0_2.126,Structure of D25 Fab in complex with scaffold S0_2.126
6rps_1P,6rps_1P,1,0,GFSLTTYSVS,RMWYDGDTV,DFGYFDGSSPFDY,RASQGISTSIH,FASQSIS,QQTYSLPYT,2.79,X-ray crystal structure of carbonic anhydrase XII complexed with a theranostic monoclonal antibody fragment,X-ray crystal structure of carbonic anhydrase XII complexed with a theranostic monoclonal antibody fragment
6rlo_0P,6rlo_1P,1,0,GFTFDDYAMY,GISWNSGSIV,AVSGYFPYFDY,KSSQSVLYSSNNKNYLG,WASTRES,QQYYTTPST,2.2,Crystal structure of AT1412dm Fab fragment in complex with CD9 large extracellular loop,Crystal structure of AT1412dm Fab fragment in complex with CD9 large extracellular loop
6r0x_1P,6r0x_1P,1,0,GFNIKETYIH,RIDPADVYGR,SYGSSYGIDY,RASQDISNYLN,YTSTLHS,QQGYTLPWT,3.13,The extracellular domain of G6b-B in complex with Fab fragment and DP12 heparin oligosaccharide.,The extracellular domain of G6b-B in complex with Fab fragment and DP12 heparin oligosaccharide.
6qig_0P,6qig_0P,1,0,GFTFSSYGMS,TISSGGTYTY,RVAWDHGSTYDYAMDY,RASQSLSNYLA,YVSQSIS,QQYSRLPFT,2.8,Metalloproteinase,Metalloproteinase
6pi7_1P,6pi7_1P,1,0,GFNVSYYYIH,SIYPYYGSTS,SHYRPWYKWAYGLDY,RASQSVSSAVA,SASSLYS,QQAFWDPIT,2.8,Crystal structure of the TDRD2 extended Tudor domain in complex with an antibody fragment and the PIWIL1 peptide,Crystal structure of the TDRD2 extended Tudor domain in complex with an antibody fragment and the PIWIL1 peptide
6pcu_1P,6pcu_2P,1,0,GVSLSGGSYTWN,RIFTSGSTN,DYYYSVPDV,TLSSGYSNYKVD,VGTGGIVGSKGD,GADHGSGDNFVRV,2.4,VP8* of a G2P[4] human rotavirus in complex with scFv antibody 9,VP8* of a G2P[4] human rotavirus in complex with scFv antibody 9
6otc_0P,6otc_0P,1,0,GFNISYYYIH,SIYPYYGYTS,GSSWYGAHAFDY,RASQSVSSAVA,SASSLYS,QQGYYYAYSLIT,1.7,Synthetic Fab bound to Marburg virus VP35 interferon inhibitory domain,Synthetic Fab bound to Marburg virus VP35 interferon inhibitory domain
6okn_1P,6okn_1P,1,0,GYTFTDSYMS,DMYPDNGDSS,APRWYFSV,RASQDISNYLN,YTSRLRS,QQGHTLPPT,3.25,OX40R (TNFRSF4) bound to Fab 1A7,OX40R (TNFRSF4) bound to Fab 1A7
6okm_0P,6okm_0P,1,0,GYAFTNYLIE,VINPGSGDTY,DRLDY,HASQDISSYIV,HGTNLES,VHYAQFPYT,2.1,Human OX40R (TNFRSF4) bound to Fab 3C8,Human OX40R (TNFRSF4) bound to Fab 3C8
6nyq_0P,6nyq_0P,1,0,GYTVTSYWID,RIAPGSSNTY,EITSATAMEY,RTSGDIHSYLA,NAKTLVD,QHFWTPPWT,1.85,Crystal structure of glycosylated lysosomal membrane protein (GLMP) luminal domain bound to a Fab fragment,Crystal structure of glycosylated lysosomal membrane protein (GLMP) luminal domain bound to a Fab fragment
6nn3_0P,6nn3_0P,1,0,GASISSGGYYWS,HIYYSGTVY,VRVDSVRGAGDNGFDP,SGDNLGDKYVY,QDNKRPS,QTWDSTVV,3.22,Structure of parvovirus B19 decorated with Fab molecules from a human antibody,Structure of parvovirus B19 decorated with Fab molecules from a human antibody
6mlk_0P,6mlk_0P,1,0,GGSFSGYYWS,EINHSGSTN,GLGYSGSYYAPN,RSSQSLLHSNGYNYLD,LGSNRAS,MQGTHWPRT,2.45,Structure of Thioesterase from DEBS with a thioesterase-specific antibody,Structure of Thioesterase from DEBS with a thioesterase-specific antibody
6mb3_0P,6mb3_0P,1,0,GFTFSNYGMH,IIWYDGSRNF,AAYYDTSGYGDY,TGGSSNIGAGYDVH,GNINRPS,QSYDRRLSGSWV,3.37,Cryo-EM structure of the circumsporozoite protein of Plasmodium falciparum with a vaccine-elicited antibody reveals maturation of inter-antibody contacts,Cryo-EM structure of the circumsporozoite protein of Plasmodium falciparum with a vaccine-elicited antibody reveals maturation of inter-antibody contacts
6m58_1P,6m58_1P,1,0,GFMFRAYSMN,SISSSGRYIH,ETVMAGKALDY,RASQSVGSNLA,GASTGAT,QQYYSFLAKT,2.95,Crystal structure of a complex between human serum albumin and the antibody Fab SL335,Crystal structure of a complex between human serum albumin and the antibody Fab SL335
6lz9_0P,6lz9_0P,1,0,GFSLTGYGVH,TLGWNDKKY,DGGLLFAYYAMDY,RASQDISNYLN,YTSRLHS,QQDSKHPFT,2.8,t8E4 antibody Fab complexed with the active form of HGF,t8E4 antibody Fab complexed with the active form of HGF
6lbh_1P,6lbh_1P,1,0,GYSFTGYNMN,NISPYYGTSI,GESFSNYEGYYAMDY,RSSQSLVHSDGNTYLH,KVSNRFS,SQSTHVPWT,3.7,Cryo-EM structure of the MgtE Mg2+ channel under Mg2+-free conditions,Cryo-EM structure of the MgtE Mg2+ channel under Mg2+-free conditions
6l62_0P,6l62_0P,1,0,GYTFTDYAIH,LISTYYGDAT,GPFSRYDYFAMDN,KASENVGTFVF,GASNRYT,GQSYRYPLT,7.2,Neutralization mechanism of a monoclonal antibody targeting a porcine circovirus type 2 Cap protein conformational epitope,Neutralization mechanism of a monoclonal antibody targeting a porcine circovirus type 2 Cap protein conformational epitope
6ktr_1P,6ktr_1P,1,0,GFTFSSYAMS,AISGSGGSTY,DNWQELLFDY,TGTSSDVGGYNYVS,DVSNRPS,SSWTRSSGLV,2.59775753879,Crystal structure of fibroblast growth factor 19 in complex with Fab,Crystal structure of fibroblast growth factor 19 in complex with Fab
6ko5_0P,6ko5_0P,1,0,GYTFTDYEMH,AIDPETGGTV,EDIDESKDY,KSSQSLFNSRTRKNYLA,WASTRKS,KQSYYLRT,3.3,Complex structure of Ghrelin receptor with Fab,Complex structure of Ghrelin receptor with Fab
6k7o_0P,6k7o_0P,1,0,GIDFSNHYYMY,SIFSGDSASTY,GMSTNDWASDL,QASESINSIYLA,RASTLAS,QQSYDWGDVENT,3.004,Complex structure of LILRB4 and h128-3 antibody,Complex structure of LILRB4 and h128-3 antibody
6jmr_0P,6jmr_1P,1,1,GFSLTTYGIH,VIWSNGRID,NVYDSLTWFTY,KSSQSLLYSSNQKNYLA,WASTRES,QQYTSYPT,4.1,CD98hc extracellular domain bound to HBJ127 Fab and MEM-108 Fab,CD98hc extracellular domain bound to HBJ127 Fab and MEM-108 Fab
6iw0_0P,6iw2_0P,1,0,GGSTYNHHWS,YISYSGKSN,EYRDDTNYYYYSLDV,RASQSIGSWLA,KASSLES,QQYNNYSYT,3.6,Crystal structure of 5A ScFv in complex with YFV-17D sE in postfusion state,Crystal structure of 5A ScFv in complex with YFV-17D sE in postfusion state
6ion_0P,6ion_0P,1,0,GFSLNSFGTGVG,HIWWNDYKY,LRLRYFDY,WANQNIGTSIH,YASESIS,QQSNSWPIFT,2.75,The complex of C4.4A with its antibody 11H10 Fab fragment,The complex of C4.4A with its antibody 11H10 Fab fragment
6ikm_0P,6ikm_0P,1,0,GYTFTSYGIS,WINPNSGGTN,DKRYMDV,SGSSSNIGRNYVS,DNNKRPS,GVWDSSLRAVL,3.398,Crystal structure of SpuE-Spermidine in complex with ScFv5,Crystal structure of SpuE-Spermidine in complex with ScFv5
6i8s_3P,6i8s_3P,1,0,GGTFSSYAIS,GIIPTFGTAN,ERRQWLEGHFDY,RASEGIYHNLA,KASSLAS,QQYSNYPLT,2.9,Discovery and characterisation of an antibody that selectively modulates the inhibitory activity of plasminogen activator inhibitor-1,Discovery and characterisation of an antibody that selectively modulates the inhibitory activity of plasminogen activator inhibitor-1
6i07_0P,6i07_0P,1,0,GYTFTNYGMN,WINTYTGEST,FAIKGDY,RSTKSLLHSDGITYLY,QLSNLAS,AQNLEIPRT,2.35,Crystal structure of EpCAM in complex with scFv,Crystal structure of EpCAM in complex with scFv
6hga_0P,6hga_0P,1,0,GFSLSTSGMGVS,HIYWDNDRY,SPMNTWGDY,RSSQSLVHSNGNTYLH,KVSNRFS,SQNTHVPLT,2.6,Crystal Structure of the human IL-17RC D2-D3-D4 domains in complex with an anti-APP tag Fab,Crystal Structure of the human IL-17RC D2-D3-D4 domains in complex with an anti-APP tag Fab
6h3u_0P,6h3u_1P,1,0,GYSITSDSAWN,YISYSGSTS,WGDGYYLYWYFDV,SASQGISYYLN,YTSSLHS,QQYSKLPWT,3.168,Schmallenberg Virus Glycoprotein Gc Head Domain in Complex with scFv 4B6,Schmallenberg Virus Glycoprotein Gc Head Domain in Complex with scFv 4B6
6gv4_0P,6gv4_0P,1,0,GFTFSSYAMS,AISGGGDSRY,RLGRVAEYYFDY,RTSQSISNWLA,QASTLEN,QQYNNYMALT,2.8,High-resolution Cryo-EM of Fab-labeled human parechovirus 3,High-resolution Cryo-EM of Fab-labeled human parechovirus 3
6gv1_0P,6gv1_0P,1,0,GFSFSIYGLH,MIWGGGRTD,NSGYGNLAY,RASQDIGYSLN,ATSNLDS,LQYASSPYT,3.4,Crystal structure of E.coli Multidrug/H+ antiporter MdfA in outward open conformation with bound Fab fragment,Crystal structure of E.coli Multidrug/H+ antiporter MdfA in outward open conformation with bound Fab fragment
6gff_0P,6gff_0P,1,0,GFSLTGYGIN,MIWSDGSTD,DRNYYDYDGAMDY,KASDHIKNWLA,GATSLEA,QQYWSTPWT,3.1,Structure of GARP (LRRC32) in complex with latent TGF-beta1 and MHG-8 Fab,Structure of GARP (LRRC32) in complex with latent TGF-beta1 and MHG-8 Fab
6g8r_0P,6g8r_0P,1,0,GFTFYGSGMG,SIYSGSGSTY,TSIYYYYMDY,RASQSISSYLN,AASSLQS,QQSSSLFT,2.74,SP140 PHD-Bromodomain complex with scFv,SP140 PHD-Bromodomain complex with scFv
6fxn_0P,6fxn_0P,1,0,GGTFNNNAIN,GIIPMFGTAK,SRDLLLFPHHALSP,QGDSLRSYYAS,GKNNRPS,SSRDSSGNHWV,2.9,Crystal structure of human BAFF in complex with Fab fragment of anti-BAFF antibody belimumab,Crystal structure of human BAFF in complex with Fab fragment of anti-BAFF antibody belimumab
6elu_1P,6elu_0P,1,0,GFTFTDYYMN,FIRNKANGYTTE,DKGWGYAMDY,KASQSVDYDADSFMH,AASNLES,QQSNEDPWT,2.3,Structure of Serum Resistance Associated protein from T. b. rhodesiense,Structure of Serum Resistance Associated protein from T. b. rhodesiense
6d6t_0P,6d6u_1P,1,0,GFNIKDTYMY,RIDPANGDTK,KGLRWAMDY,KASEYVGTYVS,GASNRYT,GQSYSYPT,3.8,"Human GABA-A receptor alpha1-beta2-gamma2 subtype in complex with GABA and flumazenil, conformation B","Human GABA-A receptor alpha1-beta2-gamma2 subtype in complex with GABA and flumazenil, conformation B"
6cyf_2P,6cyf_0P,1,0,GFTFSSYAMD,AITMSGITAY,EEFLPGTHYFYGMDV,RASQGIRNDLG,SASTLQS,LQDYNYPWT,2.78,PcrV fragment with bound Fab,PcrV fragment with bound Fab
6cw3_1P,6cw3_1P,1,0,GFNFSSSYIH,SIYSYYGSTY,WWQGMYEMGYGMDY,RASQSVSSAVA,SASSLYS,QQGWANLIT,1.98,"Crystal structure of a yeast SAGA transcriptional coactivator Ada2/Gcn5 HAT subcomplex, crystal form 2","Crystal structure of a yeast SAGA transcriptional coactivator Ada2/Gcn5 HAT subcomplex, crystal form 2"
6cse_0P,6cse_1P,1,0,GFTSSDFAMD,EIAASERH,TAGACGQ,RTSENIASALA,NAKTLAA,QHAAGWLLT,3.24,Crystal structure of sodium/alanine symporter AgcS with L-alanine bound,Crystal structure of sodium/alanine symporter AgcS with L-alanine bound
6c9u_0P,6c9u_0P,1,0,GFTFGDYAMS,FIRSKAYGGTTE,GGTLFDY,RSSQSLLHSNGYNYLD,LGSNRAS,MQSLQTPRLT,2.09,Crystal structure of [KS3][AT3] didomain from module 3 of 6-deoxyerthronolide B synthase in complex with antibody fragment (Fab),Crystal structure of [KS3][AT3] didomain from module 3 of 6-deoxyerthronolide B synthase in complex with antibody fragment (Fab)
6c08_0P,6c08_0P,1,0,GYSFTDYVMN,SINTSNGYTT,NFRGNGAMDY,QASNNITTYSSFIF,DSSTLES,LQYNGEVRT,3.17,Zebrafish SLC38A9 with arginine bound in the cytosol open state,Zebrafish SLC38A9 with arginine bound in the cytosol open state
6a77_0P,6a77_0P,1,0,GFTFSTYDMS,TINSNGGSTY,EALLRPPYYALDY,GASENIYGALT,GAINLAD,QNVLSTPFT,2.0,Crystal structure of the fifth immunoglobulin domain (Ig5) of human Robo1 in complex with the Fab fragment of murine monoclonal antibody B5209B,Crystal structure of the fifth immunoglobulin domain (Ig5) of human Robo1 in complex with the Fab fragment of murine monoclonal antibody B5209B
5zs0_0P,5zs0_0P,1,0,GFTFNDYAMS,TISGGGSYSY,QEGDFPLFDY,KARQDVGSAVN,RASTRHT,QQYGNYDLT,3.29,Structure of glycoprotein B Domain IV of pseudorabies virus with 7B11 antibody,Structure of glycoprotein B Domain IV of pseudorabies virus with 7B11 antibody
5ywy_0P,5ywy_0P,1,0,GFPFSTYNIY,YIDPYNGGTS,RWYTYDGDWFAY,KASQDINRYLS,RANRMLD,LQYDEFPFT,3.2,Crystal structure of the human prostaglandin E receptor EP4 in complex with Fab and ONO-AE3-208,Crystal structure of the human prostaglandin E receptor EP4 in complex with Fab and ONO-AE3-208
5y11_0P,5y11_0P,1,0,GYSFTNYWIG,IIFPGDSDTR,LKRRGFSGEGYFDY,RASQSVSSNLA,GASTRAT,QQYNNWPPYT,2.1,SFTSV GN with neutralizing antibody MAb4-5,SFTSV GN with neutralizing antibody MAb4-5
5xbm_1P,5xbm_1P,1,0,GYSFTGYNMN,NIDPYYGDTR,SRGSTSYFYGMDY,RASQSISDYLH,YQSIS,QNGHSFPFT,3.501,Structure of SCARB2-JL2 complex,Structure of SCARB2-JL2 complex
5x2m_1P,5x2m_0P,1,0,GYSFTGYSMN,LINPYNGDTT,SGRGAPTTTTAWFTY,RASESVDSYGNSFMH,RASNLES,QQTNEDPRT,2.206,Crystal structure of the medaka fish taste receptor T1r2a-T1r3 ligand binding domains in complex with L-glutamine,Crystal structure of the medaka fish taste receptor T1r2a-T1r3 ligand binding domains in complex with L-glutamine
5x0t_1P,5x0t_1P,1,0,GFTFSNFWMN,EIRLKSNNYATH,YDYEY,KASENVGTYVS,GASNRYT,GQSYSYPFT,2.5,Crystal structure of CD147 C2 domain in complex with Fab of its monoclonal antibody 6H8,Crystal structure of CD147 C2 domain in complex with Fab of its monoclonal antibody 6H8
5wth_0P,5wth_0P,1,0,GFSFSTYGMS,TISGGGGYTY,RVTTVAEYYFDY,SASSSVSYIH,DTSRLAF,QQWSSNYT,4.2,Cryo-EM structure for Hepatitis A virus complexed with FAB,Cryo-EM structure for Hepatitis A virus complexed with FAB
5wk3_3P,5wk3_2P,1,0,GYSFTSYWIG,IIDPSDSDTR,VGPADVWDSFDY,KSSQSVLLSPWNSNQLA,GASTRES,QQYYLIPST,1.9,CRYSTAL STRUCTURE OF THE COMPLEX BETWEEN CCL17 AND M116 FAB,CRYSTAL STRUCTURE OF THE COMPLEX BETWEEN CCL17 AND M116 FAB
5wi9_1P,5wi9_1P,1,0,GFTFSNYGIH,VIWYDGSIKY,DRAAAGLHYYYGMDV,RASQSVSSTYLA,GASSRAT,QQSGSSPLT,2.7,Crystal structure of KL with an agonist Fab,Crystal structure of KL with an agonist Fab
5w5x_0P,5w5z_0PH,1,1,GYTFTNYDMH,WIYPGNGNTK,EGLGITFEY,KASQNVNKYLD,HTNSLPT,LQHDSGLT,2.502,Crystal structure of BAXP168G in complex with an activating antibody,Crystal structure of BAXP168G in complex with an activating antibody
5w2b_0P,5w2b_0P,1,0,GFNISYSSIH,SIYSYSGYTS,SYWYHVGSWHYTGMDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,2.25,Crystal structure of C-terminal domain of Ebola (Reston) nucleoprotein in complex with Fab fragment,Crystal structure of C-terminal domain of Ebola (Reston) nucleoprotein in complex with Fab fragment
5vyf_1P,5vyf_1P,1,0,GFTFSSYAMS,AISGRGYNAD,LEYFDY,RASQSISSWLA,KASSLES,QQYNSYPLT,2.9,Structure of single chain Fel d 1 bound to a neutralizing antibody,Structure of single chain Fel d 1 bound to a neutralizing antibody
5voc_0P,5vob_0P,1,0,GFTFSSDGMH,FISSDGSTPY,DWALFRWLRTFDH,RASQSVGINLA,GASTRAS,QQYNDWPPWT,3.99,Crystal structure of HCMV Pentamer in complex with neutralizing antibody 8I21 - Low resolution dataset for initial phasing by SAD,Crystal structure of HCMV Pentamer in complex with neutralizing antibody 8I21 - Low resolution dataset for initial phasing by SAD
5veb_0P,5veb_0P,1,0,GFTFSSHGMH,VISGSGSNTG,QWGSYAFDS,RASQSISSYLN,AVSTLQS,QQSGTFPPTT,2.34,Crystal structure of a Fab binding to extracellular domain 5 of Cadherin-6,Crystal structure of a Fab binding to extracellular domain 5 of Cadherin-6
5umi_1P,5umi_1P,1,0,GYTFTDYNMD,DINPKYDIIG,SDRGWYFDV,RASSSVNYMN,ATSNLAS,QQWSSRT,3.23,Clostridium difficile TcdA-CROPs bound to PA50 Fab,Clostridium difficile TcdA-CROPs bound to PA50 Fab
5tud_1P,5tud_1P,1,0,GYTFTSSWMH,NIYPSNGGTN,FGSFITTILTTYYNPVDY,SASSSVSYMH,STSNLAS,QQRSSYPLT,3.0,Structural Insights into the Extracellular Recognition of the Human Serotonin 2B Receptor by an Antibody,Structural Insights into the Extracellular Recognition of the Human Serotonin 2B Receptor by an Antibody
5tqq_0P,5tr1_0P,1,0,GDSVTSDYAWS,YITYSGNTI,GVDY,KASQNVGTNVA,WASYRYS,QQYNSYPLT,3.76,"Cryo-electron microscopy structure of a bovine CLC-K chloride channel, main (class 1) conformation","Cryo-electron microscopy structure of a bovine CLC-K chloride channel, main (class 1) conformation"
5tpw_0P,5tq2_0P,1,0,GFTFTNYGMN,WINIYTGEPT,GYDYEGYFDY,RASQSIADYLY,YASQSIS,QNGHSFPRT,2.909,Crystal structure of amino terminal domains of the NMDA receptor subunit GluN1 and GluN2A in complex with zinc at the GluN2A,Crystal structure of amino terminal domains of the NMDA receptor subunit GluN1 and GluN2A in complex with zinc at the GluN2A
5th9_2P,5th9_0P,1,0,GFSLLSYGVH,VIWTGGTTN,YYYGMD,KASQDVRNTVA,SSSYRNT,QQHYITPYT,2.999,"Structure determination of a potent, selective antibody inhibitor of human MMP9 (GS-5745 bound to MMP-9)","Structure determination of a potent, selective antibody inhibitor of human MMP9 (GS-5745 bound to MMP-9)"
5t1d_0P,5t1d_0P,1,0,GYTFTDYVIS,EIYPESGNTY,GYAMDF,RSSQSLLHSNGNTYLH,KVSNRFS,SQSIHVPRT,3.1,Crystal structure of EBV gHgL/gp42/E1D1 complex,Crystal structure of EBV gHgL/gp42/E1D1 complex
5otj_1P,5otj_1P,1,0,GYTFTSYAIH,RINTDNGNTK,AFYYSSGVMFDS,TGGSSNFGAGYDVH,GNNNRPS,QSFDTSLSGWI,2.35,Monomeric polcalcin (Phl p 7) in complex with two identical allergen-specific antibodies,Monomeric polcalcin (Phl p 7) in complex with two identical allergen-specific antibodies
5occ_0P,5occ_0P,1,0,GFTLSSYGIS,GISGSGGNTY,SVGAYANDAFDI,TGSSSNIGAGYDVH,GDTNRPS,AAWDDSLNGPV,2.5,Crystal structure of CD32b (Fc Gamma Receptor IIb) in complex with Human IgG1 Fab fragment (6G08),Crystal structure of CD32b (Fc Gamma Receptor IIb) in complex with Human IgG1 Fab fragment (6G08)
5nj6_0P,5nj6_0P,1,0,GFTFSSYAMS,TISGIGSYTY,QDYYGSSYDY,TASSSISSSYLH,STSNLAS,HQFHRSPYT,4.0,Crystal structure of a thermostabilised human protease-activated receptor-2 (PAR2) in ternary complex with Fab3949 and AZ7188 at 4.0 angstrom resolution,Crystal structure of a thermostabilised human protease-activated receptor-2 (PAR2) in ternary complex with Fab3949 and AZ7188 at 4.0 angstrom resolution
5mo9_0P,5mo9_0P,1,0,GYTFTDYEMH,TIDPETAGTA,VTTWFAY,RSSQSLVHSNGNTYLH,KVSNRFS,SQGTHVPYT,2.594,Structure of human TrkB receptor ligand binding domain in complex with the Fab frgment of antibody AB20,Structure of human TrkB receptor ligand binding domain in complex with the Fab frgment of antibody AB20
5lxg_0P,5lwy_0P,1,0,GYTFTDFNMD,DFNPNSGGSI,ETGTAWFAY,RASGNIHNFLA,NAKTLAD,QQFWSTPYT,2.73,Revised crystal structure of the human adiponectin receptor 1 in an open conformation,Revised crystal structure of the human adiponectin receptor 1 in an open conformation
5lsp_1P,5lsp_1P,1,0,GYTFTDYYMH,LVDPEDGETI,DATTPYWGMMW,QASQDISNYLN,DASNLET,QQGDSFPLT,2.605,107_A07 Fab in complex with fragment of the Met receptor,107_A07 Fab in complex with fragment of the Met receptor
5kw9_0P,5kw9_0P,1,0,GDTFNTHAIS,GIIPIFATTN,NRANRADDYDYYFDY,KSSQSVLYKSDKKNYLA,WASTRES,QQYYSIPRT,2.3,Structural Basis for Norovirus Neutralization by a HBGA Blocking Human IgA Antibody,Structural Basis for Norovirus Neutralization by a HBGA Blocking Human IgA Antibody
5kte_0P,5kte_0P,1,0,GFSLTSYGVH,VIWSDGSTT,EPPYGY,RASQSISNNLH,YVSQSSS,QQSNSWPRT,3.941,"Crystal structure of Deinococcus radiodurans MntH, an Nramp-family transition metal transporter","Crystal structure of Deinococcus radiodurans MntH, an Nramp-family transition metal transporter"
5kov_0P,5kov_3P,1,0,GFSLIDYGVH,VIWTGGSTD,PYYGNVMDY,RASQDISNYLN,YTSRLHS,QQGNTFPPT,3.245,Crystal structure of the human astrovirus 2 capsid protein spike in complex with a single chain variable fragment of an astrovirus neutralizing antibody at 3.24-A resolution,Crystal structure of the human astrovirus 2 capsid protein spike in complex with a single chain variable fragment of an astrovirus neutralizing antibody at 3.24-A resolution
5k59_1P,5k59_1P,1,0,GGSISSGSYYWD,NIYKSGSTY,ERGMHYMDV,RASQSINSYLN,AASSLQS,QQQFDPPFT,2.84,Crystal structure of LukGH from Staphylococcus aureus in complex with a neutralising antibody,Crystal structure of LukGH from Staphylococcus aureus in complex with a neutralising antibody
5jq6_0P,5jq6_0P,1,0,GFSLSRYSVH,MIWGGGNTD,KGEFYYGYDGFVY,KSSQSVLYSSNQKNYLA,WASTRES,HQYLSSYT,2.4,Crystal structure of ClfA in complex with the Fab fragment of Tefibazumab,Crystal structure of ClfA in complex with the Fab fragment of Tefibazumab
5j13_0P,5j13_0P,1,0,GFTFRTYGMH,VIWYDGSNKH,APQWELVHEAFDI,GGNNLGSKSVH,DDSDRPS,QVWDSSSDHVV,2.298,Structural basis for TSLP antagonism by the therapeutic antibody Tezepelumab (MEDI9929 / AMG-157),Structural basis for TSLP antagonism by the therapeutic antibody Tezepelumab (MEDI9929 / AMG-157)
5ikc_0P,5ikc_0P,1,0,GFDIKDDYVH,RIDPANGATK,SKYFDS,KASQIVDTAVA,LASNRHT,LQHWNYPLT,2.06,X-RAY STRUCTURE OF THE N-TERMINAL DOMAIN OF HUMAN DOUBLECORTIN in complex with FAB,X-RAY STRUCTURE OF THE N-TERMINAL DOMAIN OF HUMAN DOUBLECORTIN in complex with FAB
5h35_0P,5h35_0P,1,0,GFGFTIYDMS,YMSSGRGNTY,GAFYYGYGFAY,RSSQFIVHSNGNTYLE,KVSNRFS,FQGSHVPWT,2.642,Crystal structures of the TRIC trimeric intracellular cation channel orthologue from Sulfolobus solfataricus,Crystal structures of the TRIC trimeric intracellular cation channel orthologue from Sulfolobus solfataricus
5gs2_1P,5gs2_1P,1,0,GYTFTSYVIH,YINPYNDGSK,YGVRGDYYAVDY,KASQNVRTAVA,LASNRHT,LQHWSYPYT,3.592,Crystal structure of diabody complex with repebody and MBP,Crystal structure of diabody complex with repebody and MBP
5fhx_1P,5fhx_1P,1,0,GYSFTSYWIH,MIDPSDGETR,LKEYGNYDSFYFDV,HASQNIDVWLS,KASNLHT,QQAHSYPFT,2.55,CRYSTAL STRUCTURE OF CODV IN COMPLEX WITH IL4 AT 2.55 Ang. RESOLUTION.,CRYSTAL STRUCTURE OF CODV IN COMPLEX WITH IL4 AT 2.55 Ang. RESOLUTION.
5f72_0P,5f72_1P,1,0,GFAISASSIH,SIDPETGETL,AYAGDGVYYADV,RASQSVSSAVA,SASSLYS,QQSYSFPST,1.85,De novo design and crystallographic validation of antibodies targeting a pre-selected epitope,De novo design and crystallographic validation of antibodies targeting a pre-selected epitope
5eu7_1P,5eu7_1P,1,0,GFNLYSYSMH,YIYPYSGSTS,ESSYFYDGSYSYYDYEGAMDY,RASQSVSSAVA,SASSLYS,QQSSYSPLT,2.64,Crystal structure of HIV-1 integrase catalytic core in complex with Fab,Crystal structure of HIV-1 integrase catalytic core in complex with Fab
5cws_0P,5cws_0P,1,0,GFNVYSYSIH,SIYSYYGSTY,LTWRSYRGVHALDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,3.77,Crystal structure of the intact Chaetomium thermophilum Nsp1-Nup49-Nup57 channel nucleoporin heterotrimer bound to its Nic96 nuclear pore complex attachment site,Crystal structure of the intact Chaetomium thermophilum Nsp1-Nup49-Nup57 channel nucleoporin heterotrimer bound to its Nic96 nuclear pore complex attachment site
5c8j_0P,5c8j_0P,1,0,GFNFSSSSIH,SISPSYGYTY,GIWSYWYMVYPHDNYGMDY,RASQSVSSAVA,SASSLYS,QQSSSRPVT,3.502,A YidC-like protein in the archaeal plasma membrane,A YidC-like protein in the archaeal plasma membrane
5bo1_1P,5bo1_1P,1,0,GFTFSNYGIH,WITPDGGYTD,AGTLFAY,RASQDVSTAVA,SASFLYS,QQYYTTATT,2.56,Crystal structure of a human Jag1 fragment in complex with an anti-Jag1 Fab,Crystal structure of a human Jag1 fragment in complex with an anti-Jag1 Fab
4zfg_0P,4zfg_0P,1,0,GFTISDYWIH,GITPAGGYTY,FVFFLPYAMDY,RASQFLSSFGVA,GASSLYS,QQGLLSPLT,2.27,Dual-specificity Fab 5A12 in complex with Angiopoietin 2,Dual-specificity Fab 5A12 in complex with Angiopoietin 2
4yzf_0P,4yzf_0P,1,0,GFSLTTSGIGVG,HIWWSASKY,AYYGNYGGYYFDY,RASQSVSTSSYSYMN,YASNLES,QHSWEIPWT,3.5,Crystal structure of the anion exchanger domain of human erythrocyte Band 3,Crystal structure of the anion exchanger domain of human erythrocyte Band 3
4ybq_1P,4ybq_1P,1,0,GFTFSSFGMH,HISSGSRTID,GNGYYDALDY,RSSQSIVHSNGNTYLE,KVSNRFS,FQGSHVPYT,3.27,Rat GLUT5 with Fv in the outward-open form,Rat GLUT5 with Fv in the outward-open form
4ybl_0P,4ybl_1P,2,0,GGSSSSGAHYWS,YIHYSGNTY,GTRLRTLRNAFDI,TGTSSDVGGYNYVS,EVNNRPS,SSYTDIHNFV,3.1,Crystal structure of the stabilized inner domain of clade A/E HIV-1 gp120 in complex with the ADCC mediating ANTI-HIV-1 antibody A32,Crystal structure of the stabilized inner domain of clade A/E HIV-1 gp120 in complex with the ADCC mediating ANTI-HIV-1 antibody A32
4xwo_3P,4xwo_5P,1,0,GFNLYYYSIH,SISPYSSSTS,GRWYRRALDY,RASQSVSSAVA,SASSLYS,QQYPYYSSLIT,2.75,Structure of Get3 bound to the transmembrane domain of Sec22,Structure of Get3 bound to the transmembrane domain of Sec22
4xmn_0P,4xmn_0P,1,0,GFNFSSSSIH,SISSYYGYTS,YETLYWPYQNSGMDY,RASQSVSSAVA,SASSLYS,QQSSSSLIT,7.6,"Structure of the yeast coat nucleoporin complex, space group P212121","Structure of the yeast coat nucleoporin complex, space group P212121"
4xmm_0P,4xmm_0P,1,0,GFNVSYSSIH,SIYPYYGSTS,TGMYFGFFHHSWSNAALDY,RASQSVSSAVA,SASSLYS,QQISQYPIT,7.384,"Structure of the yeast coat nucleoporin complex, space group C2","Structure of the yeast coat nucleoporin complex, space group C2"
4wfh_1P,7lj4_1P,1,0,GYSFTGYIMN,LINPNTGYTT,GNYVFDY,SASSSVSYMH,DTSKLAS,QQWSNSPPT,3.01,Human TRAAK K+ channel in a Tl+ bound nonconductive conformation,Human TRAAK K+ channel in a Tl+ bound nonconductive conformation
4qci_1P,4qci_1P,1,0,GFTFSSYAMS,YISDDGSLKY,HPYWYGGQLDL,SGDSLGSYFVH,DDSNRPS,SAFTHNSDV,2.3,PDGF-B blocking antibody bound to PDGF-BB,PDGF-B blocking antibody bound to PDGF-BB
4ot1_0P,4ot1_0P,1,0,GYSLKDHYMV,WINPQSGGTG,DGAKTVSNSGLSLLYYHNRLDA,SGSSSNIGKNYVS,DNNKRPS,GTPDRSLSVV,2.11,Structural Basis for the Recognition of Human Cytomegalovirus Glycoprotein B by the Neutralizing Human Antibody SM5-1,Structural Basis for the Recognition of Human Cytomegalovirus Glycoprotein B by the Neutralizing Human Antibody SM5-1
4oqt_0P,4oqt_0P,1,0,GFTFSAYEMK,VIGPSGGFTF,EGDNDAFDI,RASQSVSSYLA,DASNRAT,QQRSNWPMYT,3.23,LINGO-1/Li81 Fab complex,LINGO-1/Li81 Fab complex
4okv_1P,4okv_1P,1,0,GYTFTSYWMN,LIDPSDSETH,GGTY,KSSQSLLDSDGKTYLN,LVSKLDS,WQGTHFPYT,1.802,Crystal structure of anopheline anti-platelet protein with Fab antibody,Crystal structure of anopheline anti-platelet protein with Fab antibody
4o02_0P,4o02_0P,1,0,GYTFSSFWMH,YINPRSGYTE,FLGRGAMDY,RASQDISNYLS,YTSKLHS,QQGNTFPYT,3.605,AlphaVBeta3 integrin in complex with monoclonal antibody FAB fragment.,AlphaVBeta3 integrin in complex with monoclonal antibody FAB fragment.
4nzr_0P,4nzr_0P,1,0,GDSIRGGEWGDKDYHWG,SIHWRGTTH,HRHHDVFMLVPIAGWFDV,RASQNINKNLA,ETYSKIA,QQYEEWPRT,1.65,Crystal structure of the antibody-binding region of Protein M (Protein M TD) in complex with anti-HIV antibody PGT135 Fab,Crystal structure of the antibody-binding region of Protein M (Protein M TD) in complex with anti-HIV antibody PGT135 Fab
4np4_1P,4np4_1P,1,0,GYSFTSYWIG,IFYPGDSSTR,RRNWGNAFDI,RASQSVSSSYLA,GASSRAT,QQYGSSTWT,2.89,Clostridium difficile toxin B CROP domain in complex with FAB domains of neutralizing antibody bezlotoxumab,Clostridium difficile toxin B CROP domain in complex with FAB domains of neutralizing antibody bezlotoxumab
4nik_0P,4nik_0P,1,0,GFTFSNYSMN,SISGSSRYIY,GVIDKFDY,AGTSSDVGGYNYVS,EDSKRPS,ISYISSNTRL,2.5,Structure of human Gankyrin in complex to the single chain antibody F5,Structure of human Gankyrin in complex to the single chain antibody F5
4mxv_0P,4mxw_0P,1,0,GYTFTSYVIH,YNNPYNAGTN,PTMLPWFAY,RASQAVSSAVA,SASHRYT,QESYSTPWT,3.2,Structure of Lymphotoxin alpha bound to anti-LTa Fab,Structure of Lymphotoxin alpha bound to anti-LTa Fab
4lvo_0P,4lvo_0P,1,0,GYSISSGYSWH,YIHYSGSTD,YRYDGQWVFDD,SASSSVSTSYFH,STSNLAS,HQFHRSPLT,2.26,Crystal structure of PfSUB1-prodomain-NIMP.M7 Fab complex with added CaCl2,Crystal structure of PfSUB1-prodomain-NIMP.M7 Fab complex with added CaCl2
4lmq_1P,4lmq_1P,1,0,GFSLTVYSVH,ALWGSGGTE,DQGLNYGSLFDY,RASESISYSLS,NAVKLES,KQYWNTPFT,2.773,Development and Preclinical Characterization of a Humanized Antibody Targeting CXCL12,Development and Preclinical Characterization of a Humanized Antibody Targeting CXCL12
4liq_0P,4liq_0P,1,0,GYTFTSYDIS,VIWTDGGTN,DQRLYFDV,RASEDVNTYVS,AASNRYT,QQSFSYPT,2.6,Structure of the extracellular domain of human CSF-1 receptor in complex with the Fab fragment of RG7155,Structure of the extracellular domain of human CSF-1 receptor in complex with the Fab fragment of RG7155
4kuc_1P,4kuc_1P,1,0,GYTFTSYWIN,NIYPGSGRTN,WVYGNFDSALDY,RASKSVSYMH,LGSNLES,QHKREYPPT,2.787,Crystal structure of ricin-A chain in complex with the antibody 6C2,Crystal structure of ricin-A chain in complex with the antibody 6C2
4jre_0P,4jre_1P,1,0,GYSFTDYGMN,WINTSNGYTT,SWYNRAMDY,QASQNITNYIV,YTSTLES,LQYNSLLT,2.8,Crystal structure of nitrate/nitrite exchanger NarK with nitrite bound,Crystal structure of nitrate/nitrite exchanger NarK with nitrite bound
4irz_0P,4irz_0P,1,0,GFNIKDTYIH,RIDPANGYTK,EGYYGNYGVYAMDY,KTSQDINKYMA,YTSALQP,LQYDNLWT,2.84,Crystal structure of A4b7 headpiece complexed with Fab Natalizumab,Crystal structure of A4b7 headpiece complexed with Fab Natalizumab
4i18_0P,4i18_0P,1,0,GFNFSSSSMH,YISPYYGSTS,SYGYVYWNAYSSGMDY,RASQSVSSAVA,SASSLYS,QQYYSYYYPFT,3.238,Crystal structure of human prolactin receptor complexed with Fab fragment,Crystal structure of human prolactin receptor complexed with Fab fragment
4hjj_1P,2vxt_0P,1,1,GYTVTSYWIG,FIYPGDSETR,VGSGWYPYTFDI,RASESISSNLA,TASTRAT,QQYNNWPSIT,2.1,Structure Reveals Function of the Dual Variable Domain Immunoglobulin (DVD-Ig) Molecule,Structure Reveals Function of the Dual Variable Domain Immunoglobulin (DVD-Ig) Molecule
4f3f_0P,4f3f_0P,1,0,GYSFTGYTMN,LITPYNGASS,GGYDGRGFDY,SASSSVSYMH,DTSKLAS,QQWSKHPLT,2.65,Crystal Structure of Msln7-64 MORAb-009 FAB complex,Crystal Structure of Msln7-64 MORAb-009 FAB complex
4f37_1P,4f37_1P,1,0,GFSLRTSRVGVS,HIYWDDDKR,RGFYGRKYEVNHFDY,RSSQTILHSNGNTYLE,KVSKRFS,FQGSRVPLT,2.57,Structure of the tethered N-terminus of Alzheimer's disease A peptide,Structure of the tethered N-terminus of Alzheimer's disease A peptide
4f2m_1P,4f2m_1P,1,0,GYAFSSSWMN,RIYPGDGETN,GGYRYDPYYAMDY,RASQSIGTSIH,YASESIS,QQTDSWPTT,3.0,Crystal structure of a TGEV coronavirus Spike fragment in complex with the TGEV neutralizing monoclonal antibody 1AF10,Crystal structure of a TGEV coronavirus Spike fragment in complex with the TGEV neutralizing monoclonal antibody 1AF10
4edw_0P,4edw_0P,1,0,GFSLIGYDLN,IIWGDGTTD,GGYWYATSYYFDY,RASQSISNNLN,YTSRFHS,QQEHTLPYT,2.48,Nerve Growth Factor in Complex with Fab from humanized version of mouse mAb 911 (tanezumab),Nerve Growth Factor in Complex with Fab from humanized version of mouse mAb 911 (tanezumab)
4dw2_0P,4dw2_0P,1,0,GFTFSRYAMS,SITNGGSTY,GELTYAMDY,RASSTVSFHYLH,ATSNLAS,QHYSAYPRT,2.97,The crystal structure of uPA in complex with the Fab fragment of mAb-112,The crystal structure of uPA in complex with the Fab fragment of mAb-112
4d3c_0P,4d3c_0P,1,0,GFTFSTYYMS,YIGTSSGTTY,GLGRINL,QASQSVSNLLA,GASNLES,QSGYYSAGAT,2.62,Crystal structure of the NK1 domain of HGF in complex with anti-HGF monoclonal antibody SFN68.,Crystal structure of the NK1 domain of HGF in complex with anti-HGF monoclonal antibody SFN68.
4ckd_0P,4ckd_0P,1,0,GDSITSDYWS,YVSYSGSTY,WDGDY,RASQSIGNDLH,YASQSIS,QQSNSWPYT,13.0,Model of complex between the E.coli enzyme beta-galactosidase and four single chain Fv antibody domains scFv13R4.,Model of complex between the E.coli enzyme beta-galactosidase and four single chain Fv antibody domains scFv13R4.
4cad_1P,4cad_0P,1,0,GYKFSSYWIE,EIFPGSGNTN,RGAFYSYGSSYYAMDF,RASGNIHNYLA,NAKTLAD,QHFWSTPWT,2.5,Mechanism of farnesylated CAAX protein processing by the integral membrane protease Rce1,Mechanism of farnesylated CAAX protein processing by the integral membrane protease Rce1
4ag4_0P,4ag4_0P,1,0,GYTFSISWIN,NIYPSGGYTN,GYGHLDY,SASSSVTFMY,LTSNLAS,QQWSSNPYT,2.8,Crystal structure of a DDR1-Fab complex,Crystal structure of a DDR1-Fab complex
4aei_0P,4aei_0P,1,0,GFTFSGYYMY,SISDGGSFTY,PDDYSYDGFAY,RSSQSIVHSNGNTYLE,KVSNRFS,FQGSHVPLT,2.3,Crystal structure of the AaHII-Fab4C1 complex,Crystal structure of the AaHII-Fab4C1 complex
3wih_1P,3wih_1P,1,0,GYTFTDYYMN,DIVPNNGDTT,FSNYVYPFDY,RASQDISNFLN,YTSRLHS,QQGNTLPLT,1.701,Crystal structure of the third fibronectin domain (Fn3) of human ROBO1 in complex with the Fab fragment of murine monoclonal antibody B2212A.,Crystal structure of the third fibronectin domain (Fn3) of human ROBO1 in complex with the Fab fragment of murine monoclonal antibody B2212A.
3w9e_0P,3w9e_0P,1,0,GGTLRTYGVS,RTIPLFGKTD,DLTTLTSYNWWDL,RASQSVTSSQLA,GASNRAT,QQYGSSPT,2.3,Structure of Human Monoclonal Antibody E317 Fab Complex with HSV-2 gD,Structure of Human Monoclonal Antibody E317 Fab Complex with HSV-2 gD
3vga_0P,3vga_0P,1,0,GDSFTAYNMN,NINPYYGSTR,EGNYYDGGSVRYFDY,RASEFIYSSLT,AATNLAD,QHFYGSTWA,3.1,Crystal structure of human adenosine A2A receptor with an allosteric inverse-agonist antibody at 3.1 A resolution,Crystal structure of human adenosine A2A receptor with an allosteric inverse-agonist antibody at 3.1 A resolution
3v6o_1P,3v6o_1P,1,0,GFSLTDDGVS,VIWGGGSTY,HDGHETMDY,KATQNVRTAVT,LASNRHT,LQHWNYPLT,1.95,Leptin Receptor-antibody complex,Leptin Receptor-antibody complex
3uc0_0P,3uc0_1P,1,0,GGSISDFYWS,YAHSRVSAY,QGTGTTGVSEDSFDL,RASQDISIRLN,DASTLES,QQFNSYPLT,2.71,Crystal structure of domain I of the envelope glycoprotein ectodomain from dengue virus serotype 4 in complex with the fab fragment of the chimpanzee monoclonal antibody 5H2,Crystal structure of domain I of the envelope glycoprotein ectodomain from dengue virus serotype 4 in complex with the fab fragment of the chimpanzee monoclonal antibody 5H2
3t2n_1P,3t2n_1P,1,0,GYTFTDYSMR,WINTETGSPT,GFAY,RSSTGAVTTSNYAN,DTNNRAP,ALWYSNHFI,2.55,Human hepsin protease in complex with the Fab fragment of an inhibitory antibody,Human hepsin protease in complex with the Fab fragment of an inhibitory antibody
3sob_0P,3sob_0P,1,0,GFTFTNSYIH,WITPYGGYTN,GSGHVNAVKNYGYVMDY,RASQDVSTAVA,SASFLYS,QQSYTTPPT,1.9,The structure of the first YWTD beta propeller domain of LRP6 in complex with a FAB,The structure of the first YWTD beta propeller domain of LRP6 in complex with a FAB
3skj_1P,3skj_1P,1,0,GFTFSHYMMA,RIGPSGGPTH,YDSGYDYVAVAGPAEYFQH,RASQSISTWLA,KASNLHT,QQYNSYSRT,2.5,Structural And Functional Characterization of an Agonistic Anti-Human EphA2 Monoclonal Antibody,Structural And Functional Characterization of an Agonistic Anti-Human EphA2 Monoclonal Antibody
3s37_0P,3s35_0P,1,1,GFTFSSYSMN,SISSSSSYIY,VTDAFDI,RASQGIDNWLG,DASNLDT,QQAKAFPPT,2.7,Structural basis for the function of two anti-VEGF receptor antibodies,Structural basis for the function of two anti-VEGF receptor antibodies
3ru8_0P,3ru8_0P,1,0,GYRFSNFVIH,WINPYNGNKE,VGPYSWDDSPQDNYYMDV,RSSHSIRSRRVA,GVSNRAS,QVYGASSYT,2.07,Structure of an HIV epitope scaffold in complex with neutralizing antibody b12 Fab,Structure of an HIV epitope scaffold in complex with neutralizing antibody b12 Fab
3rhw_1P,4tnw_2P,1,0,GYSFTGYTMN,LINPYNGGTS,DGDYYRYGRYFDY,RSSTGAVTTINFAN,GINNRAP,ALWYSNHWV,3.26,C. elegans glutamate-gated chloride channel (GluCl) in complex with Fab and ivermectin,C. elegans glutamate-gated chloride channel (GluCl) in complex with Fab and ivermectin
3r08_0P,3r08_0P,1,0,GFTFSGYGMH,YITSSSINIK,FDWDKNY,QASQDISNYLN,YTNKLAD,QQYYNYPWT,4.1,Crystal structure of mouse cd3epsilon in complex with antibody 2C11 Fab,Crystal structure of mouse cd3epsilon in complex with antibody 2C11 Fab
3qa3_3P,3q3g_1P,1,0,GFNIKDIYMQ,RIDPANDKTK,EGHYGYDGYAMDY,KSSQNLLYSSNQKNYLA,WASTRES,QQYYSYPLT,3.0,Crystal Structure of A-domain in complex with antibody,Crystal Structure of A-domain in complex with antibody
3pnw_1P,3pnw_4P,1,0,GFNLSSSYMH,SISSSYGSTY,TVRGSKKPYFSGWAMDY,RASQSVSSAVA,SASSLYS,QQHGPFYWLFT,2.05,Crystal Structure of the tudor domain of human TDRD3 in complex with an anti-TDRD3 FAB,Crystal Structure of the tudor domain of human TDRD3 in complex with an anti-TDRD3 FAB
3opz_0P,3opz_0P,1,0,GYTFTYDWIG,DIYLGGGYIN,GHYDGSYFDY,SASSSVSHMH,ITSYLAS,HQWSTFPST,3.4,Crystal structure of trans-sialidase in complex with the Fab fragment of a neutralizing monoclonal IgG antibody,Crystal structure of trans-sialidase in complex with the Fab fragment of a neutralizing monoclonal IgG antibody
3nh7_0P,3nh7_0P,1,0,GFTFSNYTLN,YTSSSGSLTG,ERWHVRGYFDH,SGDSLGSKYVI,DDSNRPS,STFTMSGNGTV,2.7,Crystal structure of the neutralizing Fab fragment AbD1556 bound to the BMP type I receptor IA,Crystal structure of the neutralizing Fab fragment AbD1556 bound to the BMP type I receptor IA
3mxw_0P,3mxw_0P,1,0,GYTFIDEALH,VIRPYSGETN,DWERGDFFDY,KASQSVSNDLT,YASNRYT,QQDYGSPPT,1.83,Crystal structure Sonic hedgehog bound to the 5E1 fab fragment,Crystal structure Sonic hedgehog bound to the 5E1 fab fragment
3mj9_0P,3mj9_0P,1,0,GISLSDYGVH,IIGHAGGTD,HFYTYFDV,SGDKLSDVYVH,EDNRRPS,QSWDGTNSAWV,2.95,Crystal structure of JAML in complex with the stimulatory antibody HL4E10,Crystal structure of JAML in complex with the stimulatory antibody HL4E10
3lhp_1P,3lhp_1P,1,0,GGSFSTYALS,GVIPLLTITN,EGTTGAGWLGKPIGAFAH,RASQSVGNNKLA,GASSRPS,QQYGQSLST,2.7,Crystal structure of HIV epitope-scaffold 4E10_D0_1ISEA_004_N 4E10 Fv complex,Crystal structure of HIV epitope-scaffold 4E10_D0_1ISEA_004_N 4E10 Fv complex
3ldb_0P,3ldb_0P,1,0,GDSITSYHWS,YIYNSGGTD,RDYGTYYFDY,RSSQSLYYSGIKKNLLA,YASTLFT,QQGISNPYT,2.7,Structure of JMJD6 complexd with ALPHA-KETOGLUTARATE and Fab Fragment.,Structure of JMJD6 complexd with ALPHA-KETOGLUTARATE and Fab Fragment.
3l95_1P,3l95_1P,1,0,GFTFSSYWIH,RINPPNRSNQ,GSGFRWVMDY,RASQDVSTAVA,SASFLYS,QQFYTTPST,2.19,Crystal structure of the human Notch1 Negative Regulatory Region (NRR) bound to the fab fragment of an antagonist antibody,Crystal structure of the human Notch1 Negative Regulatory Region (NRR) bound to the fab fragment of an antagonist antibody
3ks0_1P,3ks0_1P,1,0,GDSITSGYWN,YISYGGSTY,LFGSYYFDY,RSSTGAVTTSNYAN,GTNKRAP,ALWDSNHLV,2.7,Crystal structure of the heme domain of flavocytochrome b2 in complex with Fab B2B4,Crystal structure of the heme domain of flavocytochrome b2 in complex with Fab B2B4
3kr3_0P,3kr3_0P,1,0,GFTFSNYIMW,VISSSGGMTR,DNGDYVGEKGFDI,RASQSISNYLN,TASTLQS,QQSYNSPWT,2.2,Crystal structure of IGF-II antibody complex,Crystal structure of IGF-II antibody complex
3kj4_0P,3kj4_1P,1,0,GFSLSSYGVH,VIWSGGNTH,VGIYYEGAWFAY,KSSQSLLNSRNRKNYLA,WASTRES,MQSYNLFT,3.1,Structure of rat Nogo receptor bound to 1D9 antagonist antibody,Structure of rat Nogo receptor bound to 1D9 antagonist antibody
3j42_2P,3j42_2P,1,0,GFTFSSFGMH,YISSGSSTLH,WGNYPHYAMDY,KASENVGTYVS,GASNRYT,GQSYSTPYT,21.0,Obstruction of Dengue Virus Maturation by Fab Fragments of the 2H2 Antibody,Obstruction of Dengue Virus Maturation by Fab Fragments of the 2H2 Antibody
3j1s_0P,3j1s_0P,1,0,GYSITSGYTWH,YIHFSGYTN,GDYGYEWFTY,KASEDIHNRLA,GATSLET,QQYWIGPFT,8.5,Structure of adeno-associated virus-2 in complex with neutralizing monoclonal antibody A20,Structure of adeno-associated virus-2 in complex with neutralizing monoclonal antibody A20
3gi8_0P,3gi8_0P,1,0,GYTFTSYWMY,EIDPSDSYTN,SPHYYGTTYNYPMDY,KSSQSLLNTSNQKNYLA,FASTRES,QQHYSTPYT,2.59,Crystal Structure of ApcT K158A Transporter Bound to 7F11 Monoclonal Fab Fragment,Crystal Structure of ApcT K158A Transporter Bound to 7F11 Monoclonal Fab Fragment
3fmg_0P,3fmg_0P,1,0,GYTFSSYWIE,EILPGSGSIN,NHGSPDFHVMDY,RPSENIYSYLA,KAKTLPE,QHHNGPPLT,3.4,Structure of rotavirus outer capsid protein VP7 trimer in complex with a neutralizing Fab,Structure of rotavirus outer capsid protein VP7 trimer in complex with a neutralizing Fab
3eo1_0P,4kxz_2PH,1,0,GYTFSSNVIS,GVIPIVDIAN,TLGLVLDAMDY,RASQSLGSSYLA,GASSRAP,QQYADSPIT,3.1,Structure of the Fab Fragment of GC-1008 in Complex with Transforming Growth Factor-Beta 3,Structure of the Fab Fragment of GC-1008 in Complex with Transforming Growth Factor-Beta 3
3ejy_1P,1ots_0P,1,0,GFDYSRYWMS,EINPVSSTIN,LYYGYGYWYFDV,SASSSVSYIH,DTSKLTS,QQWSSHPQT,3.2,"Structure of E203H mutant of E.coli Cl-/H+ antiporter, CLC-ec1","Structure of E203H mutant of E.coli Cl-/H+ antiporter, CLC-ec1"
3bsz_1P,3bsz_1P,1,0,GYSFTSYWMH,GVYPGDSHTS,SGFDYGNED,RASESVDSYGNSFMH,RASNLES,QQSNEDPYT,3.38,Crystal structure of the transthyretin-retinol binding protein-Fab complex,Crystal structure of the transthyretin-retinol binding protein-Fab complex
3b9k_1P,3b9k_1P,1,0,GFSLISDSVH,GIWADGSTE,NRESYYFDY,QASQNIDKYIA,YTSTLVS,LQYDTLYT,2.7,Crystal structure of CD8alpha-beta in complex with YTS 156.7 FAB,Crystal structure of CD8alpha-beta in complex with YTS 156.7 FAB
2zjs_0P,2zjs_0P,1,0,GYTFSSYWIA,EILPGSGSTN,SPYYYGNWDY,RASQDISNYLN,YTSRLHS,QQGNTLPWT,3.2,Crystal Structure of SecYE translocon from Thermus thermophilus with a Fab fragment,Crystal Structure of SecYE translocon from Thermus thermophilus with a Fab fragment
2xqb_0P,2xqb_0P,1,0,GYSFSSFGIS,WISAFNGYTK,DPAAWPLQQSLAWFDP,SGSTSNLKRNYVY,RDRRRPS,AWYDRELSEWV,2.6,Crystal Structure of anti-IL-15 Antibody in Complex with human IL-15,Crystal Structure of anti-IL-15 Antibody in Complex with human IL-15
2vxq_0P,2vxq_0P,1,0,GGSIRSGGYYWS,YIYHSGNTY,LDGYTLDI,RASQRINTYLN,AASSLQS,QESLSASYT,1.9,Crystal structure of the major grass pollen allergen Phl p 2 in complex with its specific IgE-Fab,Crystal structure of the major grass pollen allergen Phl p 2 in complex with its specific IgE-Fab
2vc2_0P,3nig_1P,1,0,GFNIKDTYVH,RIDPANGYTK,PLYDYYAMDY,HASQGISSNIG,YGTNLVD,VQYAQLPYT,3.1,Re-refinement of Integrin AlphaIIbBeta3 Headpiece Bound to Antagonist L-739758,Re-refinement of Integrin AlphaIIbBeta3 Headpiece Bound to Antagonist L-739758
2r56_1P,2r56_1P,1,0,GFTFRHHGMT,SLSGSGTKTH,AKRVGATGYFDL,RASQGISSRLA,AASSLQS,QQYHSYPWT,2.8,Crystal Structure of a Recombinant IgE Fab Fragment in Complex with Bovine Beta-Lactoglobulin Allergen,Crystal Structure of a Recombinant IgE Fab Fragment in Complex with Bovine Beta-Lactoglobulin Allergen
2r4r_0P,2r4r_0P,1,0,GYIFTDYYIN,EIYPGSGNID,GFGY,KASQDINSYLS,RANRLVD,LQYDEFPYT,3.4,Crystal structure of the human beta2 adrenoceptor,Crystal structure of the human beta2 adrenoceptor
2oz4_0P,2oz4_0P,1,0,GYTFSEFTMH,GINTINGGSS,KGFAY,RASQSIGTSIH,YASESIS,QQSNVWPFT,2.7,Structural Plasticity in IgSF Domain 4 of ICAM-1 Mediates Cell Surface Dimerization,Structural Plasticity in IgSF Domain 4 of ICAM-1 Mediates Cell Surface Dimerization
2nr6_1P,2nr6_0P,1,0,GFNIKDTYIH,RIDPANGNTR,WVRQMDY,KASQIVSTAVA,SASYRYT,QQHYNSPQT,2.81,Crystal structure of the complex of antibody and the allergen Bla g 2,Crystal structure of the complex of antibody and the allergen Bla g 2
2ltq_0P,2ltq_0P,1,0,GFAFSSYDMS,YISSGGGSTY,PDYRSYAMDY,KSSQSLLNSRTRKNYLA,WASTRES,KQSYNLYT,,High resolution structure of DsbB C41S by joint calculation with solid-state NMR and X-ray data,High resolution structure of DsbB C41S by joint calculation with solid-state NMR and X-ray data
2jel_0P,2jel_0P,1,0,GYTFTTYAMH,LISTYSGYTN,VMGEQYFDV,RSSQSIVHGNGNTYLE,KISNRFS,FQGSHVPYT,2.5,JEL42 FAB/HPR COMPLEX,JEL42 FAB/HPR COMPLEX
2j88_0P,2j88_0P,1,0,GFSLSTSGMGVS,HIYWDDDKR,YYGSVDY,RASENIYSYLT,NAKTLAE,QHHYGTRT,2.6,Hyaluronidase in complex with a monoclonal IgG Fab fragment,Hyaluronidase in complex with a monoclonal IgG Fab fragment
2h32_0P,2h32_0P,1,0,GYSFTSYWIG,IIYPGDSDTR,HYYYYYGMDV,TLRNDHDIGVYSVY,YFSQSDKSQGP,AMGA,2.7,Crystal structure of the pre-B cell receptor,Crystal structure of the pre-B cell receptor
2arj_0P,2arj_0P,1,0,GFSLTSNSVH,GIWGDGDTD,LIGSWYFDF,KASQNVRNNIA,YASYRYT,QRIYNSPYT,2.88,CD8alpha-alpha in complex with YTS 105.18 Fab,CD8alpha-alpha in complex with YTS 105.18 Fab
2adf_0P,2adf_0P,1,0,GYTFINYGMN,WKNTNTGETT,DNPYYALDY,KASQDINKYIA,YTSTLQP,LQYDNLRT,1.9,"Crystal Structure and Paratope Determination of 82D6A3, an Antithrombotic Antibody Directed Against the von Willebrand factor A3-Domain","Crystal Structure and Paratope Determination of 82D6A3, an Antithrombotic Antibody Directed Against the von Willebrand factor A3-Domain"
1z3g_1P,1z3g_1P,1,0,GYTFTSYWMH,MIHPHSGSTN,GWDVAY,SASSSVSYMN,DTSKLAS,QQWSSNPPT,3.3,Crystal structure of complex between Pvs25 and Fab fragment of malaria transmission blocking antibody 2A8,Crystal structure of complex between Pvs25 and Fab fragment of malaria transmission blocking antibody 2A8
1ynt_1P,1ynt_1P,1,0,GYTFTDYGMH,IISTYSGDAS,SSTWYYFDY,RASQDISNYLN,YTSRLHS,QQGNTLPYT,3.1,Structure of the monomeric form of T. gondii SAG1 surface antigen bound to a human Fab,Structure of the monomeric form of T. gondii SAG1 surface antigen bound to a human Fab
1wej_0P,1wej_0P,1,0,GFNIKDTYMH,RIDPASGNTK,YDYGNFDY,RASGNIHNYLA,NAKTLAD,QHFWSTPWT,1.8,IGG1 FAB FRAGMENT (OF E8 ANTIBODY) COMPLEXED WITH HORSE CYTOCHROME C AT 1.8 A RESOLUTION,IGG1 FAB FRAGMENT (OF E8 ANTIBODY) COMPLEXED WITH HORSE CYTOCHROME C AT 1.8 A RESOLUTION
1v7n_1P,1v7m_0P,1,0,GFTFSDAWMD,EIRSKVNNHAIH,WSFLY,SASSSVSYMY,STSNLAS,QQRSGYPRT,3.3,Human Thrombopoietin Functional Domain Complexed To Neutralizing Antibody TN1 Fab,Human Thrombopoietin Functional Domain Complexed To Neutralizing Antibody TN1 Fab
1sy6_0P,1sy6_0P,1,0,GYTFTRYTMH,YINPSRGYTN,YYDDHYCLDY,SASSSVSYMN,DTSKLAS,QQWSSNPFT,2.1,Crystal Structure of CD3gammaepsilon Heterodimer in Complex with OKT3 Fab Fragment,Crystal Structure of CD3gammaepsilon Heterodimer in Complex with OKT3 Fab Fragment
1rvf_0P,1rvf_0P,1,0,GYAFSSFWVN,QIYPGDGDNK,SGNYPYAMDY,SATSSVNYMH,SSSNLAS,QQRSSYPIT,4.0,FAB COMPLEXED WITH INTACT HUMAN RHINOVIRUS,FAB COMPLEXED WITH INTACT HUMAN RHINOVIRUS
1pkq_1P,1pkq_1P,1,0,GYTFSSFWIE,EILPGRGRTN,GNTMVNMPY,KSSQSLLNSGNQKNYLA,GASTRES,QNDHSYPLT,3.0,Myelin Oligodendrocyte Glycoprotein-(8-18C5) Fab-complex,Myelin Oligodendrocyte Glycoprotein-(8-18C5) Fab-complex
1oaz_1P,1oaz_1P,1,0,GYTFTSYWMH,RIDPNGGGTK,MWYYGTYYFDY,RSSTGAVTTSNYAN,GTNNRAP,ALWYSNHLV,2.78,IgE Fv SPE7 complexed with a recombinant thioredoxin,IgE Fv SPE7 complexed with a recombinant thioredoxin
1oak_0P,1oak_0P,1,0,GFSLTDYGVD,MIWGDGSTD,DPADYGNYDYALDY,SASQDINKYLN,YTSSLHS,QQYEKLPWT,2.2,CRYSTAL STRUCTURE OF THE VON WILLEBRAND FACTOR (VWF) A1 DOMAIN IN COMPLEX WITH THE FUNCTION BLOCKING NMC-4 FAB,CRYSTAL STRUCTURE OF THE VON WILLEBRAND FACTOR (VWF) A1 DOMAIN IN COMPLEX WITH THE FUNCTION BLOCKING NMC-4 FAB
1nsn_0P,1nsn_0P,1,0,GYSITSDYAWN,YITYSGTTS,GNGD,RASQSVSTSSFRYMH,YASNLES,QHSWEIPYT,2.8,THE CRYSTAL STRUCTURE OF ANTIBODY N10-STAPHYLOCOCCAL NUCLEASE COMPLEX AT 2.9 ANGSTROMS RESOLUTION,THE CRYSTAL STRUCTURE OF ANTIBODY N10-STAPHYLOCOCCAL NUCLEASE COMPLEX AT 2.9 ANGSTROMS RESOLUTION
1lk3_1P,1lk3_1P,1,0,GYTFTDFYIH,YINPNSGYTN,GVPGNNWFPY,KASESVTSRMH,KASNLAS,QQSWNGPLT,1.91,ENGINEERED HUMAN INTERLEUKIN-10 MONOMER COMPLEXED TO 9D7 FAB FRAGMENT,ENGINEERED HUMAN INTERLEUKIN-10 MONOMER COMPLEXED TO 9D7 FAB FRAGMENT
1jrh_0P,1jrh_0P,1,0,GFSLTTYGMGVG,HIWWDDDKY,RAPFYGNHAMDY,KASEDIYNRLA,GATSLET,QQYWSTWT,2.8,COMPLEX (ANTIBODY/ANTIGEN),COMPLEX (ANTIBODY/ANTIGEN)
1i9r_0P,1i9r_0P,1,0,GYIFTSYYMY,EINPSNGDTN,SDGRNDMDS,RASQRVSSSTYSYMH,YASNLES,QHSWEIPPT,3.1,STRUCTURE OF CD40L IN COMPLEX WITH THE FAB FRAGMENT OF HUMANIZED 5C8 ANTIBODY,STRUCTURE OF CD40L IN COMPLEX WITH THE FAB FRAGMENT OF HUMANIZED 5C8 ANTIBODY
1h0d_0P,1h0d_0P,1,0,GFTFSSYTMS,TISSGGGNTY,LGDYGYAYTMDY,RASESVDNYGISFMS,AASNQGS,QQSKEVPLT,2.0,Crystal structure of Human Angiogenin in complex with Fab fragment of its monoclonal antibody mAb 26-2F,Crystal structure of Human Angiogenin in complex with Fab fragment of its monoclonal antibody mAb 26-2F
1ezv_0P,1ezv_0P,1,0,GYSITSGYYWN,YISNVGDNN,SEYYSVTGYAMDY,RASQDINNFLN,YTSRLHA,QHHIKFPWT,2.3,STRUCTURE OF THE YEAST CYTOCHROME BC1 COMPLEX CO-CRYSTALLIZED WITH AN ANTIBODY FV-FRAGMENT,STRUCTURE OF THE YEAST CYTOCHROME BC1 COMPLEX CO-CRYSTALLIZED WITH AN ANTIBODY FV-FRAGMENT
1egj_0P,1egj_0P,1,0,GYTFTDYYMK,DINPSNGGTL,GDGIHGGFAY,RANESVYSYGDSFMH,LASNLAS,QQNNEDPWT,2.8,DOMAIN 4 OF THE BETA COMMON CHAIN IN COMPLEX WITH AN ANTIBODY,DOMAIN 4 OF THE BETA COMMON CHAIN IN COMPLEX WITH AN ANTIBODY
1bgx_0P,1bgx_0P,1,0,GYSITSDYAWN,YITYSGTTD,YYYGYWYFDV,SASSSVSYMY,DSTNLAS,QQWSTYPLT,2.3,"TAQ POLYMERASE IN COMPLEX WITH TP7, AN INHIBITORY FAB","TAQ POLYMERASE IN COMPLEX WITH TP7, AN INHIBITORY FAB"
1ar1_0P,3ehb_0P,1,0,GFTFSSYTMS,SINNGGGRTY,HEYYYAMDY,RASENIYSYLA,NAKTLGE,QHHYGTPPLT,2.7,Structure at 2.7 Angstrom Resolution of the Paracoccus Denitrificans two-subunit Cytochrome C Oxidase Complexed with an Antibody Fv Fragment,Structure at 2.7 Angstrom Resolution of the Paracoccus Denitrificans two-subunit Cytochrome C Oxidase Complexed with an Antibody Fv Fragment


==> SI/SI-split-epitope-group.csv <==
abdbid,set
3v6o_1P,train
1s78_0P,train
7mzg_0P,train
6wh9_2P,train
6d0u_0P,train
5o14_1P,train
2nz9_1P,train
2ltq_0P,train
7ek0_0P,train
6cw3_1P,train
5gmq_0P,train
6svl_0P,train
6rcu_0P,train
6wmw_1P,train
7n0u_0P,train
3jwo_0P,train
7pry_1P,train
6oor_0P,train
6vn1_0P,train
6hjp_0P,train
4v1d_0P,train
5njd_3P,train
7kez_0P,train
7deu_0P,train
5wb9_0P,train
1jhl_0P,train
6i3z_0P,train
3bgf_0P,train
4mhj_4P,train
6s3d_0P,train
6z2l_0P,train
3s37_0P,train
6ocb_0P,train
5wth_0P,train
3wih_1P,train
1sy6_0P,train
4olv_0P,train
5czx_1P,train
6xy2_0P,train
3jcb_0P,train
7b09_0P,train
7s6l_0P,train
6xdg_1P,train
5otj_1P,train
7n4j_0P,train
7k8z_1P,train
7mw3_0P,train
6hjq_0P,train
5ucb_0P,train
7q0a_0P,train
6cm3_0P,train
4olz_0P,train
4qhu_1P,train
3eoa_0P,train
3skj_1P,train
7l7r_0P,train
4xmn_0P,train
6x58_1P,train
3w11_0P,train
5yoy_3P,train
5mi0_0P,train
5kte_0P,train
3hi1_1P,train
6j15_1P,train
6yio_0P,train
5w06_0P,train
7ey5_0P,train
4om0_0P,train
6b9j_1P,train
1ndg_0P,train
7chz_0P,train
5dfv_0P,train
7ws4_0P,train
7m7b_0P,train
7lfb_0P,train
7klg_1P,train
7uap_0P,train
6m3c_0P,train
7sem_0P,train
1j1x_0P,train
7qez_1P,train
7wpd_0P,train
7fjc_0P,train
7tuy_0P,train
6bpa_1P,train
8dke_0P,train
6ol6_0P,train
7f63_0P,train
7nd6_0P,train
1ic7_0P,train
7dcc_0P,train
5f9o_0P,train
5d70_0P,train
7chs_0P,train
5bvp_0P,train
7oh1_0P,train
6oz3_0P,train
5tqq_0P,train
3v7a_0P,train
7x6a_0P,train
7f15_0P,train
7zyi_0P,train
7czt_1P,train
7wuh_0P,train
3a6c_0P,train
5ldn_0P,train
7m3i_1P,train
6xc2_0P,train
7rth_2P,train
6o9h_0P,train
3lhp_1P,train
5c0n_1P,train
7s5r_1P,train
1fj1_1P,train
6mft_1P,train
7the_0P,train
4qti_0P,train
5xhv_1P,train
4yk4_1P,train
4tsa_0P,train
7jtr_1P,train
7k9k_0P,train
4u6h_0P,train
7zr8_0P,train
5t1d_0P,train
4hkx_0P,train
3nfp_0P,train
7xxl_0P,train
3fb8_0P,train
2i60_0P,train
3x3f_0P,train
4gxu_1P,train
6kn9_0P,train
4nhh_4P,train
5dur_0P,train
4web_0P,train
5wob_1P,train
5uqy_2P,train
7jwg_0P,train
6xob_0P,train
7vux_0P,train
7ktx_0P,train
7ps1_0P,train
7cwl_0P,train
3u30_1P,train
6mui_0P,train
5l6y_0P,train
7dk0_0P,train
6pyc_1P,train
7zwm_2P,train
6wvz_0P,train
4hlz_0P,train
7qf0_0P,train
6oc3_0P,train
7coe_1P,train
6nyq_0P,train
7xw6_0P,train
7k4n_0P,train
5jhl_0P,train
6z3q_0P,train
6vc9_0P,train
6q20_0P,train
7jhg_0P,train
6woq_3P,train
6tko_0P,train
6j14_0P,train
8a1e_1P,train
5tlk_3P,train
7w9f_0P,train
5ibl_1P,train
7m6i_1P,train
5k59_1P,train
6bfq_1P,train
5mo9_0P,train
6ikm_0P,train
8dlr_0P,train
7mw5_0P,train
5d1z_2P,train
7pnm_0P,train
5jw4_0P,train
3vi3_1P,train
1ncc_0P,train
7b0b_0P,train
6mlk_0P,train
7rxd_0P,train
6vy4_1P,train
4yjz_0P,train
7rdw_0P,train
7x1t_0P,train
5w6g_0P,train
3a67_0P,train
6ln2_0P,train
7m30_1P,train
7f12_0P,train
7k9z_0P,train
3vga_0P,train
4oly_0P,train
6cse_0P,train
7tdn_0P,train
3jab_1P,train
7rbu_0P,train
7ch4_0P,train
5t5b_1P,train
6pwc_0P,train
6ur5_1P,train
7jmp_0P,train
5ljy_0P,train
4uv7_0P,train
6n6b_0P,train
5bk1_1P,train
7k66_0P,train
5f9w_0P,train
4yue_0P,train
7zfc_2P,train
4uu9_0P,train
7ydi_0P,train
5gs2_1P,train
5d1z_3P,train
5nhr_0P,train
7mxl_2P,train
7s5q_1P,train
7wcr_0P,train
7mdu_0P,train
5tzt_1P,train
6vja_0P,train
7s5q_0P,train
7swn_0P,train
3bqu_0P,train
6xpy_0P,train
6otc_0P,train
6ye3_1P,train
7jw0_0P,train
6glx_0P,train
7k45_0P,train
7ura_0P,train
1mhp_1P,train
7m6d_1P,train
7lkh_0P,train
7c61_0P,train
6ywc_1P,train
3sob_0P,train
7e3l_0P,train
7eh5_1P,train
6b0s_0P,train
7dkj_0P,train
7lqw_0P,train
3pnw_1P,train
7np1_1P,train
4rau_0P,train
5fcu_0P,train
3uaj_0P,train
7fcp_1P,train
4g6m_0P,train
5cba_0P,train
4zpv_1P,train
7vyr_1P,train
7lcn_0P,train
7tp4_0P,train
3kj4_0P,train
7q9g_0P,train
7m7w_1P,train
7kmg_1P,train
7fjs_0P,train
3l5x_0P,train
3ux9_1P,train
5j3d_0P,train
6o3b_1P,train
4ypg_0P,train
4lqf_0P,train
5vl3_0P,train
7tbf_1P,train
1ic4_0P,train
7wo4_0P,train
6b0h_0P,train
6a3w_3P,train
7bsd_0P,train
7mmo_1P,train
7klh_1P,train
7lr3_1P,train
7kf0_0P,train
5kjr_0P,train
7pnq_0P,train
7q6c_0P,train
6xsk_2P,train
7n3c_0P,train
7wef_0P,train
6wno_0P,train
7unb_0P,train
1e6j_0P,train
4hf5_0P,train
7ce2_0P,train
6xlq_0P,train
7c01_1P,train
7e8f_2P,train
7zf8_0P,train
1kip_0P,train
6wty_3P,train
6ww5_1P,train
6ol6_1P,train
6gku_0P,train
1dzb_1P,train
3c09_1P,train
4k2u_0P,train
6p4b_1P,train
5ug0_0P,train
4om1_0P,train
6l62_0P,train
7e3c_0P,train
2iff_0P,train
6dc3_0P,train
7kqe_0P,train
5xmh_1P,train
7laa_0P,train
7sg4_0P,train
4lf3_1P,train
6nip_1P,train
5c8j_0P,train
6pi7_1P,train
5jxe_0P,train
4m62_1P,train
6xpr_1P,train
7kmh_0P,train
1g7j_0P,train
7epx_1P,train
7uaq_0P,train
7mem_0P,train
7sd5_0P,train
1nsn_0P,train
7l2c_1P,train
7php_0P,train
4lvh_0P,train
5uem_0P,train
7eh5_0P,train
7x1m_2P,train
1ynt_1P,train
7e8f_1P,train
6r2s_0P,train
6xq2_1P,train
4m5z_0P,train
5eu7_1P,train
6plk_1P,train
6jht_0P,train
6iw0_0P,train
7qtj_1P,train
7czw_0P,train
6xoc_0P,train
5f3b_1P,train
7chh_0P,train
6vvu_0P,train
6q23_0P,train
7si0_0P,train
5vcn_1P,train
1kir_0P,train
6k7o_0P,train
7so7_1P,train
7n5h_0P,train
7x7v_1P,train
1xgu_0P,train
1za3_1P,train
7lss_0P,train
3g6j_1P,train
7te6_1P,train
6b0g_0P,train
7czy_0P,train
5ywy_0P,train
5o7p_0P,train
7sfv_0P,train
5gs2_0P,train
7nd8_0P,train
7l7e_3P,train
7ny5_0P,train
7ps0_1P,train
7fbi_0P,train
5vjq_2P,train
6ii9_2P,train
7l7e_1P,train
2oz4_0P,train
7r8l_0P,train
2uzi_0P,train
7e3o_0P,train
3ejy_1P,train
7ucg_2P,train
7zfa_2P,train
6qb3_0P,train
7s0c_1P,train
4nzr_0P,train
3uzq_0P,train
7qtj_0P,train
4f37_1P,train
7ttm_0P,train
1fsk_0P,train
7mkl_0P,train
7lex_0P,train
5uoe_0P,train
6lhq_0P,train
7wsl_0P,train
6ztr_0P,train
5udc_1P,train
7tb8_0P,train
5ezo_0P,train
7k9h_0P,train
7lq7_0P,train
6sxi_0P,train
1v7n_1P,train
7q9i_0P,train
4hjj_1P,train
5vjo_0P,train
7czr_0P,train
7f9w_0P,train
6mg7_0P,train
7e9p_0P,train
2qqn_0P,train
6chb_0P,train
3bt2_0P,train
4od2_0P,train
5d1q_0P,train
4lvo_0P,train
7we8_0P,train
8dce_0P,train
6dfj_0P,train
5sx4_1P,train
4qex_0P,train
4al8_0P,train
2xra_0P,train
4etq_0P,train
3ogc_0P,train
4jpw_0P,train
7whz_2P,train
6bpc_1P,train
4d9q_0P,train
5w5x_0P,train
2adf_0P,train
5nmv_0P,train
7phq_0P,train
6dkj_0P,train
7ldd_1P,train
5mvz_1P,train
4ydi_0P,train
7pi2_0P,train
2jel_0P,train
5fhc_0P,train
5xbm_1P,train
6txz_0P,train
6cwt_1P,train
6n4r_0P,train
5vpg_0P,train
7q0g_0P,train
4oii_1P,train
6oy4_0P,train
6glw_1P,train
5e94_1P,train
5j13_0P,train
5k9o_0P,train
7usl_0P,train
7e8c_2P,train
7zf3_1P,train
2yss_0P,train
6dzy_1P,train
7ean_0P,train
4ye4_0P,train
7bua_2P,train
5b71_1P,train
5b3j_1P,train
6gv4_0P,train
6e4x_0P,train
4k3j_0P,train
6b0e_0P,train
7v5j_0P,train
7swp_0P,train
4dkf_1P,train
1fbi_1P,train
7cyv_0P,train
7oly_0P,train
7zfa_1P,train
7qnx_0P,train
7dfp_0P,train
7niu_0P,train
6bdz_0P,train
4dvr_0P,train
6j71_0P,train
7t7b_0P,train
7cdj_0P,train
4k94_0P,train
7nd5_0P,train
6nb6_0P,train
7m30_2P,train
7qf1_1P,train
7x7v_0P,train
6vel_0P,train
6xxv_0P,train
2vc2_0P,train
5t5f_0P,train
6fgb_0P,train
6y6c_1P,train
6sni_0P,train
6wzl_1P,train
7lcv_0P,train
7d0c_1P,train
3etb_1P,train
3ulu_2P,train
7wro_0P,train
6fxn_0P,train
4kuc_1P,train
5tfw_0P,train
5o4o_0P,train
6qd7_1P,train
7r6w_0P,train
7zfa_0P,train
7kf1_1P,train
7x7t_1P,train
3ks0_1P,train
5utz_2P,train
5ukr_0P,train
7c88_1P,train
7mjt_0P,train
6oan_1P,train
7jgj_0P,train
6u38_0P,train
7c2t_0P,train
7wi0_1P,train
7r6w_1P,train
7n4m_0P,train
7rfb_1P,train
6bkd_0P,train
6u9s_1P,train
7zfe_1P,train
4xmm_0P,train
6j5d_0P,train
4u1g_1P,train
7dm2_0P,train
1uac_0P,train
7w71_1P,train
7v6n_1P,train
7n8q_1P,train
4dgi_0P,train
7m7w_0P,train
4ps4_0P,train
6vx4_0P,train
7mzn_0P,train
2ghw_0P,train
5xjm_0P,train
7m6h_1P,train
7e8c_0P,train
7wcz_0P,train
6x97_0P,train
5a3i_1P,train
1vfb_0P,train
4nm8_1P,train
7nwl_0P,train
7te1_1P,train
7dq7_0P,train
7k8s_0P,train
7a0w_0P,train
7e5r_6P,train
1xgr_0P,train
5dhx_0P,train
6ktr_1P,train
6xdg_0P,train
7c2l_0P,train
7urf_0P,train
7wrv_0P,train
7kmi_0P,train
1i9r_0P,train
2r0l_0P,train
4qci_1P,train
6h3u_0P,train
5fec_0P,train
6iap_1P,train
4lsu_0P,train
2fjh_1P,train
7wly_0P,train
5vyf_1P,train
2r4r_0P,train
7wi0_2P,train
5kvg_0P,train
7mjl_0P,train
7z0x_0P,train
3n85_0P,train
2xqb_0P,train
6pdx_0P,train
1ztx_0P,train
7we7_0P,train
4i2x_1P,train
5whk_0P,train
7lfa_0P,train
7l5b_0P,train
7pr0_0P,train
4s1s_0P,train
3mac_0P,train
7a65_0P,train
7tuf_1P,train
6umx_1P,train
7tat_0P,train
7mtb_0P,train
6qig_0P,train
4l5f_0P,train
6bit_1P,train
6wjl_1P,train
7lop_2P,train
5t29_0P,train
7chp_0P,train
4wfh_1P,train
5te6_0P,train
7e8m_0P,train
6vyv_0P,train
1afv_1P,train
4py8_0P,train
6mlm_0P,train
7kn3_0P,train
7rxp_0P,train
4qnp_1P,train
6dc5_0P,train
7lo8_0P,train
7dpm_1P,train
6yor_0P,train
6nn3_0P,train
6xcj_0P,train
5ush_0P,train
6xq0_0P,train
4xnm_0P,train
4ki5_1P,train
5jym_1P,train
4xvt_0P,train
7x7t_0P,train
7woc_0P,train
2b4c_0P,train
4rgn_1P,train
6ieb_1P,train
2cmr_0P,train
7str_0P,train
3iu3_0P,train
7ks9_0P,train
7f62_0P,train
7so5_0P,train
7w9e_0P,train
7cjf_0P,train
5wux_0P,train
4dn4_0P,train
2eks_0P,train
7nxa_1P,train
7jx3_2P,train
4lvh_1P,train
6q0e_0P,train
5occ_0P,train
1nmc_0P,train
7n0a_0P,train
7t10_0P,train
7kfw_0P,train
7kqb_0P,train
5gjt_0P,train
4fqy_0P,train
1tzi_0P,train
5t6l_0P,train
2qr0_1P,train
7tp3_0P,train
1g7l_0P,train
4ogx_0P,train
7bua_0P,train
6ayz_1P,train
6jbt_0P,train
6phf_1P,train
2nyy_0P,train
7d0b_0P,train
1yjd_0P,train
7q9p_0P,train
8dzi_2P,train
6ww2_0P,train
7sk9_0P,train
4yzf_0P,train
7yrf_0P,train
3j8w_3P,train
7mzk_3P,train
6oro_2P,train
5kem_1P,train
7kex_0P,train
1bgx_0P,train
7ndc_0P,train
5th9_2P,train
5kw9_0P,train
6oan_0P,train
7m8j_0P,train
6qd7_0P,train
5w08_0P,train
7rxj_1P,train
4s1r_0P,train
7o9s_0P,train
5kov_0P,train
7msq_1P,train
6wzm_0P,train
7fjn_1P,train
6wez_0P,train
3klh_0P,train
6w4s_0P,train
7whz_1P,train
6b70_0P,train
7e3k_0P,train
7mzk_0P,train
5xs7_0P,train
6mek_2P,train
3lzf_0P,train
4oqt_0P,train
5bk2_1P,train
7jkt_0P,train
5f6j_1P,train
5i5k_1P,train
7rkv_0P,train
3b9k_1P,train
7phv_0P,train
3wkm_0P,train
1j1o_0P,train
8dls_0P,train
7oh0_0P,train
6tyb_0P,train
4rfn_0P,train
4y5v_2P,train
7zfd_0P,train
7klc_1P,train
6phc_1P,train
5w23_2P,train
6ukj_0P,train
7rd5_1P,train
3tt1_1P,train
4zfg_0P,train
7che_0P,train
5uoe_4P,train
3qa3_3P,train
5tlj_0P,train
7a3u_0P,train
3eo1_0P,train
7qu2_0P,train
1j1p_0P,train
6osh_0P,train
7we9_0P,train
2bdn_0P,train
4u6v_1P,train
7ki6_0P,train
7s11_2P,train
2eiz_0P,train
3wlw_1P,train
4ybq_1P,train
6xgc_0P,train
7n62_0P,train
1g7i_0P,train
7zwf_0P,train
4cad_1P,train
7l2f_0P,train
3uze_1P,train
4bz1_0P,train
7u9g_0P,train
2xwt_0P,train
7mn8_0P,train
4v1d_1P,train
7d5z_0P,train
2kh2_0P,train
5vqm_1P,train
7ps2_0P,train
7kfx_0P,train
3pjs_0P,train
7n3i_0P,train
2w9e_0P,train
7vmu_0P,train
3uyp_0P,train
4y5y_0P,train
5czv_0P,train
3rkd_1P,train
7m42_0P,train
7kqh_1P,train
7qu1_0P,train
7cac_0P,train
6ek2_1P,train
7nxa_0P,train
7x6o_0P,train
7n8i_0P,train
3ngb_0P,train
7wk8_0P,train
5i9q_0P,train
6y6c_0P,train
4h8w_0P,train
4ydl_1P,train
5ogi_0P,train
4m8q_1P,train
6al1_0P,train
7ntc_0P,train
4o9h_0P,train
1xgt_0P,train
2zjs_0P,train
7tpj_0P,train
7jmo_0P,train
4f15_2P,train
7tcc_5P,train
7rah_1P,train
7ahv_0P,train
1bj1_1P,train
7teq_0P,train
7jum_2P,train
7mnl_1P,train
4o58_0P,train
4jre_0P,train
6v4o_0P,train
6id4_1P,train
5ikc_0P,train
7qti_0P,train
5cus_3P,train
5do2_1P,train
6nmr_1P,train
7cr5_0P,train
6nmv_0P,train
6cvk_1P,train
7jr7_1P,train
7v2a_0P,train
6zdh_0P,train
7cyh_0P,train
7b3o_0P,train
7r6x_0P,train
7jti_0P,train
7kfh_0P,train
7r40_0P,train
7a5r_0P,train
6xkr_0P,train
1a14_0P,train
7m6g_1P,train
7kr5_1P,train
4mxv_0P,train
7dk4_0P,train
5zxv_1P,train
7kej_0P,train
2qad_1P,train
5gs0_1P,train
2q8a_0P,train
7ru8_0P,train
7neg_0P,train
7t4r_1P,train
5h35_0P,train
7e3b_0P,train
6bft_1P,train
5tpn_0P,train
7s0e_0P,train
7e88_1P,train
7tc9_0P,train
7k9j_0P,train
4d3c_0P,train
4ffw_1P,train
4ag4_0P,train
6fax_0P,train
1g7h_0P,train
7ps7_1P,train
6ohg_0P,train
4rqs_0P,train
6q0h_0P,train
7bxa_0P,train
7fae_0P,train
5vlp_0P,train
5lsp_1P,train
7wbz_0P,train
1ndm_0P,train
7czq_1P,train
7s0x_1P,train
4f3f_0P,train
1qfu_0P,train
6gv1_0P,train
7jmw_0P,train
2r69_0P,train
7cmk_0P,train
4kht_0P,train
4f9p_1P,train
2dqg_0P,train
7mzm_0P,train
5y2m_1P,train
4ij3_0P,train
5vl7_0P,train
7k8u_0P,train
7deo_1P,train
7r89_0P,train
7upl_1P,train
7q9j_0P,train
4ttd_0P,train
2dqh_0P,train
7k9z_1P,train
7v27_0P,train
5eii_1P,train
6wgl_0P,train
7ahu_1P,train
7f7h_1P,train
3jcx_0P,train
6uig_1P,train
5tih_0P,train
3rhw_1P,train
7zr7_0P,train
7sc1_0P,train
5l0q_1P,train
7daa_0P,train
7det_0P,train
2a0l_1P,train
7t4q_2P,train
4jdt_0P,train
7wo7_0P,train
7s0b_0P,train
7si2_0P,train
7ydy_0P,train
7rth_10P,train
4rgn_0P,train
7chc_1P,train
3h3b_1P,train
5c0r_0P,train
7k9i_0P,train
1xgp_0P,train
7bz5_0P,train
7m71_0P,train
5bv7_0P,train
6i07_0P,train
4ala_0P,train
6r0x_1P,train
7v61_1P,train
7wea_0P,train
7scn_0P,train
7wm0_0P,train
7ps4_0P,train
6x87_0P,train
1jps_0P,train
7amr_0P,train
5fhc_1P,train
6h2y_0P,train
1c08_0P,train
6aj9_2P,train
7rfc_0P,train
7czx_1P,train
6b08_0P,train
2dqi_0P,train
6cxy_0P,train
5kvd_0P,train
7mzl_0P,train
8a1e_0P,train
6pzf_0P,train
1jrh_0P,train
6okn_1P,train
7t01_0P,train
7ezv_1P,train
6e62_1P,train
6xzw_0P,train
7rr0_0P,train
4hfu_0P,train
7u2d_0P,train
6orp_0P,train
6p67_1P,train
7ecy_0P,train
1rjl_0P,train
7bep_0P,train
5uek_0P,train
6p3s_0P,train
7bel_0P,train
7xh8_0P,train
6phb_0P,train
6dfi_0P,train
4dtg_0P,train
7rq6_0P,train
5xwd_0P,train
6fla_0P,train
7zfc_0P,train
7jn5_0P,train
7mzj_3P,train
7ttx_0P,train
5hys_2P,train
7cws_0P,train
7zf4_1P,train
7kn6_1P,train
6z3p_0P,train
3bdy_0P,train
7zwi_1P,train
7eya_0P,train
7u2e_0P,train
7jie_1P,train
3ru8_0P,train
7cdi_0P,train
6w52_0P,train
5xxy_0P,train
6tou_0P,train
6iec_0P,train
4xny_0P,train
5cws_0P,train
7fcp_0P,train
4yfl_0P,train
6ejg_0P,train
5vta_0P,train
6nms_0P,train
6wir_0P,train
7eng_0P,train
7n4l_0P,train
4plj_1P,train
6u6u_0P,train
7kxj_0P,train
7nx6_1P,train
2vxq_0P,train
7lue_0P,train
4ffz_0P,train
6att_0P,train
5f3j_1P,train
7jv4_0P,train
6wtu_0P,train
7nd3_0P,train
7seg_1P,train
7tas_0P,train
7f3q_0P,train
6ofi_0P,train
7a3t_0P,train
4kro_1P,train
6usf_1P,train
7tca_0P,train
6cmi_0P,train
6mfp_1P,train
7phg_0P,train
7duo_0P,train
2xtj_0P,train
5bo1_1P,train
3csy_2P,train
5uoe_3P,train
7l58_0P,train
7n8h_0P,train
4rrp_4P,train
5kve_0P,train
2arj_0P,train
7bei_0P,train
5x0t_1P,train
6k0y_0P,train
7zbu_0P,train
4olw_0P,train
6q18_0P,train
7kn4_1P,train
7lxx_0P,train
5c7x_1P,train
7x1m_1P,train
1ahw_1P,train
4jlr_1P,train
6elu_1P,train
1kiq_0P,train
6ddr_0P,train
7e86_0P,train
7rk1_1P,train
6xpz_1P,train
3b2v_0P,train
6rlo_0P,train
6x5b_0P,train
5en2_0P,train
5w42_0P,train
7rw2_0P,train
5y0a_1P,train
6ion_0P,train
6m3b_0P,train
1bvk_1P,train
3ldb_0P,train
7v26_0P,train
7whz_0P,train
7jln_0P,train
7tht_0P,train
3so3_0P,train
5d71_0P,train
7q9k_1P,train
7bnv_0P,train
7sts_1P,train
6oe5_1P,train
5d1x_0P,train
7djz_0P,train
7ps6_1P,train
7kfv_0P,train
7a3n_0P,train
7tzh_0P,train
5f72_0P,train
7pg8_1P,train
5d93_1P,train
7lr4_0P,train
4fp8_2P,train
7ljr_0P,train
6hhc_0P,train
7wi0_0P,train
2r0k_0P,train
7rxl_0P,train
7jx3_1P,train
6s8d_0P,train
7wjy_1P,train
7m42_1P,train
7cho_1P,train
5grj_0P,train
6al5_0P,train
4i18_0P,train
7f0x_0P,train
7cm4_0P,train
7czu_0P,train
7zf5_3P,train
4hcr_1P,train
6wzj_1P,train
2r56_1P,train
3mj9_0P,train
7bpk_0P,train
6ddm_0P,train
6j6y_1P,train
7dce_0P,train
5tud_1P,train
7kyl_1P,train
6ko5_0P,train
5zs0_0P,train
4uao_0P,train
7a3p_0P,train
7s8h_1P,train
6n8d_1P,train
5ugy_0P,train
7dk2_2P,train
2vis_0P,train
5f96_0P,train
4g7y_0P,train
4hc1_0P,train
4gms_2P,train
4jkp_0P,train
3tt3_0P,train
7zfa_6P,train
7x7u_2P,train
3u9u_0P,train
1xgq_0P,train
3wsq_0P,train
7cwo_0P,train
7ben_1P,train
7ey5_1P,train
6lxj_0P,train
6wit_1P,train
4wv1_1P,train
7mlz_0P,train
6m58_1P,train
7jr7_0P,train
7sbu_0P,train
3j42_2P,train
5xez_0P,train
7wvm_1P,train
6xkp_1P,train
7rp0_0P,train
4leo_0P,train
7v3l_0P,train
7k8m_0P,train
7n3d_0P,train
6ba5_2P,train
7mw5_2P,train
7mrz_0P,train
6ot0_0P,train
5o6v_1P,train
5tpw_0P,train
7c6a_0P,train
7s0d_0P,train
4ubd_2P,train
4np4_1P,train
7wlc_0P,train
5wk3_3P,train
7won_0P,train
4rx4_1P,train
2zch_0P,train
7su1_0P,train
1pkq_1P,train
7ley_0P,train
1egj_0P,train
7wph_1P,train
7wed_0P,train
7r9d_0P,train
5mes_0P,train
1osp_0P,train
6mto_0P,train
7u8j_0P,train
4i3s_0P,train
7mzh_0P,train
7z0y_0P,train
7lqv_1P,train
7swo_0P,train
6rp8_0P,train
4jhw_0P,train
7wk9_0P,train
5g64_1P,train
7vyt_1P,train
4q6i_0P,train
5uhy_1P,train
1pg7_0P,train
7k8v_1P,train
3p11_0P,train
7shz_2P,train
3j1s_0P,train
7k8w_1P,train
5lbs_1P,train
4jpk_0P,train
7mzf_0P,train
2ghw_1P,train
7qny_1P,train
7qnw_1P,train
4irz_0P,train
7d6i_0P,train
6r8x_0P,train
7ej4_0P,train
6hig_0P,train
6v4p_0P,train
2dqe_0P,train
4nik_0P,train
6h5n_0P,train
3p0y_0P,train
7e7y_1P,train
5w1k_3P,train
7cah_0P,train
4dke_0P,train
7dx4_0P,train
7sbg_0P,train
7dzy_0P,train
7l7d_0P,train
7rah_0P,train
4m48_0P,train
5yy5_0P,train
7l2d_0P,train
4tsb_0P,train
3be1_0P,train
6c08_0P,train
7mlv_1P,train
3j5m_0P,train
7tfn_0P,train
7sco_0P,train
4p59_0P,train
5kqv_0P,train
6cwd_3P,train
7n0v_0P,train
7tug_0P,train
7zf5_0P,train
3mxw_0P,train
6ddv_0P,train
1iqd_0P,train
7wee_0P,train
6q1z_1P,train
6mtq_0P,train
4gms_1P,train
7ldd_0P,train
7l3n_0P,train
6a77_0P,train
7qnx_1P,train
6pzy_0P,train
7dm1_1P,train
6jhs_0P,train
3bqu_1P,train
4lmq_1P,train
7eo0_0P,train
4aei_0P,train
6xe1_0P,train
7kqg_0P,train
7mjj_0P,train
6x4t_0P,train
6wf0_0P,train
7lop_0P,train
5x8m_0P,train
6wik_0P,train
6wtv_1P,train
7lo7_0P,train
5w0k_1P,train
7t3m_0P,train
6xq0_1P,train
7stz_1P,train
1hys_0P,train
6xcm_0P,train
6jmr_0P,train
7ur4_0P,train
5y11_0P,train
7ru5_0P,train
5jq6_0P,train
7wk0_0P,train
6azz_1P,train
1ar1_0P,train
4zxb_1P,train
2dqc_0P,train
4xak_1P,train
4ki5_0P,train
7kfy_0P,train
6s8j_0P,train
7rfp_1P,train
7pqz_1P,train
6gff_0P,train
6iea_0P,train
6k65_0P,train
6apb_0P,train
7ws6_0P,train
7m6f_1P,train
1lk3_1P,train
7kzb_0P,train
2dqd_0P,train
6t3j_2P,train
4hg4_8P,train
7lok_0P,train
7luc_3P,train
8df5_3P,train
7e5o_0P,train
7e7e_0P,train
1h0d_0P,train
7nd0_0P,train
6oel_0P,train
4zs6_1P,train
7cyp_0P,train
7bub_0P,train
4g80_0P,train
6mhr_0P,train
1dqj_0P,train
7eam_1P,train
7ws2_0P,train
8dcc_0P,train
1ic5_0P,train
6hx4_1P,train
7zrc_0P,train
7ejy_0P,train
5lqb_0P,train
7s4s_0P,train
7keo_1P,train
6ii4_1P,train
4rgm_1P,train
7jv2_0P,train
7chc_0P,train
3k2u_0P,train
7woa_0P,train
7zwm_3P,train
7neh_0P,train
3v4p_0P,train
2qqk_0P,train
1g7m_0P,train
7srs_1P,train
7m30_0P,train
7k8x_0P,train
4lss_0P,train
5wt9_0P,train
6uda_0P,train
5cd5_0P,train
6bfs_0P,train
7pi7_0P,train
7rk2_1P,train
6e56_0P,train
7o52_0P,train
7a3o_0P,train
3bsz_1P,train
7pqy_1P,train
5uea_1P,train
6jod_0P,train
5dmi_0P,train
6xsw_0P,train
3dvn_1P,train
7kyo_0P,train
6jhq_0P,train
7mkm_0P,train
7jic_0P,train
6oe5_0P,train
7jix_0P,train
1z3g_1P,train
3a6b_0P,train
7lxz_1P,train
6p50_0P,train
7s5p_0P,train
6n5e_0P,train
7ls9_0P,train
5lxg_0P,train
3bn9_1P,train
1ezv_0P,train
6p8n_0P,train
7zr9_0P,train
5jo4_1P,train
7pi3_11P,train
6dzw_1P,train
6wdt_0P,train
6woz_0P,train
7e39_0P,train
6kz0_1P,train
5jym_0P,train
5sy8_0P,train
3qwo_0P,train
6ute_0P,train
7v24_0P,train
7qny_0P,train
7mjs_0P,train
5anm_1P,train
6ni2_1P,train
7bh8_1P,train
7pry_0P,train
6apd_4P,train
5ken_3P,train
7x7o_0P,train
6uta_1P,train
3uc0_0P,train
7mdp_0P,train
6nmu_1P,train
7wrl_0P,train
7phu_0P,train
5w9k_2P,train
6o1f_0P,val
1gc1_0P,val
4xvs_0P,val
6apd_0P,val
6p9h_0P,val
4khx_0P,val
6oao_0P,val
6lxj_1P,val
7x6l_0P,val
6vyh_0P,val
5nuz_0P,val
5d96_1P,val
6ii8_1P,val
5hhv_0P,val
6aru_0P,val
5yy5_1P,val
4k9e_0P,val
4m7l_0P,val
4hg4_1P,val
7bq5_1P,val
6yye_0P,val
7ket_0P,val
6vmk_0P,val
6xpq_0P,val
6mek_0P,val
6vy6_0P,val
7xic_0P,val
6y92_1P,val
6orq_0P,val
5vco_1P,val
7po5_0P,val
4odx_1P,val
6niu_0P,val
1uj3_0P,val
6wm9_1P,val
1eo8_0P,val
5d72_0P,val
1orq_0P,val
5vig_0P,val
1adq_0P,val
5o4g_0P,val
6vug_0P,val
6xq4_1P,val
6qfc_0P,val
6c6z_0P,val
6p3r_1P,val
3uzv_0P,val
7ucf_0P,val
7kew_0P,val
7d4g_0P,val
3l5w_1P,val
7wkx_1P,val
5dup_0P,val
2q8b_0P,val
5kvf_0P,val
7sue_0P,val
5ujz_0P,val
2vh5_0P,val
7lse_0P,val
5aaw_4P,val
6aq7_0P,val
6phd_0P,val
7ezv_0P,val
6lxk_0P,val
6wn1_1P,val
7chy_0P,val
4lu5_1P,val
5vic_0P,val
6jhr_0P,val
6vo1_0P,val
5uoe_1P,val
6i04_1P,val
5f3h_1P,val
3g6d_0P,val
1cz8_1P,val
7lf1_0P,val
6bp2_0P,val
7e9b_0P,val
7r0j_0P,val
6j5g_0P,val
4olx_0P,val
7shy_1P,val
2h9g_0P,val
5gzo_1P,val
6jep_1P,val
6uym_0P,val
7v23_0P,val
2x7l_0P,val
5cbe_0P,val
4iof_0P,val
7e5y_1P,val
6bpe_0P,val
7amq_0P,val
5zuf_0P,val
5usl_1P,val
5ggt_0P,val
6bgt_0P,val
6osv_0P,val
6c6y_1P,val
6u0l_2P,val
2i9l_0P,val
4ybl_0P,val
6ejm_0P,val
7rxi_0P,val
7kql_0P,val
2ybr_0P,val
6n5d_0P,val
5bjz_1P,val
1ncd_0P,val
4r9y_0P,val
7fci_0P,val
6e63_1P,val
7tdm_0P,val
6kn9_2P,val
7kqi_0P,val
6pzz_0P,val
6tys_0P,val
7ceb_0P,val
4n90_1P,val
3dvg_0P,val
5igx_0P,val
6az2_0P,val
3f7v_0P,val
7phu_1P,val
6s8i_0P,val
6b3s_0P,val
4g6j_0P,val
2dqf_1P,val
7tzh_1P,val
5ies_0P,val
3ulu_1P,val
2h9g_1P,val
3j8z_0P,val
7rks_0P,val
2wub_0P,val
1g9n_0P,val
1fdl_0P,val
6x96_0P,val
2b2x_1P,val
5gru_0P,val
6lgw_0P,val
3jbq_1P,val
5vl3_2P,val
5wko_0P,val
7wp2_0P,val
5kel_0P,val
7kpg_0P,val
7rbv_0P,val
6whk_0P,val
4y5x_0P,val
3v6z_1P,val
6cxc_2P,val
4z5r_0P,val
3ubx_1P,val
5ggv_0P,val
6iek_1P,val
2dd8_0P,val
4ffv_1P,val
6urm_1P,val
7luc_0P,val
6cvk_0P,val
5iwl_0P,val
4tsc_0P,val
3nps_0P,val
3etb_3P,val
1mlc_1P,val
6o8d_0P,val
6b0a_0P,val
6veq_0P,val
4ffy_0P,val
5veb_0P,test
5x2m_1P,test
7wog_0P,test
6o9i_1P,test
7nx3_1P,test
7yms_0P,test
5hdq_0P,test
5h37_1P,test
5xj4_0P,test
7vaf_0P,test
5voc_0P,test
7lab_1P,test
7u8m_3P,test
7zxf_0P,test
5hbv_0P,test
7sjn_0P,test
1ob1_0P,test
5w4l_3P,test
6c5v_0P,test
6pxh_0P,test
6pe9_2P,test
3gi8_0P,test
6lbh_1P,test
1wej_0P,test
5dfw_0P,test
7xw7_0P,test
4xwo_3P,test
4f9l_1P,test
6fn4_0P,test
6hjq_1P,test
7l5j_0P,test
6okm_0P,test
7bsc_0P,test
6c9u_0P,test
3wd5_0P,test
4f2m_1P,test
3hi6_1P,test
1oaz_1P,test
7epu_0P,test
6d6t_0P,test
7joo_0P,test
7tz5_0P,test
6s5a_0P,test
6cbv_0P,test
7c4s_1P,test
6wzt_0P,test
4fqj_0P,test
4o02_0P,test
6pz8_0P,test
4xx1_2P,test
4k24_0P,test
4ywg_1P,test
6mb3_0P,test
2nr6_1P,test
7mww_0P,test
7mhy_0P,test
4zs7_0P,test
4ckd_0P,test
3eff_0P,test
7lf8_0P,test
6cyf_2P,test
5any_0P,test
7cec_1P,test
6was_1P,test
6w1c_0P,test
5y9f_0P,test
3qum_2P,test
3ulu_0P,test
7bu8_0P,test
4edw_0P,test
7cbp_1P,test
2h8p_0P,test
7d85_1P,test
7l7r_1P,test
1tpx_0P,test
7txz_1P,test
7kzx_0P,test
6hga_0P,test
5umi_1P,test
7cqd_0P,test
6i9i_1P,test
7rew_0P,test
1oak_0P,test
7mlh_1P,test
6xqw_0P,test
6y97_0P,test
7tzg_1P,test
5nh3_0P,test
7lf7_1P,test
7kq7_0P,test
6s3t_0P,test
4okv_1P,test
6wmw_0P,test
6ml8_0P,test
5xku_0P,test
3opz_0P,test
7t0r_0P,test
7cn2_4P,test
7dzx_0P,test
6lz9_0P,test
1rvf_0P,test
7m3n_0P,test
6pe8_1P,test
6wer_0P,test
6a4k_1P,test
7ue9_0P,test
6o39_0P,test
2h32_0P,test
2ypv_0P,test
2j88_0P,test
6al0_0P,test
4r4h_0P,test
3l95_1P,test
3nh7_0P,test
6ppg_1P,test
3p30_0P,test
3grw_0P,test
4ot1_0P,test
6kyz_1P,test
5d8j_0P,test
6flc_0P,test
7teb_0P,test
5wi9_1P,test
6pcu_1P,test
7lk4_3P,test
7jtg_0P,test
4cmh_0P,test
5nj6_0P,test
3w2d_0P,test
3r08_0P,test
3hmx_0P,test
3w9e_0P,test
2jix_5P,test
6vca_0P,test
3kr3_0P,test
6nmt_0P,test
4nnp_1P,test
5fyk_2P,test
6rcv_2P,test
3j70_0P,test
3t2n_1P,test
3iyw_1P,test
5fhx_1P,test
7uar_0P,test
6pe9_3P,test
4r4n_0P,test
1ors_0P,test
4fqk_1P,test
7yrh_0P,test
6a0z_0P,test
5w2b_0P,test
4liq_0P,test
6w4m_0P,test
7a5s_0P,test
7fbi_1P,test
7mta_0P,test
3f5w_0P,test
5kem_2P,test
6rps_1P,test
6g8r_0P,test
6i8s_3P,test
4dw2_0P,test
4k8r_0P,test
6wqo_1P,test
3fmg_0P,test
5tz2_0P,test
4idj_0P,test
6ywd_0P,test
3vrl_1P,test
6iap_0P,test


==> SI/SI-split-epitope-ratio.csv <==
abdbids,set
3v6o_1P,train
1s78_0P,train
7mzg_0P,train
4f9l_1P,train
6wh9_2P,train
6d0u_0P,train
5o14_1P,train
2nz9_1P,train
4r4n_0P,train
2ltq_0P,train
7ek0_0P,train
6cw3_1P,train
5gmq_0P,train
6svl_0P,train
6rcu_0P,train
6wmw_1P,train
7n0u_0P,train
3jwo_0P,train
7pry_1P,train
6oor_0P,train
6vn1_0P,train
6hjp_0P,train
4v1d_0P,train
5njd_3P,train
7kez_0P,train
7deu_0P,train
5wb9_0P,train
1jhl_0P,train
5zuf_0P,train
6i3z_0P,train
3bgf_0P,train
4mhj_4P,train
6s3d_0P,train
6z2l_0P,train
6apd_0P,train
3s37_0P,train
6ocb_0P,train
6wmw_0P,train
5wth_0P,train
7kqi_0P,train
3wih_1P,train
1sy6_0P,train
4olv_0P,train
6whk_0P,train
5czx_1P,train
6xy2_0P,train
3jcb_0P,train
7b09_0P,train
7s6l_0P,train
6xdg_1P,train
5otj_1P,train
7n4j_0P,train
7k8z_1P,train
7mw3_0P,train
5d72_0P,train
7u8m_3P,train
6hjq_0P,train
5ucb_0P,train
7q0a_0P,train
6cm3_0P,train
4olz_0P,train
6cvk_0P,train
4qhu_1P,train
3eoa_0P,train
3skj_1P,train
7l7r_0P,train
7rew_0P,train
6o9i_1P,train
4xmn_0P,train
6x58_1P,train
1oaz_1P,train
4n90_1P,train
3w11_0P,train
5yoy_3P,train
5mi0_0P,train
5kte_0P,train
3hi1_1P,train
6j15_1P,train
6yio_0P,train
5w06_0P,train
7ey5_0P,train
4om0_0P,train
6b9j_1P,train
1ndg_0P,train
6cbv_0P,train
7chz_0P,train
5dfv_0P,train
3f5w_0P,train
7ws4_0P,train
7m7b_0P,train
7lfb_0P,train
7klg_1P,train
7uap_0P,train
6m3c_0P,train
7sem_0P,train
1j1x_0P,train
7qez_1P,train
7wpd_0P,train
3ulu_0P,train
7fjc_0P,train
4cmh_0P,train
7tuy_0P,train
6bpa_1P,train
8dke_0P,train
6ol6_0P,train
7f63_0P,train
7nd6_0P,train
6s5a_0P,train
1ic7_0P,train
7dcc_0P,train
5f9o_0P,train
5d70_0P,train
7chs_0P,train
6ejm_0P,train
5bvp_0P,train
7oh1_0P,train
6oz3_0P,train
5tqq_0P,train
3v7a_0P,train
6i9i_1P,train
7x6a_0P,train
7f15_0P,train
7zyi_0P,train
7czt_1P,train
6yye_0P,train
7wuh_0P,train
6vug_0P,train
3a6c_0P,train
3dvg_0P,train
5ldn_0P,train
7m3i_1P,train
4tsc_0P,train
6xc2_0P,train
6c6z_0P,train
7rth_2P,train
6o9h_0P,train
3lhp_1P,train
5c0n_1P,train
1wej_0P,train
7s5r_1P,train
7ucf_0P,train
1fj1_1P,train
6mft_1P,train
7the_0P,train
7mlh_1P,train
4qti_0P,train
5xhv_1P,train
4yk4_1P,train
4tsa_0P,train
7jtr_1P,train
7k9k_0P,train
4u6h_0P,train
1cz8_1P,train
7zr8_0P,train
5t1d_0P,train
4hkx_0P,train
3nfp_0P,train
5xku_0P,train
7xxl_0P,train
3fb8_0P,train
2i60_0P,train
3x3f_0P,train
4gxu_1P,train
6kn9_0P,train
4nhh_4P,train
5dur_0P,train
4web_0P,train
5wob_1P,train
5uqy_2P,train
7jwg_0P,train
6wn1_1P,train
4o02_0P,train
6iek_1P,train
6xob_0P,train
7vux_0P,train
7ktx_0P,train
7lf7_1P,train
7ps1_0P,train
3nh7_0P,train
7cwl_0P,train
3u30_1P,train
6mui_0P,train
5l6y_0P,train
6vca_0P,train
2j88_0P,train
7dk0_0P,train
6o39_0P,train
6pyc_1P,train
7zwm_2P,train
6wvz_0P,train
4hlz_0P,train
7qf0_0P,train
6oc3_0P,train
7coe_1P,train
6nyq_0P,train
6xpq_0P,train
7xw6_0P,train
7k4n_0P,train
5jhl_0P,train
6z3q_0P,train
6vc9_0P,train
6q20_0P,train
7jhg_0P,train
6woq_3P,train
3iyw_1P,train
6tko_0P,train
7wp2_0P,train
6j14_0P,train
8a1e_1P,train
5tlk_3P,train
7w9f_0P,train
5ibl_1P,train
7m6i_1P,train
1ob1_0P,train
5k59_1P,train
6bfq_1P,train
7e5y_1P,train
5mo9_0P,train
6ikm_0P,train
8dlr_0P,train
7mw5_0P,train
5d1z_2P,train
7pnm_0P,train
5jw4_0P,train
3vi3_1P,train
1ncc_0P,train
7b0b_0P,train
6mlk_0P,train
7rxd_0P,train
6vy4_1P,train
4yjz_0P,train
7mhy_0P,train
7rdw_0P,train
7x1t_0P,train
5w6g_0P,train
3a67_0P,train
6ln2_0P,train
7m30_1P,train
7f12_0P,train
7k9z_0P,train
3hmx_0P,train
5yy5_1P,train
3vga_0P,train
6p9h_0P,train
4oly_0P,train
3l95_1P,train
6cse_0P,train
7tdn_0P,train
3jab_1P,train
7rbu_0P,train
7ch4_0P,train
5t5b_1P,train
6pwc_0P,train
6ur5_1P,train
7jmp_0P,train
5ljy_0P,train
4uv7_0P,train
6n6b_0P,train
3l5w_1P,train
5bk1_1P,train
7k66_0P,train
5f9w_0P,train
5x2m_1P,train
4yue_0P,train
7zfc_2P,train
4uu9_0P,train
6kn9_2P,train
7ydi_0P,train
5gs2_1P,train
5d1z_3P,train
5nhr_0P,train
6orq_0P,train
7mxl_2P,train
3ubx_1P,train
7s5q_1P,train
7kq7_0P,train
7wcr_0P,train
7mdu_0P,train
5tzt_1P,train
6vja_0P,train
7s5q_0P,train
7swn_0P,train
3bqu_0P,train
6xpy_0P,train
6otc_0P,train
6ye3_1P,train
7jw0_0P,train
6glx_0P,train
7k45_0P,train
7ura_0P,train
1mhp_1P,train
7m6d_1P,train
6rcv_2P,train
7lkh_0P,train
4xx1_2P,train
7c61_0P,train
6ywc_1P,train
3sob_0P,train
7e3l_0P,train
7eh5_1P,train
6b0s_0P,train
7dkj_0P,train
7lqw_0P,train
2b2x_1P,train
7d4g_0P,train
2wub_0P,train
3wd5_0P,train
3pnw_1P,train
7np1_1P,train
4rau_0P,train
5fcu_0P,train
3uaj_0P,train
7fcp_1P,train
4g6m_0P,train
5cba_0P,train
4zpv_1P,train
7vyr_1P,train
7lcn_0P,train
7tp4_0P,train
3kj4_0P,train
7q9g_0P,train
7m7w_1P,train
4xvs_0P,train
7kmg_1P,train
7fjs_0P,train
3l5x_0P,train
6vo1_0P,train
7a5s_0P,train
3ux9_1P,train
5j3d_0P,train
6o3b_1P,train
4ypg_0P,train
4lqf_0P,train
5vl3_0P,train
7tbf_1P,train
6g8r_0P,train
1ic4_0P,train
7wo4_0P,train
5nuz_0P,train
6b0h_0P,train
6a3w_3P,train
7bsd_0P,train
5hdq_0P,train
7mmo_1P,train
7klh_1P,train
7lr3_1P,train
7kf0_0P,train
5kjr_0P,train
5hbv_0P,train
7pnq_0P,train
7q6c_0P,train
6w1c_0P,train
6xsk_2P,train
7n3c_0P,train
7wef_0P,train
6wno_0P,train
7unb_0P,train
4olx_0P,train
1e6j_0P,train
4hf5_0P,train
7ce2_0P,train
6s8i_0P,train
6xlq_0P,train
7c01_1P,train
7e8f_2P,train
7zf8_0P,train
1kip_0P,train
6wty_3P,train
6ww5_1P,train
6ol6_1P,train
6gku_0P,train
7x6l_0P,train
1dzb_1P,train
3c09_1P,train
4k2u_0P,train
6p4b_1P,train
5ug0_0P,train
4om1_0P,train
6l62_0P,train
7uar_0P,train
7e3c_0P,train
2iff_0P,train
6dc3_0P,train
7kqe_0P,train
5xmh_1P,train
7laa_0P,train
7sg4_0P,train
4lf3_1P,train
6nip_1P,train
5c8j_0P,train
6pi7_1P,train
5jxe_0P,train
4m62_1P,train
6xpr_1P,train
7kmh_0P,train
1g7j_0P,train
7epx_1P,train
7uaq_0P,train
7epu_0P,train
7mem_0P,train
6qfc_0P,train
6ii8_1P,train
6d6t_0P,train
7sd5_0P,train
1nsn_0P,train
7l2c_1P,train
7php_0P,train
4lvh_0P,train
5uem_0P,train
7eh5_0P,train
7x1m_2P,train
1ynt_1P,train
7e8f_1P,train
6r2s_0P,train
6xq2_1P,train
4m5z_0P,train
6a4k_1P,train
5eu7_1P,train
6plk_1P,train
6jht_0P,train
6iw0_0P,train
7qtj_1P,train
6bp2_0P,train
7czw_0P,train
6was_1P,train
6xoc_0P,train
6ml8_0P,train
7joo_0P,train
5f3b_1P,train
7chh_0P,train
6vvu_0P,train
6q23_0P,train
7si0_0P,train
5vcn_1P,train
1kir_0P,train
6k7o_0P,train
7so7_1P,train
7n5h_0P,train
7rks_0P,train
7x7v_1P,train
1xgu_0P,train
1za3_1P,train
7lss_0P,train
6hga_0P,train
3g6j_1P,train
7te6_1P,train
6w4m_0P,train
6b0g_0P,train
7czy_0P,train
5ywy_0P,train
5o7p_0P,train
4z5r_0P,train
6kyz_1P,train
7sfv_0P,train
5gs2_0P,train
7nd8_0P,train
7l7e_3P,train
7ny5_0P,train
7ps0_1P,train
7fbi_0P,train
5vjq_2P,train
6ii9_2P,train
7bsc_0P,train
7l7e_1P,train
7vaf_0P,train
2oz4_0P,train
7r8l_0P,train
2uzi_0P,train
7e3o_0P,train
3ejy_1P,train
2h9g_1P,train
7ucg_2P,train
7zfa_2P,train
6qb3_0P,train
7s0c_1P,train
4nzr_0P,train
3uzq_0P,train
7qtj_0P,train
4f37_1P,train
7wog_0P,train
7ttm_0P,train
1fsk_0P,train
7mkl_0P,train
7lex_0P,train
5uoe_0P,train
6cyf_2P,train
4y5x_0P,train
6lhq_0P,train
7wsl_0P,train
6ztr_0P,train
5udc_1P,train
1ncd_0P,train
7tb8_0P,train
5ezo_0P,train
7k9h_0P,train
7lq7_0P,train
6sxi_0P,train
1v7n_1P,train
7q9i_0P,train
4hjj_1P,train
5vjo_0P,train
7zxf_0P,train
7czr_0P,train
7f9w_0P,train
6mg7_0P,train
7e9p_0P,train
2qqn_0P,train
6chb_0P,train
3bt2_0P,train
4od2_0P,train
5d1q_0P,train
4lvo_0P,train
3nps_0P,train
7we8_0P,train
8dce_0P,train
6dfj_0P,train
5sx4_1P,train
4qex_0P,train
4al8_0P,train
6mek_0P,train
2xra_0P,train
4etq_0P,train
3ogc_0P,train
4jpw_0P,train
7whz_2P,train
6bpc_1P,train
4d9q_0P,train
5w5x_0P,train
2adf_0P,train
7cn2_4P,train
5igx_0P,train
5nmv_0P,train
7phq_0P,train
6dkj_0P,train
7ldd_1P,train
5mvz_1P,train
4ydi_0P,train
7pi2_0P,train
2jel_0P,train
5fhc_0P,train
5xbm_1P,train
6txz_0P,train
6cwt_1P,train
6n4r_0P,train
5vpg_0P,train
7q0g_0P,train
6okm_0P,train
5ggt_0P,train
4oii_1P,train
6oy4_0P,train
6glw_1P,train
5e94_1P,train
2h9g_0P,train
5j13_0P,train
5k9o_0P,train
7usl_0P,train
7sue_0P,train
4xwo_3P,train
7e8c_2P,train
7zf3_1P,train
1tpx_0P,train
2yss_0P,train
6dzy_1P,train
7ean_0P,train
4ye4_0P,train
5h37_1P,train
7bua_2P,train
5b71_1P,train
4f2m_1P,train
4k24_0P,train
5b3j_1P,train
6gv4_0P,train
6e4x_0P,train
4k3j_0P,train
6oao_0P,train
6b0e_0P,train
7v5j_0P,train
7swp_0P,train
4g6j_0P,train
4dkf_1P,train
1fbi_1P,train
7cyv_0P,train
7oly_0P,train
7zfa_1P,train
7qnx_0P,train
7dfp_0P,train
7niu_0P,train
6bdz_0P,train
4dvr_0P,train
6j71_0P,train
7t7b_0P,train
7cdj_0P,train
4k94_0P,train
7ezv_0P,train
7nd5_0P,train
6nb6_0P,train
7m30_2P,train
6c6y_1P,train
7qf1_1P,train
1adq_0P,train
7x7v_0P,train
6vel_0P,train
6xxv_0P,train
4ffv_1P,train
2vc2_0P,train
5t5f_0P,train
6fgb_0P,train
6y6c_1P,train
3gi8_0P,train
6sni_0P,train
7t0r_0P,train
6wzl_1P,train
7lcv_0P,train
7d0c_1P,train
3etb_1P,train
3ulu_2P,train
7bu8_0P,train
7cec_1P,train
7wro_0P,train
6fxn_0P,train
4kuc_1P,train
5tfw_0P,train
5o4o_0P,train
6qd7_1P,train
7r6w_0P,train
7zfa_0P,train
7kf1_1P,train
7x7t_1P,train
3ks0_1P,train
5utz_2P,train
4dw2_0P,train
3g6d_0P,train
5ukr_0P,train
7c88_1P,train
7mjt_0P,train
6oan_1P,train
7jgj_0P,train
6u38_0P,train
7c2t_0P,train
7wi0_1P,train
7r6w_1P,train
7n4m_0P,train
7rfb_1P,train
5uoe_1P,train
6bkd_0P,train
6lxk_0P,train
6u9s_1P,train
7zfe_1P,train
5voc_0P,train
4xmm_0P,train
6j5d_0P,train
4u1g_1P,train
7dm2_0P,train
1uac_0P,train
7w71_1P,train
7v6n_1P,train
7n8q_1P,train
4dgi_0P,train
6iap_0P,train
7m7w_0P,train
4edw_0P,train
4ps4_0P,train
6vx4_0P,train
7mzn_0P,train
2ghw_0P,train
5xjm_0P,train
7m6h_1P,train
7e8c_0P,train
7wcz_0P,train
6x97_0P,train
5a3i_1P,train
1vfb_0P,train
4nm8_1P,train
7nwl_0P,train
7te1_1P,train
7dq7_0P,train
7k8s_0P,train
7a0w_0P,train
7e5r_6P,train
1xgr_0P,train
5dhx_0P,train
6ktr_1P,train
6xdg_0P,train
6pz8_0P,train
1rvf_0P,train
7c2l_0P,train
7urf_0P,train
7wrv_0P,train
6bgt_0P,train
7kmi_0P,train
1i9r_0P,train
2r0l_0P,train
4qci_1P,train
6h3u_0P,train
5fec_0P,train
6iap_1P,train
4lsu_0P,train
2fjh_1P,train
7wly_0P,train
5vyf_1P,train
2r4r_0P,train
5wi9_1P,train
7wi0_2P,train
5fyk_2P,train
6e63_1P,train
5kvg_0P,train
7mjl_0P,train
7z0x_0P,train
3n85_0P,train
6wqo_1P,train
7l7r_1P,train
2xqb_0P,train
6pdx_0P,train
1ztx_0P,train
5nh3_0P,train
7we7_0P,train
4i2x_1P,train
5whk_0P,train
7lfa_0P,train
7l5b_0P,train
7pr0_0P,train
4s1s_0P,train
3mac_0P,train
7rxi_0P,train
4hg4_1P,train
7a65_0P,train
2dqf_1P,train
7tuf_1P,train
6umx_1P,train
4r9y_0P,train
7tat_0P,train
7mtb_0P,train
6qig_0P,train
1oak_0P,train
4l5f_0P,train
6bit_1P,train
6wjl_1P,train
7lop_2P,train
5t29_0P,train
7chp_0P,train
4wfh_1P,train
5te6_0P,train
7e8m_0P,train
6vyv_0P,train
7dzx_0P,train
6wer_0P,train
7luc_0P,train
1afv_1P,train
4py8_0P,train
6mlm_0P,train
7kn3_0P,train
7rxp_0P,train
4qnp_1P,train
6dc5_0P,train
7lo8_0P,train
7dpm_1P,train
6yor_0P,train
6nn3_0P,train
1g9n_0P,train
6xcj_0P,train
5ush_0P,train
6xq0_0P,train
4xnm_0P,train
4ki5_1P,train
5jym_1P,train
6wzt_0P,train
4xvt_0P,train
7x7t_0P,train
7woc_0P,train
2b4c_0P,train
4rgn_1P,train
5veb_0P,train
6ieb_1P,train
2cmr_0P,train
7str_0P,train
3iu3_0P,train
7ks9_0P,train
7f62_0P,train
7so5_0P,train
7w9e_0P,train
6vmk_0P,train
7cjf_0P,train
5wux_0P,train
4dn4_0P,train
2eks_0P,train
7nxa_1P,train
7jx3_2P,train
4lvh_1P,train
6q0e_0P,train
5occ_0P,train
1nmc_0P,train
7n0a_0P,train
7t10_0P,train
7kfw_0P,train
6urm_1P,train
7kqb_0P,train
5gjt_0P,train
4fqy_0P,train
1tzi_0P,train
3t2n_1P,train
5t6l_0P,train
2qr0_1P,train
7tp3_0P,train
1g7l_0P,train
4ogx_0P,train
7bua_0P,train
6ayz_1P,train
2nr6_1P,train
6jbt_0P,train
6phf_1P,train
2nyy_0P,train
6lz9_0P,train
7d0b_0P,train
1yjd_0P,train
7q9p_0P,train
8dzi_2P,train
6ww2_0P,train
7sk9_0P,train
4yzf_0P,train
7yrf_0P,train
3j8w_3P,train
7yms_0P,train
7mzk_3P,train
6oro_2P,train
5kem_1P,train
7kex_0P,train
6c9u_0P,train
1bgx_0P,train
7ndc_0P,train
6s3t_0P,train
5th9_2P,train
5kw9_0P,train
6oan_0P,train
1fdl_0P,train
6u0l_2P,train
7m8j_0P,train
4iof_0P,train
6xqw_0P,train
5kem_2P,train
6qd7_0P,train
5w08_0P,train
3f7v_0P,train
7rxj_1P,train
4s1r_0P,train
7o9s_0P,train
5kov_0P,train
7msq_1P,train
6wzm_0P,train
7fjn_1P,train
6wez_0P,train
3klh_0P,train
6c5v_0P,train
5ggv_0P,train
6w4s_0P,train
7cqd_0P,train
4r4h_0P,train
7whz_1P,train
6b70_0P,train
7e3k_0P,train
7mzk_0P,train
5xs7_0P,train
6mek_2P,train
3lzf_0P,train
4oqt_0P,train
6lxj_1P,train
5bk2_1P,train
5dup_0P,train
7jkt_0P,train
5f6j_1P,train
5i5k_1P,train
7rkv_0P,train
3b9k_1P,train
4fqk_1P,train
7phv_0P,train
3wkm_0P,train
1j1o_0P,train
8dls_0P,train
7oh0_0P,train
6tyb_0P,train
1uj3_0P,train
2vh5_0P,train
4rfn_0P,train
4okv_1P,train
4y5v_2P,train
7zfd_0P,train
7klc_1P,train
6phc_1P,train
5w23_2P,train
6ukj_0P,train
7rd5_1P,train
3tt1_1P,train
4zfg_0P,train
7che_0P,train
5uoe_4P,train
3qa3_3P,train
7shy_1P,train
5tlj_0P,train
7a3u_0P,train
3eo1_0P,train
7qu2_0P,train
1j1p_0P,train
7kzx_0P,train
6osh_0P,train
7we9_0P,train
2bdn_0P,train
6n5d_0P,train
4u6v_1P,train
7ki6_0P,train
7s11_2P,train
2eiz_0P,train
3wlw_1P,train
4ybq_1P,train
5o4g_0P,train
6xgc_0P,train
7txz_1P,train
7n62_0P,train
7tz5_0P,train
1g7i_0P,train
7zwf_0P,train
4cad_1P,train
7l2f_0P,train
3uze_1P,train
4bz1_0P,train
7u9g_0P,train
2xwt_0P,train
7mn8_0P,train
4v1d_1P,train
7d5z_0P,train
2kh2_0P,train
5xj4_0P,train
5vqm_1P,train
7ps2_0P,train
5w4l_3P,train
7kfx_0P,train
7kew_0P,train
3pjs_0P,train
6b0a_0P,train
7n3i_0P,train
2w9e_0P,train
7vmu_0P,train
3uyp_0P,train
4y5y_0P,train
5czv_0P,train
4lu5_1P,train
3rkd_1P,train
7m42_0P,train
7kqh_1P,train
7qu1_0P,train
7cac_0P,train
6ek2_1P,train
7nxa_0P,train
7x6o_0P,train
7n8i_0P,train
3ngb_0P,train
7wk8_0P,train
5cbe_0P,train
6i04_1P,train
5i9q_0P,train
6y6c_0P,train
4h8w_0P,train
4ydl_1P,train
5ogi_0P,train
7teb_0P,train
4m8q_1P,train
6al1_0P,train
7ntc_0P,train
4o9h_0P,train
5ies_0P,train
1xgt_0P,train
2zjs_0P,train
7tpj_0P,train
7jmo_0P,train
4f15_2P,train
7tcc_5P,train
7rah_1P,train
7ahv_0P,train
1bj1_1P,train
7teq_0P,train
7jum_2P,train
7mnl_1P,train
4o58_0P,train
4jre_0P,train
6v4o_0P,train
6id4_1P,train
5ikc_0P,train
7qti_0P,train
7sjn_0P,train
5cus_3P,train
5do2_1P,train
6nmr_1P,train
7cr5_0P,train
6nmv_0P,train
6cvk_1P,train
7jr7_1P,train
6o1f_0P,train
7v2a_0P,train
3v6z_1P,train
6zdh_0P,train
7cyh_0P,train
7b3o_0P,train
7r6x_0P,train
7jti_0P,train
7kfh_0P,train
6b3s_0P,train
7r40_0P,train
7a5r_0P,train
6xkr_0P,train
1a14_0P,train
7m6g_1P,train
7kr5_1P,train
4mxv_0P,train
7dk4_0P,train
7d85_1P,train
5zxv_1P,train
7kej_0P,train
2qad_1P,train
5gs0_1P,train
2q8a_0P,train
6osv_0P,train
7ru8_0P,train
7neg_0P,train
7t4r_1P,train
5h35_0P,train
7e3b_0P,train
6bft_1P,train
5tpn_0P,train
3vrl_1P,train
5iwl_0P,train
7s0e_0P,train
7e88_1P,train
7tc9_0P,train
7k9j_0P,train
4d3c_0P,train
4ffw_1P,train
6hjq_1P,train
4ag4_0P,train
7tzg_1P,train
6fax_0P,train
1g7h_0P,train
7ps7_1P,train
6ohg_0P,train
4rqs_0P,train
6q0h_0P,train
7bxa_0P,train
7r0j_0P,train
7fae_0P,train
5vlp_0P,train
5lsp_1P,train
7wbz_0P,train
1ndm_0P,train
6pe9_3P,train
7czq_1P,train
7s0x_1P,train
4f3f_0P,train
1qfu_0P,train
6gv1_0P,train
6ywd_0P,train
7jmw_0P,train
2r69_0P,train
1gc1_0P,train
7cmk_0P,train
4kht_0P,train
5any_0P,train
4f9p_1P,train
2dqg_0P,train
7mzm_0P,train
5y2m_1P,train
4ij3_0P,train
5vl7_0P,train
7k8u_0P,train
7deo_1P,train
6bpe_0P,train
7r89_0P,train
7upl_1P,train
7q9j_0P,train
4ttd_0P,train
6o8d_0P,train
2dqh_0P,train
7k9z_1P,train
7v27_0P,train
5eii_1P,train
6wgl_0P,train
7ahu_1P,train
7f7h_1P,train
3jcx_0P,train
6uig_1P,train
5vig_0P,train
5tih_0P,train
6y97_0P,train
3rhw_1P,train
7zr7_0P,train
4k8r_0P,train
7sc1_0P,train
5l0q_1P,train
7daa_0P,train
7det_0P,train
2a0l_1P,train
7t4q_2P,train
4jdt_0P,train
7wo7_0P,train
7s0b_0P,train
7si2_0P,train
7ydy_0P,train
7rth_10P,train
4rgn_0P,train
7yrh_0P,train
7chc_1P,train
3h3b_1P,train
5c0r_0P,train
7k9i_0P,train
1xgp_0P,train
7bz5_0P,train
6aru_0P,train
6tys_0P,train
7m71_0P,train
5bv7_0P,train
6i07_0P,train
4ala_0P,train
6r0x_1P,train
7v61_1P,train
7wea_0P,train
7scn_0P,train
7ceb_0P,train
4nnp_1P,train
7wm0_0P,train
7ps4_0P,train
6az2_0P,train
6x87_0P,train
7lf8_0P,train
1jps_0P,train
5vl3_2P,train
7jtg_0P,train
7amr_0P,train
5fhc_1P,train
6h2y_0P,train
1c08_0P,train
6aj9_2P,train
7rfc_0P,train
7czx_1P,train
6b08_0P,train
2ypv_0P,train
2dqi_0P,train
6cxy_0P,train
3w2d_0P,train
5kvd_0P,train
1mlc_1P,train
7mzl_0P,train
8a1e_0P,train
6pzf_0P,train
5nj6_0P,train
4fqj_0P,train
1jrh_0P,train
6okn_1P,train
7t01_0P,train
5w2b_0P,train
6al0_0P,train
7ezv_1P,train
6e62_1P,train
6xzw_0P,train
7rr0_0P,train
4hfu_0P,train
7u2d_0P,train
7kpg_0P,train
6orp_0P,train
6p67_1P,train
7ecy_0P,train
1rjl_0P,train
7bep_0P,train
5uek_0P,train
7m3n_0P,train
6p3s_0P,train
7bel_0P,train
7xh8_0P,train
6phb_0P,train
6dfi_0P,train
4dtg_0P,train
7rq6_0P,train
5xwd_0P,train
6fla_0P,train
7zfc_0P,train
2jix_5P,train
7jn5_0P,train
7mzj_3P,train
3jbq_1P,train
6y92_1P,train
7ttx_0P,train
5hys_2P,train
7cws_0P,train
7zf4_1P,train
7kn6_1P,train
7c4s_1P,train
6z3p_0P,train
3bdy_0P,train
7zwi_1P,train
7eya_0P,train
7u2e_0P,train
7jie_1P,train
3ru8_0P,train
7cdi_0P,train
6w52_0P,train
5xxy_0P,train
6tou_0P,train
6iec_0P,train
4xny_0P,train
6rps_1P,train
5ujz_0P,train
5cws_0P,train
7fcp_0P,train
4yfl_0P,train
6ejg_0P,train
5vta_0P,train
6nms_0P,train
6wir_0P,train
7eng_0P,train
6jep_1P,train
7n4l_0P,train
4plj_1P,train
6u6u_0P,train
7kxj_0P,train
7nx6_1P,train
6xq4_1P,train
3j8z_0P,train
2vxq_0P,train
4ybl_0P,train
7lue_0P,train
5tz2_0P,train
6pe9_2P,train
4ffz_0P,train
3qum_2P,train
6att_0P,train
5f3j_1P,train
5kel_0P,train
7lab_1P,train
7jv4_0P,train
6wtu_0P,train
7nd3_0P,train
7seg_1P,train
7tas_0P,train
7f3q_0P,train
6ofi_0P,train
7a3t_0P,train
7bq5_1P,train
2q8b_0P,train
4kro_1P,train
6usf_1P,train
7tca_0P,train
6cmi_0P,train
6mfp_1P,train
7phg_0P,train
6niu_0P,train
7duo_0P,train
2xtj_0P,train
5bo1_1P,train
6uym_0P,train
6x96_0P,train
3csy_2P,train
6cxc_2P,train
7phu_1P,train
3j70_0P,train
6pe8_1P,train
5uoe_3P,train
7l58_0P,train
7n8h_0P,train
4rrp_4P,train
5kve_0P,train
3w9e_0P,train
2arj_0P,train
7bei_0P,train
5x0t_1P,train
6k0y_0P,train
7zbu_0P,train
6vy6_0P,train
4olw_0P,train
6q18_0P,train
3kr3_0P,train
7kn4_1P,train
7lxx_0P,train
5c7x_1P,train
7x1m_1P,train
2h8p_0P,train
1ahw_1P,train
4jlr_1P,train
6elu_1P,train
1kiq_0P,train
6ddr_0P,train
7e86_0P,train
3hi6_1P,train
7rk1_1P,train
6xpz_1P,train
3b2v_0P,train
6rlo_0P,train
6x5b_0P,train
5en2_0P,train
5w42_0P,train
7mta_0P,train
7rw2_0P,train
5y0a_1P,train
6ion_0P,train
5wko_0P,train
6m3b_0P,train
2dd8_0P,train
5vco_1P,train
6fn4_0P,train
1bvk_1P,train
3ldb_0P,train
7v26_0P,train
7whz_0P,train
7jln_0P,train
7tht_0P,train
3so3_0P,train
5d71_0P,train
7q9k_1P,train
7bnv_0P,train
7sts_1P,train
6oe5_1P,train
5d1x_0P,train
7djz_0P,train
7ps6_1P,train
7kfv_0P,train
7a3n_0P,train
2h32_0P,train
7tzh_0P,train
5f72_0P,train
7pg8_1P,train
5d93_1P,train
7lr4_0P,train
4fp8_2P,train
7ljr_0P,train
7xic_0P,train
6hhc_0P,train
7wi0_0P,train
2r0k_0P,train
7rxl_0P,train
7fci_0P,train
3eff_0P,train
7jx3_1P,train
6s8d_0P,train
1eo8_0P,train
7wjy_1P,train
7m42_1P,train
7cho_1P,train
5grj_0P,train
7chy_0P,train
6al5_0P,train
4i18_0P,train
7f0x_0P,train
7cm4_0P,train
7czu_0P,train
7zf5_3P,train
4hcr_1P,train
6wzj_1P,train
4ffy_0P,train
2r56_1P,train
3mj9_0P,train
7bpk_0P,train
6ddm_0P,train
7mww_0P,train
3uzv_0P,train
6j6y_1P,train
7dce_0P,train
5tud_1P,train
7kyl_1P,train
6ko5_0P,train
5umi_1P,train
7fbi_1P,train
5zs0_0P,train
4uao_0P,train
7a3p_0P,train
7s8h_1P,train
3p30_0P,train
6n8d_1P,train
5ugy_0P,train
7dk2_2P,train
7rbv_0P,train
2vis_0P,train
5f96_0P,train
4g7y_0P,train
2ybr_0P,train
5d96_1P,train
4hc1_0P,train
4gms_2P,train
4jkp_0P,train
4ckd_0P,train
3tt3_0P,val
3opz_0P,val
6pzz_0P,val
7zfa_6P,val
7x7u_2P,val
3u9u_0P,val
1ors_0P,val
1xgq_0P,val
3wsq_0P,val
7cwo_0P,val
7ben_1P,val
7ey5_1P,val
4zs7_0P,val
6lxj_0P,val
6wit_1P,val
4wv1_1P,val
6pxh_0P,val
7mlz_0P,val
6m58_1P,val
7jr7_0P,val
7sbu_0P,val
3j42_2P,val
5y9f_0P,val
5xez_0P,val
7wvm_1P,val
6xkp_1P,val
7rp0_0P,val
4leo_0P,val
7v3l_0P,val
7k8m_0P,val
7n3d_0P,val
6ba5_2P,val
7mw5_2P,val
7mrz_0P,val
6a0z_0P,val
6ot0_0P,val
3grw_0P,val
5o6v_1P,val
5usl_1P,val
5tpw_0P,val
7c6a_0P,val
7s0d_0P,val
4ubd_2P,val
4np4_1P,val
7wlc_0P,val
5wk3_3P,val
7won_0P,val
4rx4_1P,val
2zch_0P,val
5bjz_1P,val
7su1_0P,val
6p3r_1P,val
1pkq_1P,val
6lgw_0P,val
7ley_0P,val
1egj_0P,val
7wph_1P,val
7wed_0P,val
7r9d_0P,val
5mes_0P,val
1osp_0P,val
6mto_0P,val
7u8j_0P,val
4i3s_0P,val
7mzh_0P,val
7z0y_0P,val
7lqv_1P,val
7lf1_0P,val
7xw7_0P,val
7swo_0P,val
5fhx_1P,val
6rp8_0P,val
4jhw_0P,val
7wk9_0P,val
5g64_1P,val
7vyt_1P,val
4khx_0P,val
4q6i_0P,val
5uhy_1P,val
7lse_0P,val
1pg7_0P,val
7k8v_1P,val
3p11_0P,val
7shz_2P,val
3j1s_0P,val
7tdm_0P,val
7k8w_1P,val
5lbs_1P,val
7kql_0P,val
6jhr_0P,val
4jpk_0P,val
7mzf_0P,val
2ghw_1P,val
7qny_1P,val
7qnw_1P,val
4irz_0P,val
7d6i_0P,val
6veq_0P,val
6r8x_0P,val
7ej4_0P,val
6hig_0P,val
6v4p_0P,val
2dqe_0P,val
4nik_0P,val
6h5n_0P,val
3p0y_0P,val
7e7y_1P,val
5w1k_3P,val
7cah_0P,val
4dke_0P,val
7e9b_0P,val
7dx4_0P,val
7sbg_0P,val
7dzy_0P,val
7l7d_0P,val
6ppg_1P,val
4ywg_1P,val
7rah_0P,val
4m48_0P,val
5yy5_0P,val
7l2d_0P,val
4tsb_0P,val
3be1_0P,val
6c08_0P,val
7mlv_1P,val
3j5m_0P,val
7tfn_0P,val
7sco_0P,val
4p59_0P,val
4ot1_0P,val
5vic_0P,val
5kqv_0P,val
6cwd_3P,val
7n0v_0P,val
7tug_0P,val
7zf5_0P,val
3mxw_0P,val
6ddv_0P,val
1iqd_0P,val
7wee_0P,val
6q1z_1P,val
6mtq_0P,val
4gms_1P,val
7ldd_0P,val
7l3n_0P,val
5gru_0P,val
7po5_0P,val
6a77_0P,val
7qnx_1P,val
6pzy_0P,val
7dm1_1P,val
6jhs_0P,val
3bqu_1P,val
4lmq_1P,val
7eo0_0P,val
4aei_0P,val
6xe1_0P,val
7kqg_0P,val
7ue9_0P,val
7mjj_0P,val
6wm9_1P,val
6x4t_0P,val
6wf0_0P,val
7lop_0P,val
5x8m_0P,val
7cbp_1P,val
6wik_0P,val
6wtv_1P,val
7lo7_0P,val
2x7l_0P,val
5w0k_1P,test
7t3m_0P,test
6xq0_1P,test
5f3h_1P,test
7stz_1P,test
1hys_0P,test
6xcm_0P,test
6jmr_0P,test
7ur4_0P,test
5y11_0P,test
7ru5_0P,test
5jq6_0P,test
7wk0_0P,test
6j5g_0P,test
6azz_1P,test
1ar1_0P,test
6lbh_1P,test
4zxb_1P,test
3etb_3P,test
2dqc_0P,test
4xak_1P,test
4ki5_0P,test
4m7l_0P,test
7kfy_0P,test
6s8j_0P,test
7rfp_1P,test
7pqz_1P,test
6gff_0P,test
6iea_0P,test
4idj_0P,test
6k65_0P,test
1orq_0P,test
6apb_0P,test
6phd_0P,test
7ws6_0P,test
7m6f_1P,test
7v23_0P,test
1lk3_1P,test
7kzb_0P,test
2dqd_0P,test
6t3j_2P,test
5hhv_0P,test
4hg4_8P,test
7lok_0P,test
7luc_3P,test
8df5_3P,test
7e5o_0P,test
7e7e_0P,test
1h0d_0P,test
7nd0_0P,test
6oel_0P,test
2i9l_0P,test
4zs6_1P,test
5d8j_0P,test
7cyp_0P,test
7bub_0P,test
4g80_0P,test
6mhr_0P,test
7nx3_1P,test
1dqj_0P,test
7eam_1P,test
7ws2_0P,test
8dcc_0P,test
1ic5_0P,test
6hx4_1P,test
7zrc_0P,test
7lk4_3P,test
7ejy_0P,test
7l5j_0P,test
5lqb_0P,test
7s4s_0P,test
7keo_1P,test
5kvf_0P,test
6nmt_0P,test
4k9e_0P,test
4liq_0P,test
4odx_1P,test
6ii4_1P,test
4rgm_1P,test
7jv2_0P,test
7chc_0P,test
3k2u_0P,test
3fmg_0P,test
7woa_0P,test
7zwm_3P,test
7neh_0P,test
3v4p_0P,test
2qqk_0P,test
1g7m_0P,test
7srs_1P,test
6pcu_1P,test
7m30_0P,test
7k8x_0P,test
4lss_0P,test
5wt9_0P,test
7amq_0P,test
6uda_0P,test
5cd5_0P,test
6bfs_0P,test
7pi7_0P,test
7rk2_1P,test
6e56_0P,test
7o52_0P,test
7a3o_0P,test
3bsz_1P,test
7pqy_1P,test
5uea_1P,test
6jod_0P,test
5dmi_0P,test
6xsw_0P,test
6flc_0P,test
3dvn_1P,test
7kyo_0P,test
6jhq_0P,test
7mkm_0P,test
7jic_0P,test
6oe5_0P,test
7jix_0P,test
6vyh_0P,test
1z3g_1P,test
3a6b_0P,test
6aq7_0P,test
7lxz_1P,test
6p50_0P,test
7s5p_0P,test
6n5e_0P,test
7ls9_0P,test
5lxg_0P,test
3bn9_1P,test
3ulu_1P,test
1ezv_0P,test
6p8n_0P,test
7zr9_0P,test
5jo4_1P,test
7pi3_11P,test
6dzw_1P,test
6wdt_0P,test
6woz_0P,test
7e39_0P,test
6kz0_1P,test
7ket_0P,test
7tzh_1P,test
5jym_0P,test
5sy8_0P,test
3qwo_0P,test
5aaw_4P,test
6ute_0P,test
7v24_0P,test
7qny_0P,test
7mjs_0P,test
5anm_1P,test
7wkx_1P,test
6ni2_1P,test
7bh8_1P,test
5dfw_0P,test
7pry_0P,test
6apd_4P,test
5ken_3P,test
7x7o_0P,test
6uta_1P,test
3uc0_0P,test
7mdp_0P,test
6nmu_1P,test
6i8s_3P,test
6mb3_0P,test
7wrl_0P,test
7phu_0P,test
5gzo_1P,test
3r08_0P,test
5w9k_2P,test

